A Bayesian Approach to Modeling Finite Element Discretization Error

In this work, the uncertainty associated with the finite element discretization error is modeled following the Bayesian paradigm. First, a continuous formulation is derived, where a Gaussian process prior over the solution space is updated based on observations from a finite element discretization. To avoid the computation of intractable integrals, a second, finer, discretization is introduced that is assumed sufficiently dense to represent the true solution field. A prior distribution is assumed over the fine discretization, which is then updated based on observations from the coarse discretization. This yields a posterior distribution with a mean that serves as an estimate of the solution, and a covariance that models the uncertainty associated with this estimate. Two particular choices of prior are investigated: a prior defined implicitly by assigning a white noise distribution to the right-hand side term, and a prior whose covariance function is equal to the Green's function of the partial differential equation. The former yields a posterior distribution with a mean close to the reference solution, but a covariance that contains little information regarding the finite element discretization error. The latter, on the other hand, yields posterior distribution with a mean equal to the coarse finite element solution, and a covariance with a close connection to the discretization error. For both choices of prior a contradiction arises, since the discretization error depends on the right-hand side term, but the posterior covariance does not. We demonstrate how, by rescaling the eigenvalues of the posterior covariance, this independence can be avoided.

==> img/1d-bar/K/mesh_Nf-64.dat <==
x
0.0
0.015625
0.03125
0.046875
0.0625
0.078125
0.09375
0.109375
0.125
0.140625
0.15625
0.171875
0.1875
0.203125
0.21875
0.234375
0.25
0.265625
0.28125
0.296875
0.3125
0.328125
0.34375
0.359375
0.375
0.390625
0.40625
0.421875
0.4375
0.453125
0.46875
0.484375
0.5
0.515625
0.53125
0.546875
0.5625
0.578125
0.59375
0.609375
0.625
0.640625
0.65625
0.671875
0.6875
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.875
0.890625
0.90625
0.921875
0.9375
0.953125
0.96875
0.984375
1.0


==> img/1d-bar/K/results_Nc-16_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3559813963630138 0.3961385850233473 0.3424053459057439 0.3559813963630173 0.36915626198716955
0.0 0.7119627927260277 0.5614503523134617 0.395586991134743 0.7119627927260346 0.7366603556846054
0.0 1.067944189089042 0.6891504904906047 0.3431751444790702 1.0679441890890518 1.102459110946616
0.0 1.4239255854520554 0.7975327034942074 0.03329701054595278 1.4239255854520692 1.4664967489658642
0.0 1.7718926230413445 0.8936689459356859 0.35593802692663673 1.7718926230413616 1.8287147087860873
0.0 2.1198596606306332 0.9811799438497582 0.4111790528950477 2.119859660630654 2.189051459148912
0.0 2.467826698219923 1.06221335580842 0.35814355049112084 2.467826698219947 2.5474422941614225
0.0 2.8157937358092116 1.1381667012124512 0.06570774956815997 2.8157937358092395 2.903819111085773
0.0 3.154573148053835 1.2100096647116885 0.37348024438232896 3.1545731480538666 3.258110168340341
0.0 3.493352560298458 1.2784476768172175 0.430679134623694 3.493352560298494 3.610239821559412
0.0 3.8321319725430802 1.3440129633660187 0.3772807515344704 3.832131972543121 3.960128235280057
0.0 4.170911384787703 1.4071188687221368 0.10044506153592275 4.170911384787749 4.307691067504616
0.0 4.49905191535081 1.4680940763530337 0.3954622641355292 4.499051915350859 4.652839124017841
0.0 4.827192445913917 1.5272051295456182 0.45455757056844964 4.827192445913969 4.995477978910607
0.0 5.155332976477022 1.5846717955182479 0.4010250303147844 5.155332976477078 5.3355075572668405
0.0 5.48347350704013 1.6406778678417655 0.13792007065747017 5.4834735070401885 5.672821675394374
0.0 5.7991505577641265 1.695378958375895 0.4223769723875274 5.7991505577641895 6.007307533308884
0.0 6.114827608488124 1.748908242415952 0.4833739167314881 6.11482760848819 6.3388451533944785
0.0 6.430504659212121 1.8013807758181921 0.4298885965117464 6.43050465921219 6.66730675824279
0.0 6.746181709936116 1.8528967928938322 0.1786130684708664 6.74618170993619 6.9925560795873505
0.0 7.047057271339101 1.903544261933673 0.45482683614508285 7.047057271339182 7.314447588968317
0.0 7.347932832742087 1.9534008899931683 0.5178255820787532 7.347932832742174 7.632825639243284
0.0 7.648808394145073 2.0025357121172065 0.4645106990080452 7.648808394145165 7.947523504252155
0.0 7.94968395554806 2.05101036194185 0.2231323437048724 7.949683955548157 8.25836230178487
0.0 8.232694049704728 2.0988800941599837 0.49359365182185533 8.23269404970483 8.565149782411241
0.0 8.515704143861399 2.1461946106765812 0.5588218246421802 8.515704143861505 8.867678963613539
0.0 8.798714238018068 2.192998728854575 0.5057355107133806 8.79871423801818 9.165726584889724
0.0 9.081724332174739 2.239332920394893 0.27227255377745196 9.081724332174852 9.459051354909983
0.0 9.342743754986241 2.2852337419903894 0.5397436071081486 9.34274375498635 9.74739195620927
0.0 9.603763177797736 2.3307341731779454 0.6075992460996842 9.603763177797845 10.030464766023758
0.0 9.864782600609233 2.3758638722497403 0.5547296733667654 9.86478260060934 10.307961243393823
0.0 10.125802023420732 2.420649357272842 0.32710190519197974 10.125802023420837 10.579544922122913
0.0 10.35909029640802 2.4651141159073466 0.5947938164791015 10.359090296408123 10.844847936026923
0.0 10.59237856939531 2.509278644542111 0.6659108733831524 10.592378569395411 11.103466986375395
0.0 10.825666842382597 2.553160414055709 0.6131705573427763 10.8256668423827 11.3549586405049
0.0 11.058955115369885 2.5967737560101853 0.38910434467823407 11.058955115369987 11.598833823921817
0.0 11.256186586273387 2.6401296590233305 0.6609960975717227 11.256186586273486 11.834551333970092
0.0 11.453418057176888 2.6832354600965047 0.7363564179956247 11.453418057176984 12.061510158807122
0.0 11.650649528080388 2.72609440934453 0.6835715223471162 11.650649528080482 12.279040327534002
0.0 11.847880998983884 2.768705078253605 0.4604261150277088 11.847880998983982 12.48639194101041
0.0 11.996318385354728 2.811060570389744 0.7418643335632248 11.996318385354826 12.68272193128421
0.0 12.14475577172557 2.85314747808153 0.8230079194004871 12.144755771725668 12.867077960849787
0.0 12.293193158096413 2.894944507069941 0.7698955319815752 12.29319315809651 13.038378686847288
0.0 12.441630544467255 2.936420660495934 0.5443337548916473 12.441630544467355 13.195389358807887
0.0 12.520339439507035 2.9775328293320658 0.8432629033007372 12.520339439507133 13.336691360186434
0.0 12.599048334546811 3.0182225712724913 0.9327240797556344 12.599048334546913 13.460643795823211
0.0 12.677757229586593 3.0584117626373892 0.8788423554986728 12.677757229586692 13.565334495377629
0.0 12.756466124626371 3.097996659048425 0.6461407308750213 12.75646612462647 13.648516729103408
0.0 12.727360345483909 3.136839668530986 0.9759844967632599 12.72736034548401 13.707526326694591
0.0 12.698254566341445 3.1747577699909417 1.0783258180662936 12.69825456634155 13.739171436230775
0.0 12.669148787198983 3.2115059020714614 1.022954458162071 12.669148787199088 13.739583318950878
0.0 12.640043008056525 3.246752620310603 0.7752955483408025 12.640043008056628 13.70401039674535
0.0 12.422108112651806 3.280043525738963 1.1632137991910034 12.422108112651912 13.62652752086136
0.0 12.20417321724709 3.3107447080144614 1.2880310428773258 12.204173217247199 13.499614826479396
0.0 11.986238321842368 3.337952253022845 1.2298145205250204 11.986238321842487 13.313529054204139
0.0 11.76830342643765 3.3603414633320448 0.9507106600155965 11.768303426437772 13.05533119859895
0.0 11.134255736838007 3.375902996201156 1.4708670631126717 11.134255736838124 12.707317363198456
0.0 10.500208047238365 3.3814522601911854 1.6452758445435156 10.500208047238477 12.244351768498104
0.0 9.866160357638728 3.3716443139021917 1.5804728424230976 9.86616035763883 11.629030226590958
0.0 9.232112668039093 3.3367852888510856 1.2134464841632535 9.232112668039182 10.802144734440814
0.0 6.924084501029312 3.257238944516076 2.2748425140692587 6.9240845010293866 9.661649830054706
0.0 4.616056334019536 3.0857838616407043 2.6658284110705717 4.616056334019591 8.008204699234492
0.0 2.3080281670097618 2.6670903579968916 2.551375265782591 2.3080281670097955 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/results_Nc-2_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.23205445544554096 0.3961385850233473 0.3899888597415544 0.23205445544554448 0.36915626198716955
0.0 0.46410891089108197 0.5614503523134617 0.5439564567369176 0.46410891089108897 0.7366603556846054
0.0 0.6961633663366226 0.6891504904906047 0.6568243206119897 0.6961633663366334 1.102459110946616
0.0 0.9282178217821635 0.7975327034942074 0.747467007963741 0.9282178217821779 1.4664967489658642
0.0 1.160272277227704 0.8936689459356859 0.8232754638547476 1.1602722772277225 1.8287147087860873
0.0 1.3923267326732445 0.9811799438497582 0.8880727676428659 1.392326732673267 2.189051459148912
0.0 1.6243811881187853 1.06221335580842 0.9441442103780907 1.6243811881188113 2.5474422941614225
0.0 1.8564356435643268 1.1381667012124512 0.9929841384205467 1.8564356435643559 2.903819111085773
0.0 2.088490099009868 1.2100096647116885 1.0356309647414703 2.0884900990099005 3.258110168340341
0.0 2.3205445544554086 1.2784476768172175 1.0728381425830926 2.320544554455445 3.610239821559412
0.0 2.552599009900949 1.3440129633660187 1.1051697784776275 2.552599009900989 3.960128235280057
0.0 2.78465346534649 1.4071188687221368 1.1330578733574221 2.784653465346534 4.307691067504616
0.0 3.016707920792031 1.4680940763530337 1.1568384308717001 3.0167079207920784 4.652839124017841
0.0 3.2487623762375724 1.5272051295456182 1.176775175911343 3.2487623762376225 4.995477978910607
0.0 3.4808168316831134 1.5846717955182479 1.193075621915916 3.480816831683167 5.3355075572668405
0.0 3.7128712871286544 1.6406778678417655 1.2059021948937698 3.7128712871287117 5.672821675394374
0.0 3.944925742574193 1.695378958375895 1.215380027813834 3.9449257425742563 6.007307533308884
0.0 4.1769801980197325 1.748908242415952 1.221602417373634 4.176980198019801 6.3388451533944785
0.0 4.409034653465273 1.8013807758181921 1.2246345641962042 4.409034653465345 6.66730675824279
0.0 4.641089108910814 1.8528967928938322 1.2245159845438665 4.64108910891089 6.9925560795873505
0.0 4.873143564356354 1.903544261933673 1.2212618260367811 4.873143564356434 7.314447588968317
0.0 5.105198019801894 1.9534008899931683 1.2148632068194363 5.105198019801978 7.632825639243284
0.0 5.337252475247434 2.0025357121172065 1.2052866051616389 5.337252475247523 7.947523504252155
0.0 5.569306930692974 2.05101036194185 1.192472238438444 5.569306930693068 8.25836230178487
0.0 5.801361386138517 2.0988800941599837 1.176331271813867 5.801361386138612 8.565149782411241
0.0 6.033415841584058 2.1461946106765812 1.156741569829888 6.033415841584157 8.867678963613539
0.0 6.265470297029601 2.192998728854575 1.1335415222561183 6.265470297029701 9.165726584889724
0.0 6.497524752475143 2.239332920394893 1.1065211954984546 6.497524752475245 9.459051354909983
0.0 6.729579207920684 2.2852337419903894 1.075409604482228 6.72957920792079 9.74739195620927
0.0 6.961633663366229 2.3307341731779454 1.0398561181316135 6.961633663366334 10.030464766023758
0.0 7.193688118811767 2.3758638722497403 0.9994026029228872 7.193688118811879 10.307961243393823
0.0 7.425742574257313 2.420649357272842 0.9534402243249176 7.4257425742574235 10.579544922122913
0.0 7.193688118811762 2.4651141159073466 1.1961872878914814 7.193688118811879 10.844847936026923
0.0 6.961633663366218 2.509278644542111 1.394796858453319 6.961633663366334 11.103466986375395
0.0 6.729579207920678 2.553160414055709 1.5661547374964182 6.72957920792079 11.3549586405049
0.0 6.497524752475136 2.5967737560101853 1.7184327649419826 6.497524752475245 11.598833823921817
0.0 6.265470297029591 2.6401296590233305 1.8563290587542938 6.265470297029701 11.834551333970092
0.0 6.03341584158405 2.6832354600965047 1.9828394505846398 6.033415841584157 12.061510158807122
0.0 5.801361386138508 2.72609440934453 2.1000115095031653 5.801361386138612 12.279040327534002
0.0 5.569306930692958 2.768705078253605 2.209315356620922 5.569306930693068 12.48639194101041
0.0 5.337252475247418 2.811060570389744 2.311845161916632 5.337252475247523 12.68272193128421
0.0 5.105198019801877 2.85314747808153 2.4084368594465344 5.105198019801978 12.867077960849787
0.0 4.873143564356331 2.894944507069941 2.4997406644707483 4.873143564356434 13.038378686847288
0.0 4.641089108910784 2.936420660495934 2.586267419791429 4.64108910891089 13.195389358807887
0.0 4.409034653465242 2.9775328293320658 2.6684187951082623 4.409034653465345 13.336691360186434
0.0 4.176980198019697 3.0182225712724913 2.746506856987907 4.176980198019801 13.460643795823211
0.0 3.9449257425741537 3.0584117626373892 2.820766085541999 3.9449257425742563 13.565334495377629
0.0 3.71287128712861 3.097996659048425 2.891359461758291 3.7128712871287117 13.648516729103408
0.0 3.480816831683067 3.136839668530986 2.958379260028872 3.480816831683167 13.707526326694591
0.0 3.2487623762375257 3.1747577699909417 3.021842352779015 3.2487623762376225 13.739171436230775
0.0 3.016707920791985 3.2115059020714614 3.081678941284917 3.0167079207920784 13.739583318950878
0.0 2.784653465346443 3.246752620310603 3.137712416898275 2.784653465346534 13.70401039674535
0.0 2.5525990099009004 3.280043525738963 3.1896261417769365 2.552599009900989 13.62652752086136
0.0 2.3205445544553576 3.3107447080144614 3.236909597049 2.320544554455445 13.499614826479396
0.0 2.088490099009819 3.337952253022845 3.278770097139491 2.0884900990099005 13.313529054204139
0.0 1.8564356435642784 3.3603414633320448 3.3139838276000635 1.8564356435643559 13.05533119859895
0.0 1.6243811881187393 3.375902996201156 3.3406334902968458 1.6243811881188113 12.707317363198456
0.0 1.3923267326731974 3.3814522601911854 3.355618951306632 1.392326732673267 12.244351768498104
0.0 1.16027227722766 3.3716443139021917 3.353673162954996 1.1602722772277225 11.629030226590958
0.0 0.9282178217821222 3.3367852888510856 3.3251743681714827 0.9282178217821779 10.802144734440814
0.0 0.6961633663365854 3.257238944516076 3.2505530808273666 0.6961633663366334 9.661649830054706
0.0 0.4641089108910508 3.0857838616407043 3.0826488884521344 0.46410891089108897 8.008204699234492
0.0 0.2320544554455194 2.6670903579968916 2.6661838852371464 0.23205445544554448 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/results_Nc-32_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.36499525908748015 0.3961385850233473 0.27953798207845704 0.3649952590874817 0.36915626198716955
0.0 0.7299905181749603 0.5614503523134617 0.009450800690605011 0.7299905181749634 0.7366603556846054
0.0 1.0914660429185639 0.6891504904906047 0.2842823256149278 1.0914660429185685 1.102459110946616
0.0 1.4529415676621675 0.7975327034942074 0.018142323710916466 1.4529415676621737 1.4664967489658642
0.0 1.8106613182989515 0.8936689459356859 0.28951145217456287 1.81066131829896 1.8287147087860873
0.0 2.168381068935735 0.9811799438497582 0.027104172703204962 2.168381068935746 2.189051459148912
0.0 2.5220844380456375 1.06221335580842 0.295256326854005 2.52208443804565 2.5474422941614225
0.0 2.875787807155539 1.1381667012124512 0.03637153813242617 2.875787807155554 2.903819111085773
0.0 3.225186087698325 1.2100096647116885 0.3015506227779891 3.225186087698342 3.258110168340341
0.0 3.5745843682411116 1.2784476768172175 0.04597011093762295 3.5745843682411302 3.610239821559412
0.0 3.919356563215732 1.3440129633660187 0.3084312087568549 3.9193565632157528 3.960128235280057
0.0 4.264128758190353 1.4071188687221368 0.055925940309950115 4.264128758190376 4.307691067504616
0.0 4.6039165789433785 1.4680940763530337 0.31593874554254503 4.603916578943402 4.652839124017841
0.0 4.9437043996964025 1.5272051295456182 0.06626732829515626 4.943704399696427 4.995477978910607
0.0 5.278106256768673 1.5846717955182479 0.3241184160404137 5.2781062567687 5.3355075572668405
0.0 5.612508113840945 1.6406778678417655 0.07702569061263151 5.612508113840972 5.672821675394374
0.0 5.941071846618179 1.695378958375895 0.3330208224016986 5.9410718466182075 6.007307533308884
0.0 6.269635579395414 1.748908242415952 0.08823625579795745 6.269635579395444 6.3388451533944785
0.0 6.591849593006881 1.8013807758181921 0.3427030933438124 6.591849593006911 6.66730675824279
0.0 6.914063606618348 1.8528967928938322 0.0999388074184108 6.914063606618379 6.9925560795873505
0.0 7.229345978178223 1.903544261933673 0.35323025953783377 7.229345978178255 7.314447588968317
0.0 7.5446283497380975 1.9534008899931683 0.11217855348747181 7.544628349738131 7.632825639243284
0.0 7.852313318816494 2.0025357121172065 0.3646769752682655 7.852313318816526 7.947523504252155
0.0 8.15999828789489 2.05101036194185 0.12500718523702253 8.15999828789492 8.25836230178487
0.0 8.45931933948985 2.0988800941599837 0.37712969355793086 8.45931933948988 8.565149782411241
0.0 8.75864039108481 2.1461946106765812 0.13848419272238052 8.758640391084842 8.867678963613539
0.0 9.048708844937831 2.192998728854575 0.39068944379965653 9.048708844937867 9.165726584889724
0.0 9.33877729879085 2.239332920394893 0.15267852333617865 9.338777298790891 9.459051354909983
0.0 9.618554892304656 2.2852337419903894 0.4054754223524639 9.618554892304697 9.74739195620927
0.0 9.898332485818456 2.3307341731779454 0.16767070010323262 9.898332485818502 10.030464766023758
0.0 10.166595808397325 2.3758638722497403 0.4216296983754562 10.166595808397371 10.307961243393823
0.0 10.434859130976196 2.420649357272842 0.18355556342971452 10.434859130976243 10.579544922122913
0.0 10.690152819935733 2.4651141159073466 0.4393234772985187 10.690152819935777 10.844847936026923
0.0 10.945446508895266 2.509278644542111 0.20044587076020737 10.945446508895312 11.103466986375395
0.0 11.186020657961777 2.553160414055709 0.45876558322337174 11.186020657961826 11.3549586405049
0.0 11.426594807028287 2.5967737560101853 0.21847709713506902 11.426594807028343 11.598833823921817
0.0 11.650319734872724 2.6401296590233305 0.48021417251686116 11.650319734872777 11.834551333970092
0.0 11.874044662717155 2.6832354600965047 0.2378139497121393 11.874044662717214 12.061510158807122
0.0 12.078292448266664 2.72609440934453 0.5039932704018348 12.07829244826673 12.279040327534002
0.0 12.282540233816174 2.768705078253605 0.25865938258538973 12.282540233816245 12.48639194101041
0.0 12.464016153299388 2.811060570389744 0.5305167118651007 12.464016153299465 12.68272193128421
0.0 12.6454920727826 2.85314747808153 0.2812673501368973 12.645492072782684 12.867077960849787
0.0 12.799988165881157 2.894944507069941 0.5603238236554248 12.799988165881246 13.038378686847288
0.0 12.95448425897971 2.936420660495934 0.3059613089751899 12.954484258979809 13.195389358807887
0.0 13.076507460784443 2.9775328293320658 0.5941344396263377 13.07650746078455 13.336691360186434
0.0 13.198530662589178 3.0182225712724913 0.3331618454033469 13.19853066258929 13.460643795823211
0.0 13.280720203236118 3.0584117626373892 0.6329372012432829 13.280720203236237 13.565334495377629
0.0 13.362909743883066 3.097996659048425 0.36342932629468017 13.362909743883185 13.648516729103408
0.0 13.395082195471325 3.136839668530986 0.6781383119404732 13.395082195471446 13.707526326694591
0.0 13.427254647059582 3.1747577699909417 0.3975323335632152 13.427254647059705 13.739171436230775
0.0 13.394749189998297 3.2115059020714614 0.7318275248236126 13.394749189998429 13.739583318950878
0.0 13.362243732937015 3.246752620310603 0.43656247766730333 13.362243732937152 13.70401039674535
0.0 13.242846618895571 3.280043525738963 0.7972909684640032 13.242846618895708 13.62652752086136
0.0 13.123449504854127 3.3107447080144614 0.4821369772461785 13.123449504854266 13.499614826479396
0.0 12.88113026664493 3.337952253022845 0.8801022482150392 12.88113026664507 13.313529054204139
0.0 12.638811028435736 3.3603414633320448 0.5367750169473499 12.638811028435873 13.05533119859895
0.0 12.209266943244481 3.375902996201156 0.9907794085673572 12.209266943244614 12.707317363198456
0.0 11.779722858053228 3.3814522601911854 0.6046156353245685 11.779722858053356 12.244351768498104
0.0 11.030322370593874 3.3716443139021917 1.1526719165404897 11.030322370593996 11.629030226590958
0.0 10.280921883134521 3.3367852888510856 0.6925348761833511 10.280921883134635 10.802144734440814
0.0 8.860797582608823 3.257238944516076 1.4343722587383347 8.860797582608924 9.661649830054706
0.0 7.440673282083125 3.0857838616407043 0.80519993044351 7.440673282083212 8.008204699234492
0.0 3.720336641041559 2.6670903579968916 2.2124516264827094 3.720336641041606 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/results_Nc-4_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.30503586715173736 0.3961385850233473 0.3831086205399595 0.30503586715173947 0.36915626198716955
0.0 0.6100717343034748 0.5614503523134617 0.5240345832708313 0.6100717343034789 0.7366603556846054
0.0 0.9151076014552123 0.6891504904906047 0.6193111720557103 0.9151076014552184 1.102459110946616
0.0 1.22014346860695 0.7975327034942074 0.6881870374734437 1.2201434686069579 1.4664967489658642
0.0 1.5251793357586878 0.8936689459356859 0.7381091380162375 1.5251793357586974 1.8287147087860873
0.0 1.8302152029104255 0.9811799438497582 0.7727779754698795 1.8302152029104368 2.189051459148912
0.0 2.1352510700621625 1.06221335580842 0.794211940263177 2.1352510700621763 2.5474422941614225
0.0 2.4402869372139007 1.1381667012124512 0.8034895029579524 2.4402869372139158 2.903819111085773
0.0 2.745322804365639 1.2100096647116885 0.8010522781328879 2.7453228043656552 3.258110168340341
0.0 3.050358671517375 1.2784476768172175 0.7868113631185224 3.0503586715173947 3.610239821559412
0.0 3.355394538669111 1.3440129633660187 0.760124774501763 3.355394538669134 3.960128235280057
0.0 3.660430405820846 1.4071188687221368 0.719632113893687 3.6604304058208736 4.307691067504616
0.0 3.9654662729725816 1.4680940763530337 0.662833312643061 3.965466272972613 4.652839124017841
0.0 4.270502140124316 1.5272051295456182 0.5850274172256409 4.270502140124353 4.995477978910607
0.0 4.575538007276051 1.5846717955182479 0.4760597985027221 4.5755380072760925 5.3355075572668405
0.0 4.880573874427787 1.6406778678417655 0.3041572496011232 4.8805738744278315 5.672821675394374
0.0 5.119301792665096 1.695378958375895 0.552807618080195 5.119301792665147 6.007307533308884
0.0 5.358029710902406 1.748908242415952 0.7023901642787228 5.3580297109024615 6.3388451533944785
0.0 5.596757629139718 1.8013807758181921 0.8098251805731423 5.596757629139776 6.66730675824279
0.0 5.8354855473770275 1.8528967928938322 0.890522115712919 5.8354855473770915 6.9925560795873505
0.0 6.0742134656143385 1.903544261933673 0.9513304521507964 6.074213465614406 7.314447588968317
0.0 6.312941383851646 1.9534008899931683 0.9959198945712966 6.3129413838517205 7.632825639243284
0.0 6.551669302088954 2.0025357121172065 1.0264258247658191 6.551669302089035 7.947523504252155
0.0 6.790397220326261 2.05101036194185 1.044102612311449 6.7903972203263505 8.25836230178487
0.0 7.029125138563568 2.0988800941599837 1.0496176653628049 7.029125138563666 8.565149782411241
0.0 7.2678530568008775 2.1461946106765812 1.043182871289816 7.2678530568009805 8.867678963613539
0.0 7.506580975038188 2.192998728854575 1.024592109975641 7.506580975038295 9.165726584889724
0.0 7.745308893275499 2.239332920394893 0.9931820755424642 7.74530889327561 9.459051354909983
0.0 7.984036811512809 2.2852337419903894 0.9476981960679326 7.984036811512924 9.74739195620927
0.0 8.222764729750121 2.3307341731779454 0.885994965301644 8.222764729750239 10.030464766023758
0.0 8.46149264798743 2.3758638722497403 0.8043679990773968 8.461492647987555 10.307961243393823
0.0 8.700220566224743 2.420649357272842 0.6958608079482195 8.70022056622487 10.579544922122913
0.0 8.786548903514483 2.4651141159073466 0.9249811712943665 8.786548903514607 10.844847936026923
0.0 8.872877240804213 2.509278644542111 1.0902514602048488 8.87287724080434 11.103466986375395
0.0 8.959205578093949 2.553160414055709 1.2179516231094447 8.959205578094076 11.3549586405049
0.0 9.045533915383684 2.5967737560101853 1.3190389987171245 9.045533915383812 11.598833823921817
0.0 9.131862252673418 2.6401296590233305 1.39928881889245 9.13186225267355 11.834551333970092
0.0 9.218190589963152 2.6832354600965047 1.4621267101798334 9.218190589963285 12.061510158807122
0.0 9.304518927252888 2.72609440934453 1.5097128432686078 9.30451892725302 12.279040327534002
0.0 9.390847264542616 2.768705078253605 1.5434354107239627 9.390847264542757 12.48639194101041
0.0 9.47717560183235 2.811060570389744 1.564158643321518 9.477175601832492 12.68272193128421
0.0 9.56350393912208 2.85314747808153 1.5723516448932555 9.563503939122228 12.867077960849787
0.0 9.649832276411809 2.894944507069941 1.568149882204359 9.649832276411964 13.038378686847288
0.0 9.736160613701538 2.936420660495934 1.5513705547185221 9.7361606137017 13.195389358807887
0.0 9.822488950991271 2.9775328293320658 1.5214870223296637 9.822488950991433 13.336691360186434
0.0 9.908817288281005 3.0182225712724913 1.477554724503592 9.90881728828117 13.460643795823211
0.0 9.99514562557074 3.0584117626373892 1.4180638937965084 9.995145625570906 13.565334495377629
0.0 10.081473962860473 3.097996659048425 1.3406606496432718 10.081473962860642 13.648516729103408
0.0 9.451381840181691 3.136839668530986 1.7274570168199062 9.451381840181853 13.707526326694591
0.0 8.82128971750291 3.1747577699909417 2.0265856357694934 8.821289717503062 13.739171436230775
0.0 8.19119759482413 3.2115059020714614 2.2725341016940135 8.19119759482427 13.739583318950878
0.0 7.561105472145351 3.246752620310603 2.480681992191654 7.561105472145481 13.70401039674535
0.0 6.931013349466567 3.280043525738963 2.659298107665717 6.931013349466691 13.62652752086136
0.0 6.300921226787782 3.3107447080144614 2.813196150888727 6.300921226787901 13.499614826479396
0.0 5.6708291041090035 3.337952253022845 2.9451467388673405 5.670829104109111 13.313529054204139
0.0 5.040736981430223 3.3603414633320448 3.0564426495020793 5.040736981430321 13.05533119859895
0.0 4.410644858751441 3.375902996201156 3.147016309142255 4.410644858751531 12.707317363198456
0.0 3.7805527360726634 3.3814522601911854 3.2151694403522146 3.7805527360727407 12.244351768498104
0.0 3.150460613393885 3.3716443139021917 3.2567231836466117 3.1504606133939506 11.629030226590958
0.0 2.5203684907151067 3.3367852888510856 3.2629163019865755 2.5203684907151604 10.802144734440814
0.0 1.8902763680363281 3.257238944516076 3.21486847743852 1.8902763680363703 9.661649830054706
0.0 1.26018424535755 3.0857838616407043 3.065971905160165 1.2601842453575802 8.008204699234492
0.0 0.6300921226787732 2.6670903579968916 2.6613720894187836 0.6300921226787901 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/results_Nc-64_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3691562619871621 0.3961385850233473 1.1265873592777697e-08 0.36915626198716955 0.36915626198716955
0.0 0.7366603556845905 0.5614503523134617 1.8065416143673454e-08 0.7366603556846054 0.7366603556846054
0.0 1.102459110946594 0.6891504904906047 2.72293820007811e-08 1.102459110946616 1.102459110946616
0.0 1.4664967489658343 0.7975327034942074 3.049879054573341e-08 1.4664967489658642 1.4664967489658642
0.0 1.8287147087860487 0.8936689459356859 2.0605410018931494e-08 1.8287147087860873 1.8287147087860873
0.0 2.1890514591488652 0.9811799438497582 2.5943172278080402e-08 2.189051459148912 2.189051459148912
0.0 2.5474422941613684 1.06221335580842 3.572620440971618e-08 2.5474422941614225 2.5474422941614225
0.0 2.9038191110857117 1.1381667012124512 4.5410169922536947e-08 2.903819111085773 2.903819111085773
0.0 3.2581101683402722 1.2100096647116885 5.3281050289233814e-08 3.258110168340341 3.258110168340341
0.0 3.610239821559335 1.2784476768172175 6.65294831828152e-08 3.610239821559412 3.610239821559412
0.0 3.9601282352799707 1.3440129633660187 9.713364496437513e-08 3.960128235280057 3.960128235280057
0.0 4.3076910675045195 1.4071188687221368 1.1088101277848363e-07 4.307691067504616 4.307691067504616
0.0 4.652839124017735 1.4680940763530337 1.2060004522357206e-07 4.652839124017841 4.652839124017841
0.0 4.995477978910491 1.5272051295456182 1.392961781264057e-07 4.995477978910607 4.995477978910607
0.0 5.3355075572667126 1.5846717955182479 1.517987978549812e-07 5.3355075572668405 5.3355075572668405
0.0 5.6728216753942355 1.6406778678417655 1.64425262308394e-07 5.672821675394374 5.672821675394374
0.0 6.007307533308736 1.695378958375895 1.670345520285663e-07 6.007307533308884 6.007307533308884
0.0 6.338845153394324 1.748908242415952 1.754535258567131e-07 6.3388451533944785 6.3388451533944785
0.0 6.667306758242628 1.8013807758181921 1.8090072231325733e-07 6.66730675824279 6.66730675824279
0.0 6.992556079587179 1.8528967928938322 1.8636247119604165e-07 6.9925560795873505 6.9925560795873505
0.0 7.314447588968136 1.903544261933673 1.9910191719459973e-07 7.314447588968317 7.314447588968317
0.0 7.632825639243093 1.9534008899931683 2.0136040510842936e-07 7.632825639243284 7.632825639243284
0.0 7.9475235042519525 2.0025357121172065 1.954587773200704e-07 7.947523504252155 7.947523504252155
0.0 8.258362301784658 2.05101036194185 1.74540997714826e-07 8.25836230178487 8.25836230178487
0.0 8.565149782411016 2.0988800941599837 1.765549976781515e-07 8.565149782411241 8.565149782411241
0.0 8.867678963613303 2.1461946106765812 1.5640352016885401e-07 8.867678963613539 8.867678963613539
0.0 9.165726584889477 2.192998728854575 1.4083762929545328e-07 9.165726584889724 9.165726584889724
0.0 9.459051354909727 2.239332920394893 1.5418714798809576e-07 9.459051354909983 9.459051354909983
0.0 9.747391956209007 2.2852337419903894 1.3910203772311613e-07 9.74739195620927 9.74739195620927
0.0 10.030464766023483 2.3307341731779454 1.4749602961750252e-07 10.030464766023758 10.030464766023758
0.0 10.30796124339354 2.3758638722497403 1.3799600533583772e-07 10.307961243393823 10.307961243393823
0.0 10.579544922122615 2.420649357272842 1.4696657430280852e-07 10.579544922122913 10.579544922122913
0.0 10.844847936026616 2.4651141159073466 1.4250840701872445e-07 10.844847936026923 10.844847936026923
0.0 11.103466986375075 2.509278644542111 1.5326700265816495e-07 11.103466986375395 11.103466986375395
0.0 11.354958640504567 2.553160414055709 1.3844905459055284e-07 11.3549586405049 11.3549586405049
0.0 11.59883382392147 2.5967737560101853 1.241223555458739e-07 11.598833823921817 11.598833823921817
0.0 11.834551333969733 2.6401296590233305 8.03535323255103e-08 11.834551333970092 11.834551333970092
0.0 12.061510158806751 2.6832354600965047 7.523575611411604e-08 12.061510158807122 12.061510158807122
0.0 12.279040327533615 2.72609440934453 nan 12.279040327534002 12.279040327534002
0.0 12.486391941010012 2.768705078253605 nan 12.48639194101041 12.48639194101041
0.0 12.682721931283801 2.811060570389744 nan 12.68272193128421 12.68272193128421
0.0 12.867077960849366 2.85314747808153 nan 12.867077960849787 12.867077960849787
0.0 13.03837868684686 2.894944507069941 nan 13.038378686847288 13.038378686847288
0.0 13.19538935880745 2.936420660495934 3.190293012904842e-08 13.195389358807887 13.195389358807887
0.0 13.336691360185993 2.9775328293320658 nan 13.336691360186434 13.336691360186434
0.0 13.460643795822765 3.0182225712724913 nan 13.460643795823211 13.460643795823211
0.0 13.565334495377174 3.0584117626373892 nan 13.565334495377629 13.565334495377629
0.0 13.64851672910295 3.097996659048425 6.277510603872811e-08 13.648516729103408 13.648516729103408
0.0 13.707526326694133 3.136839668530986 1.1482897104719193e-07 13.707526326694591 13.707526326694591
0.0 13.739171436230311 3.1747577699909417 1.5110508355803156e-07 13.739171436230775 13.739171436230775
0.0 13.739583318950412 3.2115059020714614 1.684120738045382e-07 13.739583318950878 13.739583318950878
0.0 13.704010396744879 3.246752620310603 2.1585109102183876e-07 13.70401039674535 13.70401039674535
0.0 13.626527520860886 3.280043525738963 2.371182983133615e-07 13.62652752086136 13.62652752086136
0.0 13.499614826478922 3.3107447080144614 2.267568992526704e-07 13.499614826479396 13.499614826479396
0.0 13.31352905420367 3.337952253022845 2.6655600229960225e-07 13.313529054204139 13.313529054204139
0.0 13.055331198598493 3.3603414633320448 2.6792666758616387e-07 13.05533119859895 13.05533119859895
0.0 12.707317363198015 3.375902996201156 3.0418665749326617e-07 12.707317363198456 12.707317363198456
0.0 12.244351768497683 3.3814522601911854 3.1615816271473233e-07 12.244351768498104 12.244351768498104
0.0 11.629030226590558 3.3716443139021917 3.0906206976455775e-07 11.629030226590958 11.629030226590958
0.0 10.802144734440445 3.3367852888510856 3.0955859386456267e-07 10.802144734440814 10.802144734440814
0.0 9.66164983005438 3.257238944516076 2.945395906900036e-07 9.661649830054706 9.661649830054706
0.0 8.008204699234222 3.0857838616407043 2.341294196666248e-07 8.008204699234492 8.008204699234492
0.0 5.36386042511433 2.6670903579968916 1.1907235373092561e-07 5.363860425114508 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/results_Nc-8_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3385282237813136 0.3961385850233473 0.36992984709448834 0.33852822378131725 0.36915626198716955
0.0 0.6770564475626272 0.5614503523134617 0.4846810817652329 0.6770564475626345 0.7366603556846054
0.0 1.0155846713439405 0.6891504904906047 0.5424289977378636 1.0155846713439518 1.102459110946616
0.0 1.354112895125254 0.7975327034942074 0.561084151242578 1.354112895125269 1.4664967489658642
0.0 1.6926411189065664 0.8936689459356859 0.5447036034451105 1.6926411189065862 1.8287147087860873
0.0 2.0311693426878796 0.9811799438497582 0.48981359555127185 2.0311693426879036 2.189051459148912
0.0 2.369697566469193 1.06221335580842 0.3801191410377903 2.369697566469221 2.5474422941614225
0.0 2.7082257902505065 1.1381667012124512 0.10223251087661916 2.708225790250538 2.903819111085773
0.0 3.0262464072081046 1.2100096647116885 0.41209754382525465 3.0262464072081414 3.258110168340341
0.0 3.3442670241657035 1.2784476768172175 0.533671092270288 3.344267024165745 3.610239821559412
0.0 3.6622876411233007 1.3440129633660187 0.5961753253286693 3.6622876411233483 3.960128235280057
0.0 3.9803082580808984 1.4071188687221368 0.6178332372514259 3.9803082580809512 4.307691067504616
0.0 4.2983288750384965 1.4680940763530337 0.603089766038321 4.298328875038555 4.652839124017841
0.0 4.616349491996094 1.5272051295456182 0.5490515751375422 4.616349491996158 4.995477978910607
0.0 4.934370108953692 1.5846717955182479 0.4415589706591167 4.934370108953761 5.3355075572668405
0.0 5.252390725911291 1.6406778678417655 0.21048376832191226 5.252390725911365 5.672821675394374
0.0 5.5425544036450045 1.695378958375895 0.48432459761773805 5.542554403645082 6.007307533308884
0.0 5.832718081378718 1.748908242415952 0.6106535723075214 5.832718081378799 6.3388451533944785
0.0 6.122881759112431 1.8013807758181921 0.6777344428841225 6.122881759112516 6.66730675824279
0.0 6.4130454368461445 1.8528967928938322 0.7027713855003144 6.413045436846233 6.9925560795873505
0.0 6.703209114579858 1.903544261933673 0.6903824743249716 6.70320911457995 7.314447588968317
0.0 6.993372792313569 1.9534008899931683 0.638423557106334 6.993372792313667 7.632825639243284
0.0 7.283536470047282 2.0025357121172065 0.5355348411165646 7.283536470047384 7.947523504252155
0.0 7.573700147780995 2.05101036194185 0.3380928393438451 7.573700147781102 8.25836230178487
0.0 7.823844429915234 2.0988800941599837 0.591171780544343 7.823844429915344 8.565149782411241
0.0 8.073988712049474 2.1461946106765812 0.7225063177404163 8.073988712049585 8.867678963613539
0.0 8.324132994183714 2.192998728854575 0.7949463072814991 8.324132994183827 9.165726584889724
0.0 8.57427727631795 2.239332920394893 0.824193397262269 8.57427727631807 9.459051354909983
0.0 8.824421558452189 2.2852337419903894 0.8149338567513552 8.824421558452311 9.74739195620927
0.0 9.074565840586427 2.3307341731779454 0.7657945648725045 9.074565840586553 10.030464766023758
0.0 9.32471012272066 2.3758638722497403 0.6680559481429111 9.324710122720795 10.307961243393823
0.0 9.574854404854896 2.420649357272842 0.4936775148520196 9.574854404855037 10.579544922122913
0.0 9.76262713249348 2.4651141159073466 0.7416140775102024 9.762627132493623 10.844847936026923
0.0 9.950399860132059 2.509278644542111 0.8815949385568629 9.950399860132208 11.103466986375395
0.0 10.138172587770644 2.553160414055709 0.9619676347784453 10.138172587770795 11.3549586405049
0.0 10.325945315409225 2.5967737560101853 0.9972500727486195 10.325945315409381 11.598833823921817
0.0 10.513718043047808 2.6401296590233305 0.9922577023586331 10.513718043047966 11.834551333970092
0.0 10.701490770686389 2.6832354600965047 0.9463387638705548 10.701490770686553 12.061510158807122
0.0 10.889263498324965 2.72609440934453 0.8528809219937955 10.889263498325137 12.279040327534002
0.0 11.077036225963543 2.768705078253605 0.6928566894052179 11.077036225963724 12.48639194101041
0.0 11.154102495818243 2.811060570389744 0.9568188045388712 11.154102495818435 12.68272193128421
0.0 11.231168765672944 2.85314747808153 1.1151234682632698 11.231168765673146 12.867077960849787
0.0 11.308235035527648 2.894944507069941 1.2098981986629558 11.308235035527858 13.038378686847288
0.0 11.385301305382352 2.936420660495934 1.2555108094643055 11.38530130538257 13.195389358807887
0.0 11.462367575237057 2.9775328293320658 1.2571893266654814 11.46236757523728 13.336691360186434
0.0 11.539433845091764 3.0182225712724913 1.214933705995159 11.53943384509199 13.460643795823211
0.0 11.616500114946469 3.0584117626373892 1.123540434435717 11.616500114946701 13.565334495377629
0.0 11.693566384801178 3.097996659048425 0.9688132358991304 11.693566384801413 13.648516729103408
0.0 11.519863074563979 3.136839668530986 1.2960116385592941 11.519863074564215 13.707526326694591
0.0 11.346159764326783 3.1747577699909417 1.5007576987792057 11.346159764327018 13.739171436230775
0.0 11.172456454089584 3.2115059020714614 1.6293241172229869 11.17245645408982 13.739583318950878
0.0 10.998753143852388 3.246752620310603 1.6983833729456692 10.998753143852623 13.70401039674535
0.0 10.825049833615193 3.280043525738963 1.7141767864804667 10.825049833615425 13.62652752086136
0.0 10.651346523378 3.3107447080144614 1.676841227801931 10.651346523378228 13.499614826479396
0.0 10.477643213140805 3.337952253022845 1.5805622792528324 10.47764321314103 13.313529054204139
0.0 10.303939902903618 3.3603414633320448 1.409988991210078 10.303939902903833 13.05533119859895
0.0 9.015947415040655 3.375902996201156 2.0672395641468735 9.015947415040854 12.707317363198456
0.0 7.727954927177689 3.3814522601911854 2.490144047710153 7.7279549271778745 12.244351768498104
0.0 6.439962439314728 3.3716443139021917 2.7809491955722163 6.439962439314896 11.629030226590958
0.0 5.151969951451768 3.3367852888510856 2.9678577484743607 5.151969951451917 10.802144734440814
0.0 3.8639774635888102 3.257238944516076 3.0497959012482676 3.8639774635889372 9.661649830054706
0.0 2.5759849757258575 3.0857838616407043 2.9900790840016014 2.5759849757259583 8.008204699234492
0.0 1.287992487862915 2.6670903579968916 2.6396967060015433 1.2879924878629792 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/K/samples-posterior_Nc-16_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.43586862701272927 1.0850721134614185 0.6455739249015012 -0.15802690884053117 0.022646822415881087 0.4176904026837725 0.11835293142612509 0.2845735982066102 -0.011034854799536227 0.07626087737170825 0.4822169004588406 0.7003515692844199 -0.14826084396229414 0.9392723766241722 -0.13140229572082507 0.4471695441869702 0.11290541163713126 0.6471764445477373 0.3523334009058059 0.49776279990041616 -0.3086859746551728 0.6818307281461329 0.13652042161900307 0.463118704399454 -0.006437029909569219 -0.24252105452815095 -0.1043517506807244 0.9524527394415043 0.8842029073146673 -0.1772071555359469
0.9472863939074504 1.2814246935445568 1.144570645077074 0.40308141095398803 0.29397911372549185 0.5971865863480308 0.5093236310305201 1.0707853497468214 0.4085640235105677 0.6360831487277319 1.2759477270785662 1.1000364138809442 0.6764115205862528 1.4963050373947935 0.6192919600638288 0.9370688385534799 0.7100495517133122 1.1220268541961778 1.021861199420289 0.5539642223693049 0.30459528293864 1.164981614413627 1.0496096788720972 0.3669133926981818 0.9735119787124655 0.5166963512839639 0.9202843076654978 1.0243520144459342 1.0985124100786003 0.9927155098320039
1.105165155287008 1.2727818105907975 1.546166935123719 0.8895968572925527 0.9592781694055891 1.0783647936569742 0.8697060540046053 1.0237865267976827 0.9832419029017705 0.7345336768525041 1.247198825539953 1.245748488168583 1.5815392372791184 1.829321508806323 1.1534878487940852 1.364364418947567 1.3555290505144781 1.4230770374299024 0.6425105410159943 1.044808519673761 0.9083645537067897 1.271366335241833 1.5970577918077273 0.55242585011009 1.4905072882578179 1.1691960814171303 1.6113095739142944 1.0944049012218693 1.27433537221322 0.9046040144231398
1.423022020859386 1.3985820223358374 1.4461564670113003 1.4046688715885856 1.4341477374426266 1.4027870314659296 1.4385642237929352 1.396994917553353 1.4309516806596454 1.4508159128276636 1.4110064570007188 1.4066675916858022 1.438261876855036 1.4011610512386017 1.3944504161904125 1.396535675433774 1.4468237412541811 1.441820982104184 1.370508062167911 1.4984450434032686 1.389742123649229 1.3963512320468705 1.3908041773873097 1.4223435688530133 1.4299841634039903 1.4552574116107742 1.4223365354858535 1.4468212367158775 1.4241099014320164 1.3535632903819597
2.2456229891397257 2.547663379822938 2.2745704719894833 1.2295507813203987 1.8076469290927253 1.7479307522512393 1.73737137135947 0.9680579975366244 1.759613521998075 1.3345789732046582 1.4598838499817206 1.6697676495714435 1.7113384698171854 1.976953001853504 2.001465333958546 0.7898856110625712 1.7865266336445145 1.614538580853084 1.7884566886062594 1.9081620372963028 1.9293981089813481 1.392978426648603 1.231886077473299 1.8522986502368912 1.6953474207128776 1.7822087523592252 1.7696214695962127 1.7742694358449247 2.1263563104866425 1.3074247350429768
2.7083503010048275 2.8709472057590975 2.6258169300131424 1.567875304760759 1.826343223082865 1.8516635076853276 2.1927888082401896 1.4107625239886972 2.5942658880909932 2.140485735372122 2.0270436999510446 2.067154318335185 2.08617289693587 1.988346330563837 2.4914489599929603 0.649588019325865 2.7823321045193214 1.826987514043071 2.474625302472578 1.7486527858161325 2.61826181356442 1.8659719001250559 2.0624805934376838 1.5896640835307725 2.185435305870414 2.3172307665845953 2.4809425956633224 2.695190169081853 2.8703623408455186 1.8769066421351162
2.71694546144453 2.906913552478501 2.734664727494077 1.9328408046156291 2.4046825078452803 2.746559412242847 1.9641095660920949 2.2384924933357953 2.4155212536318604 2.6199262427488437 2.1233177963816767 2.474286780109804 2.346549609020051 2.5080707419632935 2.5332590212156547 1.4124408671079967 2.6159650655270426 2.329580284270046 2.8448792602819077 2.477267645340384 3.1216922401735197 2.7646760538300597 2.2723157257311875 2.042842246387911 2.950649325927333 2.8287688770976955 2.595645925043306 3.031843539611672 2.8280936992329866 2.5746928392747077
2.7970960896921087 2.7539080238644207 2.8616653251728312 2.785912135527339 2.8280569105048667 2.7704159675208295 2.843833384128319 2.793378072409721 2.810321418198064 2.86544130834067 2.8167003508998696 2.7976884130306297 2.8495352797568043 2.8027402964500316 2.732914866615799 2.829760940220008 2.850699399366667 2.882559895660734 2.687234008679507 2.977218003852354 2.6987681287515843 2.780335174487945 2.7706956368984166 2.8145592983545433 2.826025399652482 2.860226626075732 2.8090038579121637 2.860777760475073 2.8101640845435294 2.669683738160464
3.100777387366248 3.28974474590032 4.172870408027623 2.96968868231409 3.931559690983571 3.21539157946137 3.1549594496762814 2.889445195517347 3.4942741467806595 3.557362111195628 3.447891984046374 3.17693519805399 3.5110616035093183 3.1218398396913334 3.1565607696488507 3.0917777096709322 3.0243720686702535 3.3912166620848754 2.5574782641027043 2.9424508654096764 2.9054033116281763 3.014330830916869 3.3178429559592764 3.015431209963731 3.9219857610985933 3.0426848487295532 3.324002820222781 3.972444045099031 3.1104644529601044 2.7871701688148685
3.695138075855214 2.7550509313440963 3.984980863714128 3.0788632560249147 4.84302443458421 3.405691902957753 3.4115643015540087 2.956354021998678 3.483181291905049 3.4518637218946755 3.5410976671215244 2.9095116000795973 4.186621570036556 3.466157793624403 3.1281258352363137 3.281259387080524 3.795682530496668 3.280496490712377 2.732045539146835 3.3648594051236556 3.159394851919401 2.996137535448179 3.4038736733310064 3.4716814510317104 3.911517148679307 3.357599233491361 3.6633333794472183 3.393920950419803 3.2371831998589817 3.3690467987511914
4.06011857302974 3.557193837763042 4.137514807957613 3.730234871336608 4.163724985690501 3.8948253209217576 4.013668818575698 3.301171189865172 3.7742219699373734 3.6142275982678225 4.1484557266863495 3.2781403434577676 4.279676310834094 3.617303064457259 3.4420690365775597 4.02554930251276 4.624589015360672 3.759674566614175 3.3683946212683824 3.9466779228367392 3.539510332192461 3.0101591146673954 3.613486174020048 4.166699924377919 4.069391663373286 4.104180705348856 3.916043616427462 4.099273032573012 3.9558395811146907 3.3619070567118885
4.149675695905248 4.121183244313381 4.233379948654622 4.1115435347778755 4.133191975880775 4.097174638407706 4.203477751038368 4.1459063366726365 4.153894862851885 4.238636987840732 4.160995978605848 4.170044019405398 4.194385789148697 4.1761590071623385 4.054311610913044 4.167215900427869 4.216784264586024 4.282828259510174 4.0056791128358995 4.430697609196816 4.001255001319666 4.1476694433091525 4.100065634128739 4.150341278194583 4.167972123528266 4.24041095483801 4.159426890386822 4.24383107598851 4.189594067868765 3.945876517994232
4.936857261687567 4.43313902684881 4.513140180552692 4.954434224545376 4.407362716396687 4.585381814834319 5.203438137461814 4.1426351492352325 4.906584466246828 4.7119588394033425 3.5489853850873825 4.3557240436775 4.8664743285746 4.690456862971453 4.768235048734623 4.791875364388736 4.638395021638552 4.389933572475029 4.623618004430924 4.157045535231049 3.6499588534704137 4.379670867166233 4.5901311608311435 4.169895765498399 4.424969945600772 4.4890278665929095 4.621897980573553 4.666463816267529 4.877637616781404 4.565055538199405
4.847483905088426 5.116401602037748 4.768937190402835 5.472667568149722 4.966911710305624 4.070925978157779 4.619381686425455 4.2196602384923905 4.68019250338078 5.268808702790706 4.7239410964082875 4.039184382366194 4.9816315409632494 4.972894551258145 4.868381556608634 4.905514235359655 5.426249282751777 4.818628385098523 4.544436690555332 4.558759688536912 4.278530285166989 4.596213251769127 5.208755036042835 4.7816573966916875 4.701013501341979 5.157764629342425 4.824639762475233 4.556991233100848 5.121525200536351 4.537698073341144
5.247297086387988 4.886338648695036 5.0355165253720955 5.14778171526387 5.407188465718001 4.857395101734308 5.566628371089695 4.328300871218882 4.847517302920392 5.133013786636118 5.531564095651033 4.955809532701903 4.828579501182632 4.666130974478314 5.0983673977616695 5.3407282853292575 5.699595072539469 4.985342118871362 5.292030786559165 5.7639782854257415 4.545634745927778 5.0360195217998385 5.377643587329226 4.9148797562734075 4.632205481088002 5.7748276747906475 5.146534566308112 5.204648639403198 4.959167710198834 4.645441003397818
5.455796121488029 5.430698052618201 5.605176302730837 5.353904777572525 5.432569447934198 5.397761740170422 5.504776048265821 5.464827174986884 5.4597573399728 5.561906074589218 5.488347712593933 5.502612455568005 5.521714592717088 5.5071329943208704 5.307866051240082 5.44661774461424 5.535403679831651 5.651835048446674 5.23970696001374 5.851068105603534 5.276717246649511 5.454049294911266 5.366124986797696 5.456865718366721 5.509157356225027 5.562979279400949 5.472970582703492 5.6094497704791895 5.516637960554084 5.163621972120255
6.079361451834955 5.6140818718471 6.572636130388262 4.845062717311442 5.645221846145961 5.833942719006681 6.312048263543166 6.240131359339772 5.994349791100875 6.620703063169652 5.921440420506159 5.854266258190973 5.7161692304532705 6.387024611390725 5.72950101116644 6.083195783218316 5.800060702695223 5.83372623084281 5.711380328227174 6.136483944014767 5.8150753986460355 6.363270235817273 5.4586466781853025 6.065320321089913 6.280454426802132 5.019339790257778 4.980502538622274 6.0118087645093565 5.50265721840324 5.432660240609485
6.616537897226548 5.6974690253259785 6.749012086393833 5.733205579342692 6.22507327535539 5.674747090098588 6.075812947278589 6.726946588157062 5.653043335401417 7.1866893916146575 5.734719687386288 6.08196761916067 6.183285731442837 6.698823578117525 5.726843332197248 6.157766680135467 5.982031173590965 6.4786790382872494 6.083543200538129 6.028242802169363 6.338541102941706 6.668506009333347 5.3981913303019216 6.571735062575163 6.426221715983629 5.541040328481186 4.703394599835423 6.624220999692828 5.808848276610346 5.7757160908561564
6.81646664202471 6.138518452132457 7.262557954941676 5.987719776011725 7.089202311426336 6.035610387779554 6.543076607338495 6.396006309149126 6.031019578629816 6.549002529876602 6.555033434309105 6.114135780100671 6.808129394997454 6.749588599367582 6.1373319307003475 6.107029061125867 5.5384165437455835 6.6148192830167405 5.799362908807805 6.533691458168741 6.474198956656934 6.288032995326178 5.212722066401405 6.413001386684396 6.62296635879486 6.8256157754388855 6.319705532636288 7.057260842080156 5.958434750890581 6.280689965104587
6.69737899336245 6.7086855972556645 6.883060627231666 6.599138152425688 6.673068557290201 6.642923771779941 6.761593363241725 6.672647413766242 6.728433338404676 6.806420650288342 6.756093493267277 6.769894943533566 6.79775797052268 6.754714075269895 6.524660831192858 6.683273868606458 6.856200675786231 6.960459890559826 6.427844984237852 7.230421017153558 6.445831998629022 6.677609729745182 6.640903239250075 6.683345997970537 6.767082161805212 6.8792978355701875 6.7911329704517085 6.902380315146181 6.830434735339733 6.319515166783515
7.18735499834352 6.94969554853145 7.140083907848429 6.514059384400957 6.678489022187948 7.603754731774189 6.788736161795402 5.919472564018697 7.362692201501046 6.821101913397388 7.022713872534044 6.743737018646209 7.492509685323167 7.317582170446562 7.075771704501563 6.3567021068699185 7.375472243209948 7.256878648590839 5.645782384299863 7.182557416938224 6.96963668103713 7.161857424483285 6.66594515855619 7.308363293928661 6.585030065262204 7.829612025758223 7.617623027574692 7.429808674816772 7.55835730540297 6.388246208146986
6.93997252017699 7.194717991182495 7.218745596917228 6.693566371824841 7.075049512453748 7.9986685407390326 6.295556699890654 6.010660725267742 7.729123204546073 7.081963560122331 7.1494038604391275 7.316253939674927 7.5309359846641835 7.333036574899881 8.234098200960837 7.172314833227502 6.991871832564582 7.867633172108129 6.331855830067027 7.889516846566041 6.995800531168033 7.709639641067676 7.6304194314748734 7.213071402109063 7.432687069819144 7.992874465928199 8.0538933770663 7.957121777293058 7.987790252063807 6.569106382766843
7.671819964998938 7.0617181931096935 7.761386859710693 7.150332330114519 7.401465154279097 8.314375522202814 6.484160503179999 6.0419177996487266 7.5842424298233695 7.046347450883064 7.175208127981887 7.484031796676055 7.880227121006787 7.4112014361846175 8.400880165887466 7.033243214530411 7.277703200700649 8.237156415354123 6.765773856481701 8.628326992444897 6.986444447806921 6.96037328254203 7.540668586500821 7.471782418602137 7.633079886144859 8.686242838136948 7.77714239764672 7.896700997760012 7.81010432413835 6.429997810009832
7.910491388190076 7.928687429900899 8.156896556157646 7.779940880515309 7.887131114145798 7.760927333546683 8.032614767128997 7.935636854299507 7.907364792533335 8.06412776321963 7.979177625915501 7.983747980510017 8.004790740594759 7.9763130136855285 7.615678880922531 7.892383689573256 8.11247894875955 8.199824155259654 7.606069216931342 8.538752757090995 7.573241587712692 7.864158582317247 7.808265628810076 7.862834251015017 7.998481259531299 8.062330054913517 7.96848915582212 8.143894918817965 8.03570476794188 7.441801843554526
7.659554069929605 7.7198062973020445 8.276192321134747 6.574744573177876 8.977831491945986 7.815491540386713 8.64910371938222 8.299134663998474 7.73102698034616 8.523093455613624 8.906292455011934 8.630869381358007 8.295221347725112 8.310477339706967 7.341173993748724 8.491615372380275 7.383773043526402 8.18576284882497 8.366673530370669 8.886976858376416 7.46214172845138 8.27837470095932 7.5786380291573305 8.37863196677021 7.091196387777854 7.9240727266225655 8.383265401992768 8.792052303903079 8.129149597865686 6.91068037425559
7.802998376964048 8.484877633284079 9.161468260451338 6.904950186990205 8.570146951168859 8.970077983531699 8.80405125959181 8.604244417319867 8.587795135403718 8.633383860223875 8.580488271710443 9.656906979890554 8.772838960983906 8.592649839938808 7.826853808802207 8.360232201705418 8.331375471197871 9.134090367229259 8.455531278284017 9.407721659057325 8.542251021774407 9.050896604393984 7.9363682005153 8.498972598101934 8.072366651815594 7.364779802656103 7.901290862710891 8.879834067414231 8.494859492611939 7.001863009866258
8.387132181765743 8.276029820269835 9.151088270123479 8.257452532276622 8.780827267170777 8.298527944859774 9.288094698844569 8.249757622613082 8.850723264399715 8.880136481216335 8.793080048391701 9.189425768690205 8.983362284895328 8.888688354277832 7.932020900043198 8.652617774827801 8.857935513204062 8.94851416818155 8.44019250041351 8.939978330506873 8.495722474670274 8.868832767867465 7.874726818862213 8.63932705881281 8.649621003907113 7.887218046949936 8.862626125211206 9.329483364156635 9.244151132747993 8.134227261017301
9.093062313811396 9.086494201475466 9.346540394845722 8.942186588826862 8.98675150483812 8.854243979625979 9.146113672500826 9.039367086739082 9.037389187879574 9.217948595263207 9.096014677232839 9.062676580095026 9.1505988927059 9.123757910412534 8.724789376070964 8.992352721767462 9.322727375204261 9.390545644122483 8.626884845464398 9.794543542492642 8.613640892265455 8.952820604007712 8.949867280521662 8.965786158246681 9.199773830492258 9.300229583870609 9.118042207306862 9.315338426794519 9.19653515495314 8.500040118661879
9.38558569446747 9.837707402846775 9.749153890199704 9.186587182086287 9.243646444341186 9.608941798628225 8.963796599860489 8.88411954049402 9.030477085049318 9.266056006863764 9.128145464938154 9.771645691442394 9.880156126281042 9.836300524752952 9.145739353483687 8.756609867738115 9.49911264943817 9.237127395185755 8.442370720532663 9.97011010726232 9.395808379358696 9.40732624036111 8.508924741285036 9.530261080124005 9.286716681599545 9.593506635901916 9.007591902337355 9.708117767571284 8.938731127152904 9.10334469871339
9.324833155241773 10.070589598943007 10.854702960597704 10.053094401751633 8.76591106578378 9.100006724286956 9.392492863468433 9.163482993520105 9.40583071383086 9.110030647550175 8.94180333228616 9.820068018577704 10.011271074351852 9.988375902541211 9.08662283101062 9.4046639008182 9.923399760216665 9.88517169939728 9.034310021840994 9.962038219435396 9.54541136133541 10.663953120906518 8.812456336855057 10.316317122164742 10.507927146207427 9.808366435295504 9.165484103991714 10.189552162441526 9.77686570828141 9.414357465361327
9.945162721605488 9.858393719368355 10.41936940896645 9.898587037449683 9.320169578410981 9.389722024158663 10.579063266550063 9.72723835346009 9.39532163689824 9.247394209760984 9.58515034618724 9.93129056010175 9.950020347609703 10.134013861432766 8.957683137294108 9.55166258500106 10.201840730812751 9.811212301861916 9.745404925827655 10.515382434436187 8.939026993022642 10.320720917898422 10.381230426609186 10.141343586078808 10.38045972746812 9.754591082510006 9.981593816185674 10.602417504693083 9.943399864463263 9.935770523932602
10.151829442257553 10.10078380361796 10.425079513939224 9.898040493458293 10.05984309403926 9.858950449287356 10.20001742006633 10.068538820874423 10.097189759175112 10.339009414592548 10.178665974259065 10.079183462839392 10.19548752568241 10.159259707712415 9.716180498779858 10.029435848531378 10.407614393665876 10.5237692698454 9.575604196269872 10.990054098036575 9.543226139305014 9.916310319081171 9.973887033271641 9.938223867594383 10.23427247978169 10.390576287853428 10.191075080035338 10.400064672887492 10.289763125047418 9.35992265892377
10.6133103757294 10.21865476947689 11.122516587543966 9.85338820562663 10.091430545110304 10.084930034288632 10.20885642025408 10.533359175383922 10.084567398745676 11.633545242084207 9.951083315249862 11.016921556208825 9.665423864530332 10.467466835728045 10.175038582845973 10.071932030606211 10.400062034674798 10.553226060834724 8.774944830831428 10.96006766793739 9.243983991061723 10.474740562470993 9.458032408772034 9.573998862900918 9.982407472713557 11.092466347848646 10.25162348556445 9.72785325211293 10.420743288699507 10.029162837748276
10.67848744234942 10.793509800105257 11.667884280980791 9.99580186692013 10.032784553741513 9.937453181012122 10.992370211739416 10.021017618271692 10.027111892996341 11.997396585862724 10.350947177052847 10.72732619534279 10.440326263132997 10.244071772817502 10.115802561689119 10.537473265078146 10.293919742285649 10.825018381181147 8.919259345039366 11.131483129635498 9.37962680257805 9.995751304411595 10.368609023309837 10.513720220338303 9.951112861856394 12.012780115498074 10.545096648541353 9.865723042457965 10.761594647970336 9.846780170958999
10.92375062649 11.448404824675755 11.008392467370076 10.465347167585552 10.95906177295312 9.670671913176287 10.369465621453095 10.262440343894797 10.940234111983864 11.705837653770649 10.33233712283428 11.096902378873207 10.552850678092968 10.708115682229577 9.652085763834464 10.7244867976714 11.650404026734401 11.097752193187564 9.605186988330297 12.032085849012534 9.917131388880755 10.407287803756788 10.071414017094616 10.753148338852915 11.084393961752246 11.710147118935902 10.84744741121336 10.520659158641338 11.780556679194568 10.437504318849285
11.08281593455638 11.006325775008722 11.407498861557912 10.783180892524175 11.00195253275763 10.790330809608907 11.156695971678506 10.980594050511396 11.041112216730022 11.20475177988446 11.159196249624259 10.966056926354186 11.203366867350136 11.133408995634104 10.591300184478486 10.931438021683201 11.399811574494027 11.5476939632942 10.489601421772823 12.086640487764877 10.413484934697536 10.834610716364136 10.908597051691736 10.855023979576691 11.228386208114596 11.288712384095763 11.142171181070408 11.498623757975261 11.237962891056537 10.102584997665334
11.886987486568085 10.710422265245064 11.743430522227706 11.872079462134337 11.301179062820006 10.095626443756212 11.838928942381628 11.20485630513428 11.144083528958205 11.568102905336918 10.98612501417764 11.13419054892304 11.376919032305468 11.202912950385947 10.613345228427704 10.864319632659322 11.860657311426655 11.823400586202858 11.034151276951652 11.75072603780764 10.17851810557981 11.991790180712995 12.084521939211529 11.281896595215244 11.96818440608387 11.385399892024525 11.09047235966115 12.332497034029231 11.888380986340369 10.629491161136231
12.39566434623941 11.094928106771125 13.056452183137528 11.34458514473505 11.239139586355149 9.978413488764389 11.959964344809492 11.377333896195838 12.247125743035575 11.429039465332561 11.403993487293071 10.75944778398261 12.202217116691175 11.735284619480543 10.081626664705297 10.795793735420856 12.855320756881762 13.092169325082406 10.19143130994527 13.112123546796823 11.324434402849812 11.629086287118515 12.153217508849787 11.627274627621189 12.098104806471978 11.292110907855754 11.888002051961177 12.589836183813528 12.464103353824994 11.842408985807248
12.337079242278605 12.061008393895008 12.436838503628412 10.523063416537799 12.154493697844247 10.661654523422564 11.312972907199518 12.109439054533745 11.608197153499363 11.243511289092956 11.720883119895367 12.36250214164516 11.82161077689313 11.98829151359226 11.427065556504896 11.118831881122489 11.689298008305382 12.765157065232634 10.418043843763586 13.677991101276485 10.32396902568924 11.655934236868429 11.800272061809812 12.29364806901137 11.886255486717248 11.3404200397932 12.138008545868983 12.687703748185509 12.098546721133685 11.298173929504376
11.796553795182152 11.806773301556902 12.22541198136119 11.47724208853473 11.761430821029704 11.638250752488698 11.937597053397953 11.691182263356561 11.789548184228988 12.053814450200987 11.97315523115174 11.742273333486013 12.001962356007281 11.93800972835047 11.322104138869598 11.725798987585316 12.205451013602842 12.348405757378222 11.184004692723603 13.011558347013658 11.094050035817874 11.532335943879392 11.558068424186606 11.55230580911159 12.001729677517021 12.16730925603839 11.918674154625574 12.303636790446413 12.010134077350898 10.613256561231001
13.167383564133619 12.156474667282987 12.141901669342454 11.144709152578157 10.950827729363505 12.012420411120269 11.258277689276536 12.554270679200362 12.525408942310648 12.649456106570454 12.22826896006328 11.85269085999912 11.145198791915139 12.02831346611051 11.187343140834367 12.532656483519478 12.083576461944894 12.513693424707991 11.433753098935577 12.898059150973966 12.139506181058945 11.344363119840112 11.703656930204366 12.605267412875722 11.239746270271295 12.126875544761608 13.537265752353427 14.001632335807276 12.327786320821657 11.093680884790986
12.728121849923303 12.175146303108615 12.699062546745832 11.253450824035596 10.467782355956698 11.684982457504532 12.428849688825933 12.36769473875758 12.980731652584598 12.146089953463662 13.234882603927984 12.384157900653019 11.891677557423227 12.213708330624502 11.177445314846539 12.19638385682827 12.609285671410728 13.32791889050233 11.618557853258858 12.631383613573417 11.881079528989238 11.628341424668692 11.713081171348232 12.732690208481477 11.170799946850316 11.637948073205676 12.672910257426626 13.54961503545239 12.57879110740301 10.857744652413883
12.347390406780779 11.303819897208285 12.651612044288918 10.881481163732678 10.005805180884508 11.879060207784972 12.372470436353717 11.586933709441302 13.102310227108063 12.875033741175505 13.775666250648031 11.646013484446103 12.15462647626463 12.692414623861133 11.948825147065552 12.294396548621794 13.117783944289055 13.695814646473144 11.302343003787461 13.037157310333962 11.870616621051145 11.9442248065805 11.76255191268685 11.883148312821213 12.090630885336525 11.845074362673769 12.065048991012416 13.293032405426581 12.50808138483306 11.053838918696009
12.311546514000433 12.43027838689021 12.943723521010504 12.064560035597504 12.56871791538529 12.179685120409923 12.573926376493128 12.192803631611355 12.256814191260505 12.663487468230992 12.455812437257654 12.340258335764208 12.716555860414227 12.555747106428944 11.832932500120291 12.224142520377892 12.853066329863875 12.968119213587423 11.62181838198825 13.883176923893325 11.449450469085912 12.119792136719138 12.104887330086763 12.02671013184803 12.741451164051927 12.903208631028114 12.444592517012268 12.863932334484671 12.634092001134817 10.970888521578567
12.821643705474397 12.198034614329428 12.626909176544888 13.037390669745076 12.369825259261823 11.970666742672229 12.892300822683861 12.113578555651706 12.86662386746743 12.386627608164254 11.939629425689722 12.099372414334248 12.911734999732575 12.212197185707556 12.223932116447829 11.258897533459264 13.809194918970368 12.684826198049596 12.293704352582349 13.46848156019062 10.701231537705306 12.320407042488078 12.295173379247943 12.630178511157506 13.722830609767914 13.847001783980687 12.87139994626762 13.376067598401495 12.518817612233837 10.471041891156132
13.754166077265186 12.666682872117056 12.84076966054784 12.26229665922872 12.367336927145894 12.047469634183457 12.314818076001545 11.329351043374231 13.015964826068508 13.583404000528425 12.579167607761681 12.975343922839977 13.248671989988706 12.358616149741396 11.500023080564427 12.120700063698475 13.783502707050463 13.056715046812458 12.483574855169408 13.371987636883397 10.39796503355294 11.81164096759687 12.263693478862379 12.668345184558982 14.06784613340117 13.636780989978542 12.93375431605456 13.354274185777873 13.707837367495705 11.219095126694926
13.35923525258627 12.641114212531768 14.062329077418653 12.677518273410204 12.45543137508977 12.67702929066585 13.661346178987577 11.120622753453432 12.458751585241172 13.746544072081582 13.198994520565822 12.462159791315178 13.182433868277315 12.254911806646156 11.997539824894439 11.751972861991453 13.755541094172997 12.530034381074742 12.177594099940585 13.790362000021918 11.333949825595043 12.201429960927207 12.30944292720436 12.473511048147856 13.250397154698456 12.765824908163246 12.538129079299924 14.230788395654086 13.785508855852417 10.395244961058195
12.49626955866967 12.757418446674858 13.394632488166385 12.175855873272873 12.927345393402181 12.435088532800082 12.864393172703283 12.570839113911866 12.48859230948007 12.960907093220348 12.782394871121006 12.644079126343533 13.03894362545573 12.990188079368815 12.028369879422717 12.594442961943882 13.116926530301273 13.472828624363578 11.644894629140019 14.548417202678896 11.709793454335655 12.422634952376677 12.334612012405834 12.220831816895222 12.959922093231624 13.22711806483316 12.739420264201982 13.204326021098428 12.919463680677977 11.086345104943838
11.609583351570695 12.89335159546244 14.190816804018262 12.753758075888179 12.814129312184294 11.439949588635322 13.096826509191592 13.266653951205313 11.899996715488836 13.420264027488226 12.924740803931986 13.300169774225084 13.139247498195424 13.195321072476801 11.632560534716276 13.047229098080427 14.195987166881881 13.795031011642747 10.628049145328783 15.402650210622397 11.268495013731268 12.897955453057358 12.85050690758245 12.177257595026331 12.939201384976325 12.859565782940724 11.889904858949379 14.57847203684958 12.46128374611755 11.161487388737337
11.015897189715202 12.608829416672767 13.685253825093856 11.489271639716561 12.39627243804738 12.402532023731336 13.751231954659824 12.377544936065414 12.535874537100254 13.719794814035346 14.016530387796662 11.837616679113408 13.668546084566566 14.226407454375039 10.56116121509862 12.834356064613448 14.170512371689613 13.247294064154476 10.408230709886316 14.795504546883059 10.996631519260482 12.425142045637875 12.967962268816207 11.726219894280945 14.26939538446753 13.52699826501363 11.59814066954845 15.448500149394237 12.886504966977665 9.561881872126895
11.157337766141213 13.536105593878386 13.159352837505459 11.46101037644554 12.530838321738065 12.9997631063849 13.34672592203069 12.219798239745876 12.125605575450757 13.647149766189298 12.973491187863223 12.321732818193878 13.589864335824146 14.34364839399927 12.119013663722123 11.607666309387906 13.523610550909792 13.160607810440892 11.277902912962432 14.934286086473563 12.488339076367602 11.028508496829888 12.584165768506105 11.05558105841433 12.544350170535338 13.936192347208026 12.315634160139432 14.684526192818652 13.213820568758543 9.200057370436529
12.671068273799461 12.565922347818276 13.394864387948603 11.94306520150954 12.858937043388078 12.239038796060424 12.632376624451926 12.322854287285306 12.402912712709078 12.758994507208811 12.539497092946778 12.539299196404563 12.876496860747995 12.70395450087794 11.858771011564675 12.40631679483014 12.903806137041066 13.523107981890487 11.456999104824902 14.649195091252219 11.356003577671373 12.30909317367904 11.99368822770213 12.156029918174355 12.816445191147114 13.141674871658012 12.80815231142637 12.864432591254726 12.890864935809406 10.85147131985005
12.416755349808405 12.608567254563262 12.809338534060682 9.700219037445791 11.863131817286812 11.68220580514417 13.02992198905039 11.73521948317589 11.314954288537864 12.699524593545567 13.987363718356445 12.552684174448082 13.349397552171364 12.912828217215242 10.736062178689956 12.265276159647035 13.670120310356763 14.802170202963573 10.546023071735084 14.990333553322703 10.210142649417895 12.201025328828816 12.053425995232429 12.581185435245125 11.272414555858566 12.47173209989842 12.8021115115782 12.403304248318289 13.378145872310371 9.444480462215662
11.51202322730401 12.47050197522371 12.958567260057427 10.040513484124864 13.031509726089748 11.51815984237846 12.184180536870478 10.8420291019073 12.157466652783372 11.554980635736802 13.500234750361448 13.11969007222947 13.01410693296038 11.858927707337637 10.61046560077946 10.901141721944922 14.552962495173867 13.202295420219572 11.18126198225389 15.165115868588899 9.174954503453192 12.325346779707713 12.238957515309568 11.821356020765583 12.73804204945902 11.74157507247279 12.290192072948498 12.26072665338246 12.087285621503977 9.444299759888034
12.527032655013745 11.914410593678147 13.362833794796405 11.32693583145907 12.112585187539828 10.341779742127423 12.106182378978923 11.34764918586215 12.86569957967346 11.588334888661983 12.574441723442309 12.434166935083322 12.750114321364164 11.537319221341473 11.677297634634092 12.119444970952705 12.971089108146005 11.904370029595063 10.315803715471224 15.40497306078794 10.534538777819256 11.854648300981225 11.711390977654418 11.365450812636624 13.999264413615952 11.505275853858477 11.757412749300448 14.299477813031155 13.801484132607431 9.910467932402609
11.859129556007263 11.623160709024221 12.775244814725987 11.21074601022917 11.990153560054287 11.425481973684587 11.708795171076913 11.487478382100004 11.447808884900976 12.114858932860912 11.266330251140124 11.455316982985796 11.901840503501733 11.966935779790642 10.872021557195767 11.486842222964102 11.775396304572437 12.815749845705838 10.326670396340107 13.952037011617232 10.43167009664677 11.277167718788503 10.825847917522468 11.12491975521291 11.925480563199361 12.665951130818852 11.986849743464608 12.064577586641114 11.934994789604009 9.731479997376375
10.620890218347341 9.942344155861244 13.105890960630308 10.84114693649365 11.756843983484366 11.423150939005815 11.673543145438847 10.789463220646473 10.656567503891695 10.783218410281986 10.34499325387978 9.952615484344744 11.045514557638624 10.30893575252367 9.312154367642306 10.964979920949549 12.274639980683967 12.11881325942751 10.87399070764614 12.659775653005077 11.35500117288921 10.354624667876282 9.046232551422264 9.709353175726767 11.894355298144177 13.405060151431208 11.240684598881176 11.050251351771392 12.772750928875368 7.812928921125694
8.97883323856665 9.041016155462293 11.207361405734924 9.122744973124775 10.994548463548307 10.836774124804819 10.945256454712581 10.928734689625637 10.087723521164923 10.482178472789114 10.359569922622937 11.701543518057553 10.125796146149922 9.373285921602402 8.385255670646023 11.172061740701508 10.845973872913724 12.116970362385366 9.418253760513318 13.583815578071532 7.917274149949927 11.01862674810386 10.140245181173755 7.834572067546803 10.21477478794892 12.26369230336213 10.68019134506118 12.679407176016122 11.441136335132413 7.541586790884008
9.682256584554864 10.065883368342378 10.412660473748494 9.844765506986585 11.102282512816796 9.036202112665256 9.619488685991179 10.645482214921763 8.998763027517597 10.180894531163876 9.791754055366523 9.385437921745368 10.48542223304258 11.412626184438844 8.605784557060588 10.153625206221596 9.716353148202423 11.766520257094895 8.94808311574933 14.798219528749428 8.995057918983866 10.067206938837625 9.832624330348585 8.15993786248365 9.49751084034244 12.390372484814192 8.991371749937924 11.003377560106237 11.459296627814183 7.766159978939052
9.864729191770245 9.469693592583194 10.696707715036572 8.254962303900355 9.080417367190925 8.469748350910287 9.044439859515354 8.347185927955495 9.003057532370134 9.976851754509084 8.64812303840468 8.79808226440407 9.578400738478907 9.768591374492843 8.376979853268947 8.426697522627009 9.264013518149573 10.433313087412126 6.731485170075308 11.712606045662161 7.09912245083374 8.329621610653135 7.95470883911824 9.174848713653134 9.594803519140148 9.61635060431222 9.730113923042369 9.526778053235569 8.905251019358834 6.719486097064649
7.93306103705399 6.9820956655043185 10.092377878945996 4.4289683890476805 5.692738236272988 5.366163088009169 7.08756551797853 8.319361135026211 4.7368870416026345 9.318465227866966 6.682652137801677 7.919651241826304 8.458253178912944 8.620798920977137 4.567428776878195 6.828724456748528 7.71451471800907 9.923509133290104 5.257586519374702 11.625383167149757 3.9704227998591906 7.32516247697425 5.370083014197688 8.406739157287028 5.477261731148725 9.51026700955099 6.062088333391743 7.815652132456858 6.47953345650653 2.044917203999095
7.562206784027286 5.947722400967333 9.043792858896792 3.0687920617525566 3.8140775240109512 3.2451797349695517 4.831442299111734 3.2908621966449814 4.774528821632261 4.969170110217961 5.010232708969051 4.081552523977276 5.007795563677845 6.211099431749591 1.7661773922916106 3.1069620567467355 5.552978333775594 7.069310358834346 0.17357402159711566 10.80948185665941 0.1356782914154257 1.8613769627871475 2.270132579475704 2.425456370681543 6.543929646398444 4.095731557562668 6.744654861501981 6.65177690027845 4.946123762801961 -0.926995252931977
1.2732052308525907 1.8571933267390515 3.3446526071999747 0.11997402061131208 3.477416899637014 0.7405142354484722 1.4075776874829855 -2.834828955289133 3.0614874515615256 3.6038069227350733 -0.1866902095511178 -0.09774335483645134 2.6684043624744986 1.977801255283965 1.6719721896813857 -0.48922626214216525 2.1556889700279607 3.9867137765346303 -5.337230657144607 6.215831675975118 -2.424114453773672 0.21569795669356856 -0.4667123954994894 1.9283651010731884 4.023017335431625 3.058712037130567 3.3005602410448986 2.9378700238885886 2.1996236446751793 -2.4064523225282723
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-posterior_Nc-2_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.1493908448262603 0.9479189752072378 0.5839370025215712 -0.252063880671359 -0.27183061621682114 0.16716783081383285 0.0917962250295525 -0.054236479487623786 0.12801075439038315 -0.38877774134392035 0.4222803261664699 0.5718418495897656 -0.45818010492951416 0.942133868784851 -0.47780315316612665 0.24973649538120343 -0.003920087386658749 0.7976600198688663 0.21406062584073446 0.17500751736524145 -0.2641331798976113 0.8703048116107834 0.2799743974244554 0.1519783022958201 0.18291787989095307 -0.23352826312325514 -0.6407715239641452 0.881247814187398 0.7659388653782654 -0.41401074594768045
0.37433082953451247 1.0071184170361962 1.0212968003172145 0.215007467292333 -0.2949757635399123 0.09614144260815174 0.45621021823737495 0.3931651943583534 0.686655241890407 -0.2939940887035246 1.1560745784938251 0.843016974491635 0.05657299865181207 1.5020280217161526 -0.0735097548267739 0.5422027409419461 0.4763985536657327 1.4229940048384357 0.7453156492901459 -0.09154634270104449 0.3937008724537627 1.5419297813429287 1.3365176304830024 -0.2553674115090867 1.3522217983135092 0.5346819340937546 -0.15255523890134487 0.8819421639377203 0.8619843262057952 0.5191083290085373
0.24573180872760195 0.8613223958282559 1.3612561679839312 0.6074859418000695 0.0758458535074814 0.3267970780471559 0.790035934814887 0.007356293714981829 1.4003787304715296 -0.6605821792943811 1.067389102662842 0.8602193290846198 0.6517814543774568 1.8379059852883597 0.11428527645818143 0.772065272530266 1.005052553443109 1.8745277633932902 0.22769221582077942 0.0765426720682373 1.042022937979473 1.8367885856357842 2.0274197192240844 -0.3809953562008128 2.058572017659384 1.196174455631816 0.002050254064030641 0.8807901254595494 0.9195432464040131 0.19419324318794057
0.2771108921135102 0.8499694693191171 1.1996087774915831 1.028520984265274 0.2562379829118163 0.40069674398617205 1.3323373982066449 0.04175460677641694 1.987134117419323 -0.4093385620348504 1.1712601598312369 0.8926287129071845 0.1985848329861546 1.41260701988132 0.00884698640920735 0.6068034802107071 0.979521745159021 2.0437552833887014 0.8174169619076244 0.20742391326257056 1.5679533026794759 2.150247565905474 1.9646200806091183 0.17778196043847572 2.1874038026060783 1.4912285772303553 -0.7233425576478313 1.1620015356994502 0.9510537336864077 0.4063489287350263
0.590914035465254 2.073121082519678 1.5094173650781004 1.0128886560488444 0.3144742301072082 0.6304717108022535 1.43042990407244 -0.3195093863941067 2.155335958411567 -0.8220536398126889 1.019193512950953 0.6962106315847681 0.32102635890354575 1.7939962752534655 0.26066221223004227 -0.2599126254295096 1.4519935597007412 1.8125406563269983 1.2298583449351586 0.8543623703435518 1.9725879871431207 1.7253387229785038 1.5437585248711183 0.4011990079275306 2.234453924285929 1.710231947262568 -0.3333945025234355 1.2408420448529345 1.775033102462153 0.06073737794638394
0.5448435224017556 2.4704751641692977 1.3420584057100946 1.5106989415409613 0.017907579642637183 0.6188357122671133 1.6851326992524218 0.19086806690416888 2.829528324158301 -0.31262501580005675 1.3854093230589917 0.634079161140446 0.5452257189774707 1.610986908721043 0.39544614631715846 -0.6602762584352304 2.5805679527269327 1.6210573637063859 1.9105197153906643 0.9320745820513301 2.5264303908577217 1.7767961589262575 2.112409585011513 -0.06797359267341371 2.5062286738144275 2.1373059907717025 0.42058974455770753 1.9131550881143005 2.6407720925421487 0.3307462895888649
0.04464085791286063 2.5805117666021644 0.9323007857993635 2.035150203447587 0.2809839199503454 1.3983628628554017 1.2557388154035893 1.0862709630974736 2.4903236893529814 -0.12966264657816845 1.2807393796283373 0.5816934837070037 0.6549673640168929 1.9363086248777421 0.082056515592549 -0.1574894519221116 2.5469698358860384 1.7197179081227572 2.2752664297891805 1.8979109047635274 2.894839516598346 2.253964275102558 2.0603012614810305 0.17866653628890167 3.0531295582423104 2.540896130568562 0.5779561949517256 2.0012007686685536 2.720236410650735 0.7290594912787932
-0.38400633876815976 2.501576493701542 0.5406959660864538 3.047707296411058 0.38909537815522244 1.3068506641641557 1.934747991739074 1.7088294690176036 2.7246638535729995 -0.18062571914117637 1.7731778942852503 0.44557697741976793 1.0073179677088906 2.0365754841217254 -0.07348733095460587 0.9997645799208819 2.9144730918770496 1.8687652937028438 2.112113934775965 2.6350827264634438 2.336894104307937 1.8480873582317368 2.29673771682427 0.7438455543607099 2.710192496338418 2.4644059088303627 0.8339772488346188 1.5815272995563925 2.8240397556824 0.5245773947148931
-0.12690047348901967 3.095454367395407 1.665444839916686 3.1031136684571914 1.0602937560140517 1.5706647240813127 2.0235765634021554 1.4018946012928282 3.1212117724550272 0.34392500040489826 2.303027428898559 0.6138682418279646 1.4356576858242716 2.126093124434573 0.30394074200218996 1.1566943023424792 2.425838189020547 2.651063707763967 1.7852855577748015 2.4722108900216964 2.4304907778774982 2.223050626677305 2.4571919208063266 0.9648648504895226 3.8130790554704506 2.4212750852104215 1.509601833019029 2.303036472491388 2.94848363239774 0.8345629895757106
0.42088478260494816 2.618801704497155 1.2910990865786331 3.0839180674273985 1.5394540969948154 1.5798034955543132 2.0578839213949984 1.065801436941766 2.8227141078788445 0.0710565277950574 2.2948910134405156 0.13548912323840304 1.878031046714378 2.2408291754391914 0.22928797751340405 1.2410889327227486 2.5348410786868723 2.8139851840284478 1.7627802003945716 2.766514731736603 2.5714438088616935 2.345824943225251 2.156529523099256 1.4412624760771304 3.8095366407370737 2.5106004236984667 2.009558014117257 1.3343562661231982 2.8993458875953824 1.6089387837184506
0.7392898473844779 3.4789857625740757 1.257176821797564 3.606919507998475 0.4278502454812285 1.887775361494934 2.437690944531807 1.0076166139758589 2.8263499762106026 0.06605032085931924 2.8009069744721455 0.2931623460014097 1.7378991818747844 2.162392543343596 0.49701334877839326 1.8802918011256586 2.7014399913907847 3.566804907567228 2.202056650091757 3.2202285514506137 2.8385207798277223 2.5008141344611095 1.9794489087094962 2.156428333942966 3.9743373531169652 3.0315928492821995 2.422893872971292 1.6495512365874436 3.4421457771498605 1.7942982058855603
0.782271537864987 4.101016320782381 1.1665857534700153 3.8598579966991244 -0.03498716694837464 1.9089631269574987 2.405202383109599 1.4493497699509288 2.9186180594245457 0.523089627123343 2.7121051278584494 0.9741105013338738 1.4194220545522536 2.491666583120221 1.0630380930376255 1.9168713520114433 1.6313276684560507 4.36360024810021 2.642268509234913 3.5761435398116173 3.187226939647894 3.779292075119507 2.0793352537393863 2.160217072279257 4.079844010957865 2.942234052497593 2.826902768804443 1.4039521683139808 3.5000437722026994 2.5707668313743226
1.9113670775577256 4.0190030493868 1.0787478602514544 4.775377439441477 0.288663809929206 2.5558572860534103 3.279219043542459 1.6153619115212727 3.31724797869834 1.2450415563631874 1.8421919169422958 0.6547060389470429 2.00781490090974 2.6748321234116412 1.6383973473122915 2.4172930196690565 1.8322020417251814 4.437154187806566 3.1279296262401552 2.6291384760951915 2.89955889652673 3.979790579204556 2.668800311200328 1.9796538050511991 4.310948270008353 3.0901393117132865 2.983790672818514 1.8783514644624855 4.2479671577545455 2.778894971913684
2.163907694869008 4.308296570644734 0.9669467449849732 5.366239536020677 0.8976930401998127 2.200088432046173 2.5692188665155116 1.8616703297861887 2.7367963317111363 2.050521497427777 2.7592450108655084 -0.1669181090231875 2.0392764202299722 2.6261374961806414 1.5999796716393815 2.4066940943367214 2.39931991905501 4.832297627171563 2.916470537774785 2.3574996396503938 3.5917584329513876 4.164830044035427 3.386823717170551 2.391297681712605 4.561098262727551 3.6581644219236042 2.8809492685475377 1.820645437165293 4.551734578148702 2.3404866273896037
2.905634850078994 3.684264563371012 0.8659279548376019 5.113982436109677 1.3874500319738488 3.1452445382920033 3.3905218251891642 2.139594291520432 2.5500614471295884 2.1633566589504185 3.3089653927105624 0.2446225546535863 1.802528687380938 1.9882416038831099 1.6914013292455017 2.7176703480030704 2.4519293250592993 4.965459987685905 3.5317868591888337 2.8893652467885627 3.922490998440266 4.573133394294107 3.6551117992154762 2.324402286762448 4.466396679451563 4.174515814832632 2.897260886207756 2.5200693993371397 4.449256924450404 2.0371786777804686
3.4560478590894617 3.834654913363163 1.0679896070797175 5.39273425139319 1.4623112505517188 3.8442981593974235 3.2027257763747063 3.44540392429619 2.808241800060846 2.8408790245807407 3.0078463922557668 0.28634099086076115 2.4119680858469787 2.498111308207976 1.7623357991770057 2.6993220109848024 2.067001548568081 5.598401544002726 3.3471852580536345 2.303102077215699 4.7172016038900875 4.959660247633511 3.742992729442482 2.6662704943238853 5.3174549915665725 3.861955766903727 2.9181137164304762 2.976637086282614 5.066607011444859 2.1443087668370984
3.9472029484356312 4.366691965745508 2.0120131603488907 4.634742177495819 1.506952488214951 3.9783530650450163 3.9509395137072625 4.062846259133235 3.7248841215063044 3.659775423917513 3.264911112532876 0.605510013835643 2.7850447385991677 3.494634918877991 2.3734408009363124 3.6794882347466724 2.728071334108311 5.389034100565494 3.5530509302528115 2.486710019021015 4.995383196580691 5.896313116761074 3.732728090199261 2.8873955064266545 6.258745694858723 3.207702782793656 2.2890662655570972 3.2509434767846472 4.4625070380162 2.3265971510476486
4.351969152826482 4.798732352377825 2.1649528419662047 5.273735025890789 1.9187927568758605 3.5170313629482695 3.6556457194978993 4.391799638434665 3.7656275361242155 3.9858611631188494 2.902162391777879 0.8007265951572542 3.4307832546047523 3.923065879204957 2.560253163800069 4.097647316821624 3.3064545676807158 5.64272828217656 3.65940610654951 2.276660980569692 5.258672341570437 6.22898081849871 3.569486411685054 3.0064806572914846 6.574506616755254 3.6187898260501643 1.8753789199780866 3.7353031084399855 4.1785788649454965 2.582903117015641
4.419487656623891 5.588435012337745 2.655062436125797 5.279099208923545 2.6149106323982805 3.575768587440578 4.063850901613022 3.902997509910883 4.5256536496699935 3.108273712137132 3.5464481510655768 0.8004099764491651 4.234248933175383 4.090462894055177 3.1602118041361154 4.390497882969814 3.2592527005119893 5.387609901072687 3.10941811880494 2.6803017399631384 5.134153635979739 5.875939732713095 3.2812308171537143 2.4604173907803086 6.941244892281519 4.792751778040956 3.3551104459867864 4.0402903472991705 3.738046107947929 3.001127106985395
4.16798976696088 6.507255390614399 2.252128834027536 5.64136757170121 2.0307657177136256 3.880955898252309 4.2233091795714595 4.021776765012144 5.605117279762229 3.125791243305207 3.5714802223886215 1.4236843602339768 4.402499523716614 4.212220363557652 3.737010746461573 5.310330875608205 4.973449595229298 5.341991882782406 3.472092498220727 3.2752234023420437 4.8456101186459 6.292948395353659 4.606625659371556 2.3434324114460265 7.255354328006903 4.735820343205356 3.6899584770100424 3.757357216837061 4.019926861119258 2.953202424385649
4.460477913971285 6.530470255771629 2.4841187145516193 5.633854948694726 1.8718182105335395 4.774312480792453 4.432026740869249 3.5227994880374793 6.036816172444063 2.893084996062621 3.8224504390220537 1.6118287292888605 4.979492290530778 4.367603413381011 3.96548510516686 4.649238035837208 5.759518988433456 5.52328198161105 2.7939467302253664 3.0450007980527882 4.782175825335397 6.888835720125625 4.383723988220421 2.9513645984941923 6.864465031660212 5.390066009666924 4.632869015509313 4.548132153781533 4.8871786871216205 3.141418755744652
4.015607577834092 6.557697612304117 2.5377470035277367 5.890928081136868 2.1040107287215175 5.101751912303173 4.12042204170862 3.868185222059422 6.2006872050745505 2.9065591324359286 3.9334902642937917 2.3986479442598085 4.900159641885469 3.9755727724810295 4.801175087022714 5.130329684160329 5.642716403568525 6.018907845925986 3.583937007935161 3.569601223606697 4.221100699747695 7.548257566743876 5.100254670681842 2.8389875977646297 7.503284836413474 5.257259926110413 5.185559846377211 5.338791833531699 5.455940889721595 3.441764220360047
4.549967164685367 6.206902728112755 3.055354866228526 6.425260184444781 2.2660583984690352 5.349984516312845 4.490600607742074 4.15363986921329 5.853246459937311 2.623555512845029 3.9436443692032173 2.7807280952031714 5.131691830241747 3.646252588412454 4.6453205373459285 4.656736987428784 6.195345597485044 6.273302429969624 4.121771866292458 4.126052365411635 3.6245056406679734 6.910630838252086 4.762560235250536 3.080613505347733 7.494840452935512 5.654559774592693 5.02522934833392 5.541717631272537 5.417584217735268 3.422140937598575
4.591150729905828 6.856076878785409 3.4258311625827957 7.132434879863832 2.5873563862579054 4.729061950202603 6.22062963443519 6.3015564966369615 5.97380885223274 3.393948314829956 4.731963704503485 3.494746572979375 5.138496501843393 3.803879120560057 3.5374827377775735 5.181356384437169 7.296919171324387 6.120841510672788 5.065984058684743 3.854119125983812 3.6240638048551284 7.9260557680611665 4.782213687102528 3.4545802288506455 7.6514046265182705 4.734578467642791 5.332996587885599 6.052258129604375 5.782513917477929 4.553430261138802
4.339053492854029 6.2715325217329365 3.553703611233903 5.841441073902886 4.15988418963826 4.602892834432356 6.915713996071498 6.330705478420713 5.816552966015942 3.7359183358817782 5.485244603785917 4.1815546799598815 5.493803410116491 4.176507134043763 3.386078876868465 5.502536405295466 6.624146961412888 6.007538619558834 5.629988837981846 4.61362776272846 3.5835733674362436 7.856605177625953 4.637469188780594 4.036616748209988 6.777702044881648 4.827078911717207 5.762902964300066 6.805823202861449 5.640164058514548 3.699959122940743
4.481337881097131 6.660940633261349 4.447556234224499 6.085849189091713 4.234027074441308 5.57674595496708 7.149256945664164 6.301466403826896 6.6924030470438725 3.729213069149842 4.985606490670435 5.247278984624954 6.036297324518032 4.497143321737866 3.99485971818665 5.093101572671884 7.627683084406003 6.856624553283858 5.5222470517529905 5.5456570988685865 4.7342920826016925 8.145460371983331 5.080082461469374 4.22319618314586 7.7924545990362075 4.498543760116099 5.296058555262004 6.999012654544567 5.770079264373608 3.468792089652279
5.064311767107498 6.076429595793481 4.445752927570637 7.352554035754625 4.926534816023383 4.7244625936848905 7.711895794300017 5.612630781204885 6.9744131020102484 3.8589700188001164 5.024364337537703 4.819484479557123 6.3116969495722115 4.831645523539151 4.2231278356923445 5.10743548384554 8.210176821733846 6.571806769556874 5.310308739740271 5.489198305777363 4.758372957339973 7.479729826379533 5.103324181147089 4.429789447460885 8.403291241244542 5.2517397767753025 6.272523948006125 7.554069639458926 6.283576215622461 4.278806671904193
5.769081980361813 6.51123075254548 4.649781735966884 7.951490593681379 5.61428647927091 5.099445305840814 7.648510177339351 6.067891417415658 7.180160951460484 4.07978646150481 5.153465036564829 4.7324219970944545 6.543809858525523 5.105178767136112 5.138997337984809 5.169118768836483 8.730902379055703 6.91459666081854 5.300401550648949 6.755048053222346 4.946900796777567 7.08005095344249 6.263347744137354 4.822487350498911 8.987026357946513 6.895509086061334 6.543070160345586 7.645332390268763 6.000165548940429 4.3222698606496435
6.255854005759072 7.121908869511837 5.439928592594071 7.8515657945165245 6.135751482282212 5.748574415891949 7.433456706178647 6.223416696308475 6.983746382149936 4.560833272644986 5.3604578782746835 5.942812508141571 7.155036292442467 6.112614238497327 5.461014782682153 5.1817565358427995 9.019068008667599 6.705710998477047 5.2972098721527905 7.433412190133607 6.047953103996271 7.397208596190581 5.878574503552929 5.7653701057803834 8.626754748715141 7.026961244312016 6.467576703013121 7.927997681234778 5.457953818693478 5.029659857748585
6.389350111274574 7.214255981203119 6.933011024265296 8.373747621757591 5.922586167233035 5.13407063259955 7.829416571266215 6.813552974472437 7.169597544451179 4.837747312871004 5.3489777996272245 6.49265623497662 7.167820440855078 6.559582473306379 5.3029657274937225 6.078191189958544 9.5551354748241 7.298287889283807 6.070471619896706 7.9281378744482796 6.516440906098437 8.516487483130678 6.238275397775156 6.929833981225273 9.400750752984356 7.079996149924979 6.660425752304527 8.29931802629425 6.011680697375271 5.444758041443958
7.203928322379479 6.861525017223523 6.8852108339072515 7.874914865031369 6.741414743368474 5.318217223520138 8.983250575827475 7.688081159550287 6.969586001038272 5.408050274621426 6.1671868675328465 7.105300176200395 6.98823891445472 7.000113289218727 5.075093501061838 6.473570495177051 9.945356800798187 7.168861078343695 6.962888970318944 8.98427966159067 6.228941357911119 8.035907286517276 7.863218786181495 7.133268278543489 8.826068873906397 6.864395903358854 7.511492312135542 8.60206931873506 5.893807151110408 6.070256517062658
7.604843687772734 6.9633800170681734 7.2784543001532445 7.530042928615692 7.745658322505009 5.681876939697724 8.571468330823365 8.340154452102476 7.481951656834854 6.932604878992623 6.935564549609215 7.754614478637783 7.115375292869236 7.320251992519176 5.734658329832234 7.199724379743049 10.262910819029308 7.8259506329224156 6.974410687196733 9.961748897332651 7.152025324318933 7.494148694094721 7.512044691496157 7.308556393463215 8.232667165881312 7.338556214921645 7.755930423622258 8.289602437118711 5.955762709247844 5.598494069101266
7.75803020842078 6.909783746309392 7.385621201687079 7.148987836640353 7.066106713657374 5.306430533884884 8.083685868294815 8.316376231943458 7.0812478036732065 7.405591120193272 6.045233608082759 8.54426293768416 5.852009292837166 7.17445459944674 4.929135287145058 6.7721577271584135 10.157617527343746 7.403786531654575 5.731661273243376 9.644084881882339 6.37187364427166 7.95845266242899 6.238673189032537 6.085030856506441 7.549633194118823 7.528131973793424 6.990559375096781 7.162743245511223 5.372855067903266 6.182877145932513
7.514912862216993 7.313171540320036 7.340718723053011 6.9549986937901815 6.296321662369879 4.557527689794258 8.370578197063853 7.315436100162728 6.635710805191663 6.947892877680766 5.782349187368496 8.106577942495072 5.893609352559835 6.497055015448137 3.6055181392349285 6.767636126970892 9.95373430226012 7.2239579597438235 5.433885738936407 9.527822758229336 6.026606923984005 7.385337129314045 6.391732925606326 6.165451681680507 7.087169618567293 7.93613144031939 6.458113084019088 6.845965265023351 4.999818622177436 5.915637377149982
7.45188163353378 7.796599328272816 6.090956737371382 7.088141190311932 6.511459821662804 3.689320431144307 7.251052144061229 7.06826025111732 7.160751531446981 5.834784359297698 5.1009908506327015 8.328064491702428 5.272831428639818 6.507094403772158 1.8774202146269838 6.484586824904699 11.212477654014373 7.045070879493073 5.677723333712434 10.140747892255245 6.083201978482724 7.70274735360368 5.337021041427092 5.545579267931796 7.789281753768786 7.121184142633769 5.93454439263651 7.046253610373795 5.304892848405015 6.4215044230469935
7.302652528776362 7.183053041988073 5.899792959488313 7.069572111106883 5.843211521548636 4.207553336762813 7.5416610315703485 7.2978153830654096 6.8735481434609245 4.5121488991205 5.265101694905434 8.049129404860368 5.190045279016992 6.478383196088632 1.5522535085177267 6.22147521425703 10.864144269079514 7.043391757342535 6.1200477186400475 9.907624945656465 6.098645992495517 8.035943991155472 5.416687198060202 4.788154376392255 7.5021050354367675 6.187435106670186 5.403348708438958 7.569570438874806 4.04841125527032 6.001727999869786
7.764396846347863 6.252131496448767 5.626749623094881 7.546016587271745 5.674860628356196 2.7080164154379505 8.334081735730447 6.985735912305246 6.8846851077956694 4.172956377197104 4.237768937247616 7.722898476509265 4.72561697096672 5.8643580305828635 1.3392560420150201 5.93444641233452 11.635104001997394 6.8077895960572175 6.091246797146913 9.057962695689229 5.527084755998698 8.910158420429585 6.448427342678093 4.758686327441741 8.197088115935367 6.193044030346817 4.9634546618571775 8.587613234913153 4.236937127538604 5.760427815977218
7.930646471578991 6.001619302199185 6.330796286941481 6.406068176427166 5.14524372863651 1.7859709049739596 8.565304871615277 6.621871777983768 7.895892973979587 3.331349289816888 3.8013758881518513 6.853791160648871 4.912934582346841 5.71320057941984 0.5724949678406723 5.646010102197413 12.939881443437757 7.5652495507427675 4.675176053468575 9.905612404668393 6.336406645889599 8.264489491760363 6.372938169414452 4.6477236952586125 8.282193398852797 6.00867646192592 5.372789128984667 9.029121904681842 4.350767272007686 6.205139293284759
7.5296341331779955 6.332681553547433 5.102207610369146 4.972092354784625 5.593020416870784 1.6643793841599748 8.028501167462275 6.817635210938632 7.165130036549936 2.4432774662014363 3.264003998542958 7.962480967391465 3.894347769543197 5.282678353273942 1.6828913491883457 5.749137835000403 12.083972690846641 6.726928506699019 4.328437810614941 9.957732159138036 4.999346861349942 8.00837240643551 5.875807979472574 4.857756472059737 8.025528961627378 5.965907009611246 5.234600397719936 9.311158989038212 3.523318416300835 4.892697889618422
6.646681451641338 5.443428425433679 4.281806091038708 5.313816933336271 4.732380116801422 1.83614305775394 8.763313047117682 5.863036694378403 7.254646719386107 2.5510369799336106 2.662014587588128 6.847887608312362 3.4367188756517577 4.548867447774535 1.3428874211011237 6.13619452856459 12.910239692129368 5.798868414650632 4.521047882902988 8.777551604865206 5.432833464099495 7.601809078371733 5.48941959894746 3.6600735475708834 8.096188034956484 6.701717641604327 4.62707078130398 9.111261551283494 2.9730135495024954 3.439574173981578
7.528772825183631 5.939211619398814 3.3245502154745843 5.652075670834889 3.5908195740111872 2.1345644570983997 7.638206960373554 6.865186115661541 7.686068301800066 3.3462797649114306 2.9238970884479007 5.979300844786447 2.2965942026204123 3.9490580133074453 0.839678138117956 6.307745005472982 12.831601683937171 5.7582280884355965 4.466678006649569 8.428850915405185 5.870208209833001 6.54720270919396 5.11594118578282 4.561536362471871 7.351595701779142 6.126559833596903 6.341077008203621 10.123930031950902 3.053650391132812 3.322353108090985
6.600772715564117 6.103965083463479 3.0079655293325596 6.431609015747525 2.7768167494803486 1.7313782441955579 8.362992237300235 6.817671180658104 7.836951836406314 3.0425147404129906 3.937279504260821 5.531763595401314 2.759711859189302 3.4443397055943117 0.4613320271822021 5.336165359756015 13.400547436868758 6.366525560685131 4.347364478507458 7.926973884584292 5.003700158255749 5.964547468884036 4.606298507744288 4.537460369214467 7.300040452426526 5.102908265310317 5.572136142448617 8.986585666902531 3.067639775873722 2.488771486263299
5.7313028770123955 5.378720505802204 2.086769463330242 6.730431028899799 1.9838821232841275 1.849707735188886 7.860826262205298 6.175971156781177 7.654091235262068 3.971059656733174 4.48483192292909 3.8146148891553677 2.739299669091495 3.23293282660381 0.8642635744532624 4.798871032523777 13.95228225321283 6.528493323111144 3.727031346570656 8.097546087924501 4.3851558508100945 5.413797305657359 4.136702329900503 3.5364196846910474 8.237262464981127 4.775310458047775 5.059689505206187 8.044675972183263 2.7599146514633306 2.0872203630948705
5.2067205888228525 6.651260823723181 1.50513537650643 8.584301574219833 4.215837406660855 2.0745843885267186 7.616495479721996 6.920902084390565 6.504156023746802 3.9591145123970164 3.1717468814869387 3.529855450434447 3.017867944301888 2.4061521369444834 0.37992264256006625 4.093309985254118 13.730801182253403 5.594869896680607 3.7423884423060554 8.708364208063532 3.3559082993372886 4.722731090657496 3.959970828118004 3.5284827148547007 8.905473817764904 5.29872062967148 5.534647660377827 6.93024883654788 2.6489098659246353 1.406624576526844
5.025488706001652 6.12359593143562 0.7252355776518005 9.16652087189879 3.704234311828633 1.1908541295269748 7.8633728435599 6.503029006719543 6.498994213025097 3.290138263043599 2.020026233528746 2.7902948013423807 3.0733033868880724 1.9082960271866176 0.27695358765349665 2.784437427408746 14.612611691656292 4.849731723987086 3.949349874898166 7.96359754869044 2.4677309326414947 5.309865117593208 4.069231753381333 3.8628007413919874 9.78672859092759 4.999123003968916 5.816230536048872 7.031046486778433 1.769025888091915 -0.22747774434698748
5.266682003497286 6.2968230694964795 0.4760106072657349 8.000815524913827 3.3890355410039548 0.5929451397761425 7.214393014524756 5.3801534927306855 6.033363684697552 4.094798266121095 2.0240267792104456 3.1675915821860015 3.270496680412024 1.900408802184003 -0.9409241194640092 3.3026123867212163 14.512601400032757 4.759775415594255 3.6742958394832437 7.53703232971282 2.0245059931739298 5.1876181638687555 3.956726729097934 3.6318170620212697 10.03161944200753 3.545511431311646 5.733360352251509 6.597915460468537 2.1934360544220426 -0.6136801992596144
4.1804221045232 5.975833290184433 1.234484569747524 8.025425802626678 3.164419550239078 0.5477929149964813 8.48942403515797 4.832777201098514 4.861178956941615 3.865821948387559 2.008316055624328 2.1557327229990904 3.0645148619684686 1.6423982700523 -0.9373760463680896 2.590257614087434 14.410321707451667 3.77124959270086 2.9033905462524374 7.625335397180956 2.8205323499008403 5.963926278365849 3.921451053542068 3.167832572837957 9.114045790751517 1.431164570841236 5.1925105619125596 7.063092056658483 1.5064979538470182 -2.5717860553477307
2.626127336311424 5.796716404600734 0.10370252610624434 7.133152066020749 3.3236231298427485 -0.3688597241313495 7.62097394652084 5.944345559845574 4.276048194251899 2.688068580239643 0.9561787697892491 1.8389773303653443 2.7812809224147097 2.2233683537384934 -1.4005146630739167 3.0891001431131175 13.697389063876336 4.252198678833999 1.905766537449882 8.053319304167536 3.0564175433262495 6.57165039098207 3.865595014845693 2.646002988813116 8.723446056731381 0.6490669488560317 5.248577193230299 5.625292068416569 -0.12415681025916776 -3.0149416019135167
1.0886043315694935 5.400478974860909 1.3015391758702886 7.282944884614226 2.9618893997429128 -1.8499322147202701 7.83919396593754 6.381218733998276 3.229374615404008 2.147008035193526 0.8131834525740376 2.011248365537014 2.5151570796819063 2.6624918293383657 -1.9064949080049676 3.048218926921842 14.156389941207122 4.445757547231403 0.992683688319784 9.560141752916659 2.778588685270565 6.586586283691924 4.473298221196218 2.324203740955703 8.451479684229547 0.6934948485620912 4.082548011785854 6.33420803317348 -0.7808174756574019 -3.6202251818729136
-0.1559186279289781 4.583786217543818 1.1976285308580492 5.590349064420782 2.2955148767240483 -1.3732833260484254 8.479386094334156 5.233168055717652 3.4071744521587854 1.4461213424266621 1.6196317864125112 0.06487565771545414 2.678027950580543 3.9275686937284884 -3.0880651278472384 2.341678541127023 13.510855386765014 3.769377080861365 0.8766278875584537 9.60558552998294 2.6701947733484714 5.653388268301613 4.682561893603878 1.594941014221787 9.5304280194742 1.7729075122334998 3.4742700461930744 6.539006094723887 -0.5540769856351164 -5.900256562236246
-0.6653148491459236 4.978891816222032 1.0733798771818166 5.133978417127939 2.1815631115327765 -1.2619857898190212 8.060666744633396 4.816479696257367 2.5388275056526575 0.3730588152666133 0.2912513364528778 0.06517218408604404 2.2329184863656266 4.27880011584461 -1.6403835794483521 0.6213214335736517 12.24389380673538 3.5540473082660187 1.8500627253156938 10.396956510379074 4.325371913004281 3.796370111522814 4.390573704467675 0.6460771523666455 7.554137141295468 2.5940817760264125 3.8752497605922067 5.109802087154075 -0.4252421146920578 -6.942506927679512
0.19757886086936652 3.476537991634505 1.7105437615371037 5.187923858170098 2.2611441843008366 -2.50864364656766 7.3321041299830165 4.660594080656068 2.3580566580543287 -1.5155139230278616 -0.42808400848975886 -0.201081050413151 1.153123295816978 2.873096705215162 -2.010797131830425 0.9263045666880505 11.00402963361683 3.7879039608338414 2.1329215518592988 10.764454955963355 3.3565059968567352 4.616570180401146 3.8919044748375993 1.46830098613814 7.574986497660705 2.2115444820749164 4.051254135687294 2.624478434595911 -0.9466784784790123 -5.971518842018883
0.025896581113059165 2.5118242676088465 0.8787640920268176 2.5340082859965456 0.7909933075712637 -3.639664209641908 6.814513670027416 4.090520873849402 1.122466749714951 -2.078124128144931 1.602642296669377 -0.28349814789434824 1.6591340668399543 3.129885548442562 -3.407218623782715 0.6419706264341293 10.604962361850493 5.866753554584833 1.460254155572338 10.425995187403688 1.6695529977727823 4.354136838041333 3.7205755228769304 1.697223912642544 5.331227136184063 1.5338162813745104 3.6145390216916415 2.3518406480169323 -0.8639510135846871 -6.98711241756555
-0.7962048971565752 1.366400357498659 0.7817390024011825 2.463233324565815 1.4850255657458877 -4.377897744565621 5.053636393293452 3.2148920898835707 1.8173476297922972 -3.725808377407508 1.6983730084238504 0.18770567436230765 1.3569535272285824 2.1239001654550553 -3.8065278607707684 -0.8654571163388061 10.32242310158556 5.066666144518728 2.3338017028939944 9.921179272039716 0.09327278097758697 4.324092791410646 3.675040323463103 0.7411619075966195 6.097125903596439 0.7958738250080865 2.671945268914457 2.3977536094385483 -2.5593647359977107 -6.595895837805456
0.3014351747879271 -0.1970496548175379 0.9397517215177735 3.338586263790223 0.0917553765676561 -6.128465416974668 4.060502410847836 3.738073771141183 2.377949072514231 -4.19559441593615 1.3554396612541706 -0.5936195383085578 1.1260709952319825 1.8502068063489874 -3.013408485993693 0.20955282759816019 7.575168269475673 4.568528126572107 1.7066520729141759 9.481438233608607 0.9117649845131686 3.699028815174577 2.9164070663169883 0.08902410890129342 6.658619541565298 0.5517891774529634 1.7084916311189493 4.624995325444694 -1.2497196965009068 -5.738330383203146
-0.2838372799837964 -1.4956581702421028 0.10590892582497914 2.8113270344505175 -0.5050219015461958 -5.6189507575755036 2.747979378391777 3.8954645646817867 0.8124268935735728 -4.1722106631910485 0.6301878687014605 -1.6682715659308107 0.3109072569691633 2.3277384916882435 -4.092397222509579 -0.5663432254612577 5.214094020820075 6.279695315360771 1.95582739058592 7.348903953807754 0.2678042325101867 2.967182735472274 1.799797286694079 -0.34773953908879085 3.88510696496062 1.704679025472542 1.507254311135623 2.578585655412109 -3.5207625111109695 -5.5259210361416695
-0.966449497127691 -2.982892309721719 0.3391741453877697 2.536082616260848 -0.01640266830292719 -4.573486966378569 3.379071694768671 3.605097464388529 0.7621309154850542 -5.107366512491904 0.2164620357741985 -2.414454900708339 0.03653720618375474 0.5563163601701971 -5.270563405234828 -0.6363259793825911 6.034714869261155 5.547757142088542 2.265767794344343 6.225060102375936 2.502318481108387 2.4235334738623937 0.73325627616362 -1.325038158539763 5.014985842313337 3.0808507233883087 1.0306253971806858 1.9275316474203357 -1.832804608846841 -6.704468784323073
-2.0528793563923435 -3.690637896437305 -1.6567363358491365 0.9120353084377965 -0.056769378425809855 -4.112068954703851 3.317129346057358 4.152016994527969 0.9342323356790414 -5.0119217767067274 0.7386498688504474 0.09099129686798649 -0.30122531022725557 -0.49275557500215406 -5.815761095402898 0.02263538846259744 4.927425933820467 5.510912658052497 0.5726509396638985 7.317517534622718 0.37577463052486215 3.4664293433923232 2.5403432614848658 -2.761551306684538 4.496409474525979 2.576545552622655 0.7396683739891841 3.919959698543033 -2.3142174395970243 -6.235807586495474
-0.7938288898881019 -2.472188269873862 -2.54881819417709 1.7284104978454382 0.7728934806558541 -4.8648461409677175 2.657705919350906 4.276412580984354 0.5862172449524771 -4.916721045053902 0.67844516592712 -1.4685961355806705 0.6403566717430965 1.433162583583204 -5.213531202160118 -0.5439215979240962 4.119182381438725 5.125460965768129 -0.13489961264770914 8.70033899248094 2.7647415719145565 2.8939033234284346 2.945796766229434 -1.9979175517125152 4.940149669327401 3.3402884113781393 -0.6796149905055796 2.607202309511114 -1.445855383922508 -5.271231070371159
-0.055729162156677906 -2.874795631949689 -2.3621518792305523 0.232961950305036 -0.5270428551568371 -4.383505076846985 2.7490014348900327 2.385764355178341 1.3314571527257666 -4.724279148430645 0.04242531329837246 -1.2994336290584438 0.3152910722571203 -0.32429433061388235 -5.060634899123554 -1.8189697334254669 3.9882199237154405 3.7572522090914573 -2.5888774658693587 5.783143016574011 2.179989276120176 1.5352117845462798 1.7809556305688352 -0.5447387405078548 6.1984464905330015 1.2033292081795726 0.3286634132273626 1.4938750295184087 -3.149699229385092 -5.577901624176295
0.4927172716087971 -2.2762712528953304 0.29823318324569376 -1.587531876148801 -1.5128569304878237 -4.27377698280875 2.3659866995095458 3.8482949554433588 -1.0168132431306351 -1.7073829493378223 0.22837884397193733 0.3465143217294333 1.510920929246615 1.051134642147103 -5.51078228741617 -0.8555259852908306 3.757669522183464 4.916463474549601 -1.7326854575837936 7.178285895333649 0.28107291882403085 2.2293551073941114 0.739768107785637 1.1170485666662857 2.929993959693369 3.2005009624514926 -0.9889995489695015 1.7909748646689876 -2.561679230051398 -7.178123586931621
2.601977607063819 -0.22452221129907643 2.514363061763293 -0.9422081150450871 -0.98965258716291 -3.1814469789090283 1.6837230867990924 0.3101514102564241 0.938728631810093 -2.381395341251884 0.7073838464158915 -0.9672054227539572 0.3762407305669656 1.164656579196245 -4.952629983904626 -2.0158715712795057 2.915081536558518 3.7312799196740234 -4.486607296375218 7.844750342115335 -2.3238882959413387 -1.535827950266275 -0.8167440247989883 -2.4343373563989603 4.845751132094887 -0.110779140503694 2.0439296065945 2.63532538841988 -1.0813513615699801 -7.075689113552465
-1.2069093576291428 -1.2289289793941365 0.07993770863325615 -1.8855260677875019 1.075551844050092 -2.472799121490788 -0.1662819186733313 -4.325184348483405 1.1435873566504478 -0.07147580299984213 -2.3381146408276994 -2.6221223282020594 0.3526269459190701 -0.5454201709926989 -1.6874314984167293 -3.0506430761552936 0.8367405714194142 2.31769855695447 -7.667321316130771 4.733465918703078 -3.6538977474520453 -1.4829044998331375 -2.0101506976368353 -0.5015317624670657 3.1739280782798502 0.9554566880973696 0.9501976135911717 0.9296442679593093 -0.814113917510779 -5.480799252838525
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-posterior_Nc-32_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.32207650799782905 0.8031110923822343 0.4356337462697534 0.0048817466676592544 0.24458469046637407 0.48008850472484554 0.2280042748493861 0.10924598763315184 0.15011226320400242 0.12927320569128015 0.2046278510449027 0.5098351704942254 -0.115758274039006 0.5539812453673434 -0.0706173942928444 0.3404647130760406 0.123976901473034 0.4524106435078916 0.19817899548634677 0.5874951479656538 -0.09512770366307148 0.4638757318162782 -0.02375601911030602 0.6465015698398352 -0.1254804740314367 -0.12603588716755826 -0.1981027142419557 0.8015758073127803 0.6985012583661342 -0.30864857139982677
0.7197021558776497 0.7175026513861882 0.7246902878135789 0.7288987219703698 0.7378548498264783 0.7219827904301768 0.7286263178770418 0.7201301285999046 0.7308582595176457 0.7421078053668754 0.7207696282506899 0.7190036163005552 0.7414166604328286 0.7257227748811361 0.7408617629197914 0.7236591763316205 0.732192531385118 0.7324952521164875 0.7135523885813707 0.7334289184997803 0.7317118249228425 0.7290716217539182 0.7290567974134793 0.7336791235789438 0.7354250904687304 0.7496666860051492 0.7327823805430349 0.7225981501884855 0.7271091121815326 0.7298326781042449
0.9962199445051997 1.0094594384012352 1.332793318806787 1.0727317928218763 1.196824075480117 1.158032802764303 0.9848996202566908 0.8660816647218564 1.1540044941600387 0.8014671973276286 0.9807244463200236 1.0684849408407175 1.624795842847041 1.4640469260246984 1.249799509233928 1.2776528193447092 1.367685983073635 1.2359708787817352 0.5160724836583698 1.116923112488068 1.1510364993122435 1.0816538582211224 1.4606953453958196 0.7598999562317796 1.382123046672669 1.298970191382009 1.5275510704254158 0.9437919242121825 1.102732445528797 0.8194062361258397
1.4327158373255677 1.4358593201150847 1.439289591640933 1.4451214316308516 1.465363813490696 1.4373268455984407 1.4496486694505852 1.4322404145486158 1.4501826271691052 1.4786582971387696 1.4332357973887375 1.4331732946104598 1.4597699481443052 1.4411941481890114 1.4655039342141358 1.4365221384499196 1.448994626700691 1.4571402668875386 1.4259407582915817 1.4632095329014057 1.4479694728759351 1.4528362706651594 1.4386321660221115 1.470526050215629 1.451302568477427 1.4818352968193458 1.4423214556305584 1.4473491469539508 1.4523073459602367 1.4460505655151197
1.9630582387703017 2.200078903825134 2.031379655349115 1.544675233138891 2.002151435699422 1.9114662292863451 1.7278492037047302 1.3504294348576542 1.5556859314062326 1.3836094011486104 1.5277613323219095 1.719710936790353 1.7690555684182008 2.0780727403220767 1.883351772467368 1.5594632408954627 1.4805582732089704 1.7972195111528226 1.6405749961712546 2.1068418054867117 1.728764815530679 1.574711986371589 1.3019899615043076 2.1759500496116666 1.6963671190967118 1.7426910017860047 1.6163064640248774 1.5105667538795278 1.7905927594318325 1.4928098496695954
2.1335269837997943 2.1385009559842447 2.1463021721027733 2.1576716483554774 2.1841361602481846 2.144194647623027 2.16266002727306 2.1402599016354946 2.1671797603978504 2.2107042069489227 2.1405693242434043 2.140535189848344 2.180099022848633 2.150552710550577 2.1841683189868815 2.1487568159755033 2.1682244982017247 2.1770300898591963 2.1234292214789 2.1812478326988165 2.1587678774363774 2.172953980952741 2.154860372864899 2.188784400917707 2.166156297564644 2.211617380229578 2.154327664375945 2.1672568949129873 2.170637794207677 2.155189596255195
2.445755695058392 2.582831099721468 2.488717594173371 2.2657174604473527 2.617912860202744 2.926252590219578 1.965033390347826 2.6215833624200098 2.23520953364069 2.684947954437194 2.191866715213395 2.5309795541676596 2.415638359517884 2.6151092107466543 2.461809262108966 2.174384377915844 2.322232233088843 2.507888610565451 2.7283426854441353 2.6521048736250985 2.9685829818878906 2.9647046587419887 2.3616594460227693 2.3890616925008707 2.9596419814467088 2.8097966628079507 2.455776627590933 2.7723558488915905 2.5135917268716197 2.8017470876307895
2.8295398741248676 2.8381893681252084 2.8492858164417902 2.8618691035960713 2.896724678054475 2.8372711835365862 2.875809813606909 2.8300624329313537 2.8767841059088646 2.9252662601405683 2.840272564270951 2.837693089633182 2.8937866548397095 2.8546108540300157 2.897295989408501 2.854479165186062 2.877341340807866 2.8891339724354204 2.8053569399976395 2.8942974135391 2.852043548308371 2.8734103034841105 2.857003298054366 2.907877873193533 2.8632897189969992 2.9278955838512584 2.855880194294796 2.8697356532037777 2.8808846864586393 2.8455092807525544
3.028681227608993 3.7148945170117953 3.9391239180693614 3.2443780080275384 3.3446594261160545 3.309353592319348 3.250218818827594 3.186016197855712 3.5691441426810497 3.6745488017005026 3.4495740563502584 3.502588872505956 3.2383945234425187 3.1907898471820775 3.4729577777526806 3.23600635926111 2.9296894763989134 3.5476446918145736 2.993135207274528 3.0211119201811685 3.1748187108542925 3.348137165108563 3.430865411945 3.1353566161447803 3.759608142302338 3.218412851226923 3.288847932484651 4.056363646335768 3.3176557036844287 2.9586563599490847
3.5185019719079484 3.5210691293062606 3.5298673925286477 3.552284939383082 3.6005561372995687 3.526760712657948 3.5701066103780406 3.5128116661537754 3.566458595995028 3.6264121511045224 3.520889598358215 3.5208142723809717 3.597036034820053 3.55218725102591 3.596538728651272 3.544998461294831 3.5796754045127956 3.586778473397081 3.485236494172353 3.605102104979893 3.544950230814841 3.570675074835399 3.5436109241465066 3.6182136885548166 3.5494975917422793 3.6413862807105764 3.546147267588324 3.552802260164569 3.580845099392517 3.536193638427539
3.9932471823543647 3.9805419657134817 3.900248867149865 4.026831149957162 3.6274746797984276 4.0099483193564724 4.117025559612867 3.60176764410885 3.8658356574095945 3.74724932959391 4.1533772146952606 3.6012712206002835 4.032393761441082 3.6942537495300765 3.7958895205960497 4.184319106303785 4.536089588712489 3.9120566713287688 3.8183160295385226 4.002415358121211 3.8460128201684607 3.3593192984694467 3.747017536494412 4.320153950998326 3.922267602718882 4.295493474752979 3.891934381376575 4.175076423576359 4.167221067446976 3.581794441141215
4.1925690185017634 4.201861302252094 4.21396153822461 4.23131440866082 4.303159661381275 4.20635182557693 4.251648924288671 4.190641601004897 4.253844933706349 4.330132021283066 4.191047023386974 4.205003101389052 4.289406225579174 4.244030919906463 4.293539685535065 4.221016433795615 4.255792537273537 4.2813104862546565 4.152330974350663 4.301929779909518 4.228704598376229 4.271452271526039 4.22739110826197 4.310717093912295 4.235743559156491 4.339249446427033 4.228394532143948 4.236556548250444 4.268695140999796 4.218504447176541
4.9596861130000685 4.3544003107180025 4.563058632206328 4.727705576178915 4.505281759847648 5.038836510109027 5.373617350050298 4.482166015823663 5.076884352266376 4.633685794228434 3.6388121049801425 4.788155278825265 4.907294738935351 4.697847070682041 4.9396736333878914 4.809732850526195 4.413244260975645 4.464237762213507 4.825640250196139 4.311559734950798 4.079899524033597 4.619290317680908 4.499187657273744 4.362248272652981 4.56467464976316 4.478285903027061 4.693045057775066 4.839528739256879 4.8298782005549175 4.871812710443306
4.850248285116917 4.87824611183742 4.888192504140121 4.899439397533855 4.992782111707052 4.868658181537962 4.911568938352119 4.853986707337005 4.920842204565405 5.0207675789985515 4.873543491412675 4.8690877706780755 4.968251925254273 4.9198030539352 4.9720306512931405 4.887428674266825 4.936939488738451 4.968754537830993 4.801829320571008 4.996555917263703 4.910962029236792 4.95166932458159 4.899542554794803 5.005986595283135 4.912651474038534 5.037442210621704 4.897966275121127 4.910395606817617 4.946905294952351 4.878584488646637
5.272368583175243 4.825807034392508 5.069921007267887 4.966689624505945 5.5363313212070295 5.320938531198745 5.74319163090868 4.670775226465614 5.033414587819653 5.0810014893029285 5.621601334752147 5.381009934124621 4.886246092904187 4.68529100138423 5.319099486485772 5.380560933387305 5.4868797214210785 5.058256781254461 5.520028016091005 5.888819230859195 5.012171963711637 5.297261242414243 5.318730522001693 5.143245942893046 4.777452351364839 5.789693716960801 5.226224836491895 5.364698304778141 4.926544394956007 5.002949344481171
5.503174735034062 5.54779031421348 5.554729952785138 5.56494876667255 5.664984757510842 5.527116395719114 5.565715315977135 5.515449416635738 5.590902208586701 5.70592260371499 5.518819795791773 5.523109870101558 5.650427391869178 5.598544545455651 5.645681134003778 5.54436860182316 5.599282771608203 5.647538220480408 5.43830878906175 5.662953767743653 5.577359938147423 5.621076663327612 5.557511337390665 5.689268893014548 5.588013124082141 5.713033782461961 5.559024610425164 5.576144727512294 5.626011235652429 5.537752238981475
5.867211592096444 5.922150104154151 6.2719138663108325 5.19784748208787 5.815823415403293 6.146145922673127 6.4082159801004135 5.977526064694026 6.351139621219959 6.283861836523442 6.146244940949972 5.907238853283733 5.846617440537254 6.20732899529041 6.186797534026582 6.146534137899153 5.967685868700573 5.749577930398333 5.803462249428311 6.190893854065277 5.909603880088304 6.248892624171113 5.957062645870035 6.073715550483938 6.2245138353430685 5.522402991570938 5.776979203625494 5.8004668442341565 5.797759419540477 5.822521768012417
6.144859564203507 6.196513228344795 6.198013908184674 6.227731119795517 6.33386110429341 6.169798841882795 6.207209112681769 6.1511137572167 6.235478127025684 6.368990409196474 6.1538566450760745 6.167415394812632 6.315469352458724 6.248020794782116 6.303621295153838 6.186692532288225 6.253402413825115 6.3146792653645525 6.0691052138923895 6.325176960130259 6.2269553743283375 6.272723417624678 6.203636915078423 6.356122346715388 6.23548476520837 6.397112228046491 6.2102939021201875 6.2348422021093235 6.289679403786478 6.1813088788007935
6.617248073378436 6.451036811449772 6.9589660709134495 6.368747979892517 7.29331539910144 6.365859430133068 6.649990054264286 6.1632429814797955 6.397969344775738 6.254353682634749 6.774171308832439 6.175236242848039 6.954449214806301 6.591922760805006 6.640036261788489 6.194201203480307 5.703447071567067 6.535980538304975 5.926789222222123 6.557613655214356 6.626433988129247 6.214577547089644 5.722959340023601 6.4717821492246905 6.582111457387947 7.336262666768006 7.09444235236763 6.84746540036812 6.256303334569345 6.726556093689919
6.770620189092937 6.834678112871478 6.8268750373843785 6.8666690197344264 6.97250690370238 6.808370104702766 6.844024091690125 6.7829535893679465 6.87989807907225 7.03482193822282 6.775232284624156 6.8066480933763485 6.958213989124478 6.890185181480145 6.953291530412554 6.828692301162585 6.914890491195045 6.966782174059002 6.697135597712219 6.981331253283899 6.861887790187014 6.92648142498078 6.855932201717958 7.016520238910883 6.87610930976664 7.044519718663119 6.83370730762962 6.872168229305621 6.945340775521105 6.80565463600954
7.442424209590213 7.14396258728773 7.227291677093924 7.046258875522739 7.098769202653409 7.398895375842853 7.4139310995121965 6.670828188829739 7.325726399731302 7.234489312520476 7.151170987210483 6.819733628577008 7.60065788897369 7.47511663145376 6.971317987942915 6.574563662123067 7.67526922477155 7.129510425509009 6.2729570973055475 6.928561787599908 7.419114319980188 7.210828480125656 6.701750464011931 7.693724518799667 6.680747710400945 7.757428211947396 7.337433342416198 7.1871613712416424 7.409894432472987 7.057683475111575
7.376869746939888 7.457259553079239 7.4493467252555075 7.490434486759671 7.616171526972499 7.423503495953519 7.463515846875836 7.403065799288133 7.503726860339012 7.680337070434018 7.38717929843511 7.4314940096937345 7.58677637336343 7.512634390704037 7.596560068623846 7.462619511177674 7.532775980278965 7.606574442445294 7.316914642604028 7.630615351759077 7.478700017496148 7.558710057116826 7.487001079918459 7.650619610910725 7.515095212135198 7.683284955213598 7.450939669571395 7.502039255983366 7.575958466022469 7.4218414474699905
7.9198670949387076 7.266755296021468 7.826544088652852 7.707584534732047 7.8497038097529845 8.15585953203708 7.096759718611263 6.7801540864830825 7.57829766722854 7.474003653939408 7.301536992438829 7.5686118874365365 8.008366684688365 7.578802541099289 8.377533867321247 7.272096147771154 7.568059809194732 8.11819325023547 7.409385471700859 8.35279781467401 7.4876678427005885 7.050282824815228 7.612782076551094 7.89910474183534 7.739497962066339 8.650724739906051 7.522741850809159 7.657400635040583 7.6862406894705435 7.152771638632789
7.969688421306712 8.076220073827702 8.056609885703674 8.097577174815546 8.242486410574832 8.019060398000729 8.08985405100634 8.019704353947828 8.120871611550747 8.321066659020627 7.99405991683339 8.037668092012172 8.205229479258664 8.131917407710718 8.206524416127072 8.079784878104574 8.152288018033326 8.222956554685167 7.908233634832686 8.246595896356187 8.092788891171919 8.1949072508145 8.095910960467037 8.279930688679759 8.128909269058202 8.30088336916631 8.062641769641901 8.1203767146888 8.199809284647607 8.034614436097286
8.06557091852939 7.890286692021614 7.974440821090998 7.6334680583089325 9.286295854671135 7.770381174543124 8.614221382767605 8.336773374554191 7.908135244241994 8.79920373003957 8.90257421595464 8.142997397732193 8.415173802235982 8.455891206675544 8.133710452613741 8.734454836506517 7.6227392829108975 8.050248899733942 8.52399750048242 8.466288743669551 7.799584780969284 8.317850042451212 8.099610537941054 8.78097433407024 7.494053160431065 8.817544154445844 8.79980541560148 8.695970875487033 8.366625976039929 8.018086193754673
8.555835041046977 8.67830577879641 8.658251930817812 8.704760862952082 8.831720380190129 8.621724187390484 8.677047302485233 8.595454338782988 8.728504844177982 8.928665513274742 8.558169502677979 8.62724290113677 8.812305131341756 8.727873179850764 8.821081191327703 8.658509941426576 8.769498880693085 8.839930069621696 8.468014800606168 8.8585022903784 8.697589823350992 8.79909861888052 8.690667886425794 8.886560895037265 8.747652187595113 8.91316934404986 8.64021827610853 8.71118941471131 8.805707732254712 8.623862056321641
8.776615510702667 8.460832631718358 8.843264193146995 9.318580485262759 9.129131679737027 8.301122268758643 9.273007162118995 8.30940589760244 9.054071782564424 9.18084067565943 8.793803226212189 8.74191727642688 9.12692722339138 9.046951974883335 8.775247026325099 8.91958238451434 9.088686951714978 8.823624137190446 8.642407491210127 8.50203638977733 8.901859356102635 8.95845063934461 8.413948208373293 9.09164526402031 9.049135055633261 8.773845544247267 9.273421216658168 9.229673685535117 9.490950832860625 9.283036404900724
9.119192307602297 9.262671678860169 9.234108570526294 9.264631818837263 9.421786900949362 9.207786423564938 9.242942556156223 9.167453715254664 9.303376515434719 9.52407533109855 9.119779801906267 9.197323674322158 9.39826259934014 9.305061811711592 9.417014246109268 9.228004201419385 9.346106842730872 9.434925879747851 9.01883130473548 9.467879029712469 9.270575853553577 9.383854332475467 9.274010373633338 9.482834271726333 9.323516398165053 9.525095037071491 9.200704976803141 9.284363722254405 9.379286315535643 9.175659359973332
9.563415486240359 9.793063932920045 9.163644514019804 9.231700900118113 10.069004174852477 10.10503988925855 9.218368872093839 9.220652911214513 9.392456722591254 9.911913939921497 9.496844996657025 9.795042199848671 9.976441414312697 9.860013038264734 9.936977070335418 9.066129738890979 9.502241860700856 9.323037788997485 8.898928058687686 9.844354353510232 9.857269960619705 9.268769906944966 9.180492232897022 9.66059102991332 9.04204902135374 9.854071585946432 9.34276776955937 9.520011671926504 9.120906597632409 9.589944174292558
9.65436274499664 9.805125181704847 9.796116032557334 9.82087660780487 9.98159113069511 9.738660461608657 9.80480852427974 9.708463106445516 9.863802661359577 10.095619777830295 9.655437271050474 9.732213941163122 9.956177943780927 9.854497028265715 9.976873394675795 9.78805216347201 9.906278715215427 10.012612251395375 9.555478238879939 10.037191224711414 9.81139956256932 9.955806725606468 9.831448226967373 10.059928908263704 9.894849258043022 10.104630882183638 9.753173068939468 9.84431467569207 9.958465488657922 9.711937175208213
10.11609168961764 9.844265375970718 9.843210636983033 10.006927519673935 10.164114998334473 9.912697082592025 10.840931239580877 10.073247649471961 9.778791545659704 9.901715268851019 9.937210212459181 9.974257024645263 10.07693917945969 10.180865496943387 9.811740032106227 9.887080162269271 10.20882047314016 9.897110804159484 10.239739966461045 10.350739231501056 9.478143640466577 10.254811814100268 11.066434155346046 10.349700809087121 10.170144447178412 10.04430581350119 10.314495222691859 10.415166809316894 10.14040261846954 10.510519367659787
10.164157788527005 10.337991534060846 10.331348898012749 10.346939251853545 10.532053868974906 10.266246828832406 10.311437705316647 10.215577299972743 10.406157629169313 10.662062402492515 10.169151768038642 10.252970469340983 10.504418319953315 10.386841853009155 10.534043724738927 10.316882740414005 10.438694923321927 10.568125722442444 10.043106060497697 10.585614686890295 10.355471232958978 10.492638506784909 10.325302600633036 10.611326527512032 10.426719807366684 10.673741302947654 10.269188928099943 10.370800768884575 10.502168852683452 10.211840636531273
10.603530050770944 10.362866325536654 10.657304038314765 10.503398835552712 10.837695137969487 10.699147759600724 10.181988310267725 10.937854293981355 10.680984429631238 11.383711065559615 10.103945619667236 11.103562156849124 10.12134193003162 10.90246511496414 11.048255251606731 10.357291596946737 10.740893691430212 10.70804612387245 9.814342192992363 10.748744294556865 10.391205526235844 11.259092063694032 9.87157550303819 10.233075663229432 10.571143460770767 10.833421188509458 10.403749008975865 10.226975848618912 10.656579407452359 10.875417380858938
10.646598446163052 10.844725181781891 10.83118979844889 10.84692436837707 11.053102964524218 10.758592252091251 10.827213706516394 10.68296937636824 10.910978084773262 11.174675244913564 10.666185992108018 10.726820390121816 11.043231599864663 10.886486185992975 11.044372673251571 10.820745505876566 10.944502526140448 11.090302054659546 10.530552205133427 11.11327579402073 10.861824779272338 10.988126119153952 10.844279644480736 11.158771161077663 10.936137510385818 11.21152478172545 10.771233847299563 10.893232139472861 11.02086115784 10.687371279572838
10.917863796472268 11.618625435603223 10.546938331177955 11.154838739405871 11.734265660070434 10.31105071977728 10.370848357416431 10.674383625359438 11.54812495293192 11.527175232735297 10.478630333713355 11.204127282383215 11.023407219862445 11.144751065312034 10.599542726867677 11.044362389073813 11.973343305875368 11.247908406963626 10.653236856612406 11.777153916469357 11.116700444246002 11.221629230303117 10.519679800967241 11.475637664325957 11.660529405022203 11.523171473426164 11.00903361115677 10.974506372223237 12.031601142684629 11.37143211026371
11.102931270707272 11.295551615187033 11.321285071705569 11.311041534707892 11.532041896209552 11.24994935173176 11.324617948828195 11.142528855344128 11.37302770684922 11.670148278762909 11.136543856327235 11.181012538595175 11.541574614157428 11.36426534862354 11.557643998982476 11.287916963689593 11.395107348921165 11.582722717367908 10.97440829824297 11.594983958293296 11.330425068733737 11.470918754714432 11.329457998266081 11.654951689783404 11.395632446125084 11.716016426848924 11.239206382199022 11.378809088124148 11.480785308166974 11.129849471880352
11.459205591904354 11.178886594575523 11.060525046227214 12.320586569360696 11.939936628764306 11.183087120442922 11.819831366812762 11.37579158419004 11.102865334641887 12.150112494100144 11.056711766222334 11.661338649067986 11.449674539222011 11.35928599037971 12.057780264389953 11.50465865217679 11.354906467209766 11.323338060583314 11.857433540392257 10.993352052181969 10.869839653013731 12.441580333038575 12.08868809614228 11.927990671284192 11.916117286391883 12.046602006850863 11.039000916661864 11.88504107611152 11.743923626859152 11.004408572200767
11.519985220761065 11.74263092525375 11.776855020988888 11.713738717004032 11.986565354791802 11.69371630001496 11.753847216522061 11.557269649474641 11.832773864283743 12.127662143980551 11.567819384679487 11.598788372031509 12.009520383716957 11.817174346478629 12.004152922125787 11.719992832449401 11.848523294020858 12.057015519769596 11.353188960356336 12.089032105017049 11.79013736368145 11.892358553419376 11.740688876136936 12.119535069552354 11.826724329077527 12.18721109475527 11.688023964833967 11.81473893782922 11.932366217752119 11.564979333721322
11.947002573480308 12.538308546972614 11.77584026424746 11.039080880134568 12.839601485605263 11.746531689103657 11.330332597443212 12.308359641069199 11.63175684631829 11.854023475263116 11.789267770711843 12.882303198799322 11.943451345149214 12.168540460981252 12.924353353973544 11.776771128358433 11.22609298931512 12.310045878604084 11.269530994251957 12.905988471809495 11.119519723832523 12.17115943967478 11.881916727182068 13.023947627104045 11.867629324407671 12.024408521359033 12.114826064794627 12.254666944116515 12.00369832203656 11.82486934045666
11.892079583063891 12.113670789229491 12.18301266474793 12.140123443459284 12.384220628115067 12.092702272600308 12.178433562172781 11.909087683148657 12.251019448618653 12.576216143893303 11.946098635398263 11.942534859745447 12.438340225493667 12.216617896130376 12.394153476386409 12.117478385028653 12.285838438483196 12.473337189433934 11.725221343289265 12.490644529859471 12.2194484712728 12.29951408319125 12.133886387643967 12.52064448336576 12.235857830292336 12.640186032270524 12.072287279604057 12.212660428292724 12.352174415229516 11.94407703522148
12.944819502597325 12.449751627330894 12.045343064660965 12.096555074567378 12.413335300930763 12.609305893575675 11.449803426432343 12.585724763697137 12.56641342255158 13.306771752731567 11.7440669193804 11.906330222083461 11.840236075130358 12.349851270226269 12.519822477266656 12.8494612982914 12.14821290646271 12.342397814933275 11.913006655425892 12.756384894266958 13.03164973832882 12.250867991204194 12.372538068951275 13.165982138627495 12.075027620865765 13.057056406474262 13.460807182609845 13.445772952106688 12.569474077545214 12.461704768316691
12.187467938968966 12.454802735531816 12.548344653996095 12.494261313089481 12.770007692005867 12.424301902303727 12.571064654362738 12.212697487959044 12.601269348676798 12.938319552093576 12.293535118315681 12.291175098562265 12.845374254367275 12.578175771076125 12.770354650194314 12.43831408892877 12.658171135565997 12.860396238897204 12.035848315673825 12.868948917313578 12.539968208074061 12.674173028084985 12.475025485384686 12.885780985730843 12.607234495263926 13.02543302039884 12.366379992960983 12.52887263020489 12.720126282971519 12.26297194547481
12.157505633299149 11.62538444636455 12.530882209316225 11.87928221561354 11.455683470894751 12.517733495787294 12.594466842941102 11.669603006296947 13.224436014373268 13.564428027484118 13.339707319804852 11.7333397981762 12.85939445512095 13.031392060536362 13.364034343833527 12.665198770455955 13.187989825333645 13.55570723888385 11.852011402090874 12.818561136020856 12.886955169804331 12.898150318382994 12.476130147088622 12.567077324021067 12.889726625006425 12.781610909122179 12.029642933530598 12.766936937544225 12.782034893254167 12.537977270542283
12.472430877991519 12.793751052779525 12.85298174381485 12.819351650305364 13.166249159356605 12.717712251615378 12.8757042241311 12.513139476121175 12.880528069698707 13.250046442218316 12.525242061183585 12.607893765315142 13.172395121182825 12.869234539327783 13.070441558308472 12.723816731945716 12.944592627797796 13.155427050013955 12.303864716180115 13.208419271526967 12.823238887507445 12.981811556907815 12.77009948485386 13.241477376998368 12.903208094978108 13.388796776731784 12.680310666514298 12.832483803967463 13.040663842408515 12.533937932210181
12.37099044615578 12.56532818657065 12.709700219759474 13.78217552655603 13.20214349971608 12.690522037157141 13.428577499384579 12.956337682625591 13.222852000387112 12.667477673365592 12.065211214663394 12.171729647365325 13.231470740551343 12.750459202927034 13.742116518676593 11.944766041417228 13.542437560905396 12.964446481141705 12.630099375647228 13.18657917075304 12.719504065542965 13.450538207040761 12.988789494920871 13.65205016019023 13.331566774644838 14.092266459329919 12.97007870609143 13.213908017353576 12.530994125855337 12.030492846417374
12.691975194636862 13.037797350710195 13.097093524172664 12.997074758142762 13.434442164083093 12.949153091947817 13.085593581765007 12.69453345281219 13.104707213469661 13.558545156943778 12.760901561783095 12.852422959351184 13.432304210857623 13.121652751281534 13.29888282683377 12.99276286804657 13.158461692986585 13.428647776570154 12.474318567107302 13.4829405103746 13.060721670806748 13.209883876513555 12.985713555441164 13.497321237474091 13.123561532228832 13.641722194973328 12.895393686200165 13.06140355419924 13.325618553465004 12.774947626585769
12.981927354430157 13.041130690253315 14.089663941846355 13.512559675020139 13.340818703084032 13.443679763541791 14.20283425314476 11.945864416187034 12.89715069240976 14.116683127643492 13.325579187797516 12.581354472861605 13.558847321079114 12.793956808571082 13.614912266453567 12.47448981792603 13.534437333995852 12.803876505841922 12.632517628368166 13.41255831496348 13.405088728366579 13.37513469486918 13.065216114464327 13.622189824216218 12.94555615515899 13.097953026526001 12.67662187967368 14.067265360715975 13.870590905735094 12.10175491713181
12.803844644985771 13.18633692352481 13.192978353396978 13.111160577578707 13.631014812453524 13.066706020787596 13.176593815254185 12.856140029941109 13.27664813641609 13.726044047928822 12.853830251562984 13.005389452925174 13.6081383101904 13.305241481678532 13.464255016271613 13.167414069464936 13.299760024010883 13.64858014414022 12.563997974057278 13.681856959070826 13.189314622624913 13.371801511343925 13.124138310346996 13.689213316116826 13.294524695325022 13.886433096563907 13.054766494803888 13.170150582800861 13.471846594474023 12.94351251720021
12.672066112344668 13.410820038267167 13.846786959162849 14.021378611705256 13.822661754485056 12.138817392832571 12.997391920272769 13.627380264507538 12.711032819749127 13.852494760643193 12.402719467417734 14.045489897464005 13.440361862762225 12.935061649749931 13.831444622017457 13.508220170310182 13.86329340140844 14.109670173506627 12.171890305471413 14.435417374037629 13.12824656317582 13.864197180872074 13.334857105137091 13.935046211256559 12.668117608388334 13.441663552107647 12.804614453633091 13.445361433470225 13.081276659684013 13.764454147744793
12.833287624947042 13.21484782543225 13.198848270152435 13.089208007044865 13.709667903597571 13.168650144138294 13.24016213427127 12.813696646640622 13.369890918684836 13.81911932563681 12.90105233432619 12.966946599009598 13.70158012896549 13.39083520661159 13.523044252852102 13.18336710155191 13.322291347033108 13.700820868105602 12.576809685254304 13.727599117321589 13.236613449860318 13.408458942300067 13.147136365984336 13.773415627519796 13.39262522919813 14.031878771616729 13.112213628313953 13.216454380933099 13.57410788031455 12.910647977885445
12.114400996942125 14.0834708384262 12.789910652791665 12.7951729715262 13.597725032637252 13.77593482299262 13.34872643751091 12.623383601531822 13.000328135357734 14.198827526127628 12.547972143159932 13.042719885300126 13.983611811932608 14.20166078026745 14.375470976801841 12.159747952839783 13.27299758624792 13.460949205782688 12.832796797065907 13.915372222385166 14.45518151103564 12.087887320730319 13.197781111858546 12.906660713241642 12.392739743248656 14.606710090221963 13.1739021152786 13.691553627861465 13.860378196975574 11.883358200327113
12.767804300169443 13.05463442815442 13.142385573462407 13.011454024342544 13.67931499963626 13.025264108868901 13.147447475800918 12.693873300281998 13.318341450938446 13.763025515483994 12.80393705701066 12.851943410720867 13.630957768565985 13.255551521177752 13.409802599970611 13.161469044795425 13.250801232373819 13.67026396862293 12.398207897663866 13.679272792636894 13.049706516407603 13.44453392481771 13.041744817238891 13.810993494590116 13.38999449184315 13.977829851082774 13.010615262939192 13.110533229801483 13.496377278906566 12.869306873872661
12.929921053326881 13.00666809710365 12.660047021765914 11.6375156405425 12.540432627410592 12.701137394194859 13.613426118277287 12.682984088991086 12.268275169319077 14.185603241632638 13.578619268198734 12.44405277056245 13.90864436303242 13.73697882446313 12.824023272145615 13.609147011735669 13.071263870351457 14.939080046362724 11.487169009436156 13.658356414646404 12.862261354045241 13.21568458616463 12.842930117219929 14.280737517718999 11.824048991964581 13.919508100669212 13.116692451800532 12.837401262126134 14.234388196401538 12.047354525861866
12.441618607971009 12.777991579968333 12.912463049954084 12.846717867485271 13.565733390089113 12.76979770767136 12.83611794397528 12.366539300541005 13.148679676116426 13.523106923635758 12.418305885982154 12.589783050141882 13.378139646864515 12.95563190153361 13.23535619928485 12.833731176156904 13.008254519830498 13.328959120285417 12.122345064817061 13.471083889851613 12.785488973971644 13.219224543240667 12.769909169747802 13.565496609297547 13.267761620975016 13.800972094589635 12.716891001880352 12.882820042451376 13.194257926589147 12.632212333157831
12.961242134623413 12.391950706832155 13.12667988144217 13.247115273243901 12.96530880246027 11.435766158990626 12.733650138282206 12.252106051865727 13.90602344741061 13.074426161045237 12.318745107051537 12.458072230224634 13.4252981974238 12.352996166486365 13.893576168060871 13.44690225885533 12.577568118867086 12.051973273881202 11.402125293618333 14.05407714622232 13.218279539211336 13.029646631210204 12.674094738404321 13.247736174922903 14.598879712972844 12.935319328315794 12.093168501013013 14.665003156825577 14.657340238341366 12.660317981023073
11.797953134559608 12.270751330587625 12.349041198120863 12.244900510438411 13.161377125895804 12.361816942118097 12.311793282578694 11.771881915473468 12.53724359704221 13.11891518972847 11.836865882737888 12.033034595355995 12.888175541716883 12.501585475884463 12.679688025543932 12.20916734455739 12.533062301357988 12.984292634212274 11.55823047007117 12.944277161223281 12.188617148912462 12.733286615713496 12.220303784584056 13.145349891253518 12.594991590397141 13.466641057616643 12.231662317957872 12.173534885161047 12.53973469598672 12.043267521347502
11.511826743156568 11.45403254307077 12.943936036328036 12.41760312101677 13.003630054685576 12.179661509474638 12.191517018691258 10.893631296653952 11.993304019566265 12.242386183221482 10.921403947574609 10.048092046869456 12.503998766972042 11.729219077981506 11.970758709939949 11.411237000262958 12.997772775760135 12.24598621393452 11.98594215730809 11.507790828508586 13.774038186867566 11.565013380419776 10.418622741855165 12.9640375645643 12.926147154885923 13.964990455764413 11.690059967273795 10.50670191919635 13.133858980847881 10.799273211270563
10.821882709632785 11.41680230831794 11.309655173735518 11.24150284196176 12.316897040109186 11.41346029730895 11.378206089715626 10.852667308267145 11.671761840372818 12.39645776180054 10.941855678414827 11.314779030736785 12.056429526601596 11.67920287642425 11.894797886893139 11.342250777735044 11.534573466280525 12.202773482892942 10.41059658610616 12.287605779472491 10.998401125640935 11.98328527626586 11.490569694977976 12.323510709181274 11.608847474234647 12.582862985230763 11.334129507353143 11.483351012346121 11.558612532694742 11.202487847202633
10.248562557546231 11.375124713830287 10.045260534526077 11.507663750379223 12.571319381042194 10.067056944599996 10.266925591931916 10.943788680385358 10.40996235268758 11.649624689043385 10.389107339573235 9.72893537043617 11.905591592305676 12.60127766910467 11.372384352899035 10.87815207161032 10.46749008529421 11.922985980525516 10.35039727621373 13.536757619370213 11.57307804141158 11.595777523837675 11.417145575324419 11.305420940856552 10.47518990582891 13.221924970449203 9.444177973087301 10.640389319601898 11.994849790000169 10.971891553812863
9.154291666686856 9.712390130703369 9.859614068591133 9.462000921848643 10.696142527080834 9.954771842275637 9.906364036393787 9.019866240241182 10.241417863502207 11.00003278125667 9.260543851026219 9.87184164910644 10.488106076553434 9.839977389002655 10.400637228698713 9.705562216370916 10.077687798966352 10.660441413765803 8.543770665411277 10.485892025502771 9.174035719998166 10.422104252491216 9.773426815265694 10.97687622876447 10.15608896382737 10.96028489371361 9.981788207049178 9.996857735896876 9.85888114616849 9.470048190493642
6.965801538566537 7.617232838093984 8.594952674849656 6.919191394738821 8.676549925795623 8.057159342194112 8.58475147836335 9.63678985074716 6.9425037993261 11.244912306125885 7.612156028606165 9.65336714499373 10.106385620363993 8.95325168672294 8.579890488518338 9.143542518722892 8.907639626966265 10.285457814961926 8.51599074283962 9.440429722198585 8.010340164759253 10.931515846034616 8.514244422971275 11.876463925871624 6.47908913858176 11.933479314759904 6.631604629605399 8.336483597800553 8.07456044150277 7.221593177638574
6.338125312135771 6.975300208026483 6.886036097149532 6.842199455186544 8.1659757431663 7.142148751974075 6.963890043002943 5.253039315801185 7.947402005947118 7.798883239988208 6.2568196779565 6.475224945609745 7.3943551085054136 6.804618948731383 7.767443440142126 6.457733486951558 7.1255538708732 7.566079395824326 4.878096973190979 7.666288986916464 6.140599752051128 6.981601059069785 6.739737420875422 7.562878392739419 7.986299016577296 7.598221878579095 7.632013169922499 7.223360148304535 7.182547605984778 6.675794600917973
0.6611644949068249 2.370982230268649 2.265774226326385 2.0066777173283237 5.653366009214697 2.6889987439507563 2.473801559428593 -1.85374039571102 4.64792404371897 5.018663487620217 0.4366032749425973 1.099092855979791 3.8616841348882867 2.274561013774866 4.672605213606652 1.1861594529602382 2.9419767385767694 4.235098295029609 -2.984969181347694 4.644235241103639 0.5783462765441862 2.775810004834891 1.7680900252003708 4.497076112102118 4.744202020521052 4.809957197638766 3.7442393952551574 3.2236616479016154 3.3178355662666044 1.394942604396716
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-posterior_Nc-4_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.2435603114708625 0.9803815324867191 0.816262890625019 -0.2944647635913481 -0.06790984766500825 0.20674216916172058 0.19919411668603978 0.04852830847425043 0.2428282359485615 -0.28353272942662794 0.5334458672745144 0.8411846618580103 -0.30631333880836564 1.0846817280732368 -0.3090844870567558 0.37457055940654316 0.16790934713778435 0.7769496964558529 0.29754156968716894 0.3652877471526328 -0.2584820032236205 0.8640092151198238 0.34822886075393694 0.2794941609959338 0.16482626943402734 -0.1558697186826879 -0.5243350608422707 1.0069260213439768 0.7392294505598787 -0.2800490577925985
0.5626697628237171 1.0720435315951584 1.4859485765241103 0.13020570145235505 0.11286577356371327 0.17529011930392735 0.6710060015503496 0.598694770282102 0.9162902050067633 -0.08350406486894058 1.3784056607099133 1.3817025990281246 0.36030653089410924 1.7871237402929212 0.2639275773919681 0.7918708689926266 0.8200574227146185 1.381573358012409 0.912277536983016 0.28901411687373796 0.40500322580174414 1.5293385883610089 1.473026557141965 -0.0003356941088592151 1.3160385773996583 0.6899990229748891 0.08031768734240527 1.1332985782508793 0.8085654965690212 0.7870317053187019
0.5282402086614089 0.9587100676667003 2.058233832294275 0.48028329304010203 0.6876081591629201 0.44552009309081914 1.1122296097843483 0.315650657600603 1.7448311751460641 -0.3448471435425062 1.400885725986974 1.6682477658893533 1.1073817527409027 2.2655495631535154 0.6204412747862944 1.1465674646062858 1.5205408570164367 1.81239679315425 0.4781350473600829 0.6473833614304104 1.0589764680014455 1.8179017961629063 2.232183109212529 0.0015522198995285806 2.004297186288606 1.4291500889535194 0.35135964342965603 1.2578247469292865 0.8394150019488527 0.596078307653186
0.6537887586919194 0.9798196984370421 2.128912329905374 0.8589174525853177 1.0719210571190678 0.5589940973777222 1.761928964832595 0.45281375862391393 2.446404043652036 0.011641485634318025 1.6159223242634133 1.969999961980164 0.8060518974707486 1.9827984570348576 0.683721650846692 1.106139736312067 1.666839483256792 1.960913989736648 1.1513407372933628 0.968544832412134 1.590558009375437 2.1250651799416342 2.2376379339270436 0.687845395238931 2.115037360778375 1.8018627549926247 -0.25759670516033173 1.6647143643257671 0.8442160744128594 0.9421956813553556
1.0617613686882634 2.2354338689170836 2.671046805595339 0.8008842414488996 1.3340780728662724 0.828343402541692 1.9674193623548777 0.19431455341526152 2.7294233662024596 -0.29582858022623 1.5750212184911738 2.042924692925991 1.0803601895092876 2.506735571695388 1.1042555427768972 0.36425769469718855 2.3111407323229556 1.7089890392619331 1.6472630641673314 1.8057635192805077 2.0008438705130724 1.6938607405237065 1.885030841518526 1.0387783014280996 2.143995872001301 2.0985246694654047 0.24878781308593872 1.8692330806358324 1.641486028370218 0.7305458187217961
1.1098603222693686 2.6652505078461894 2.7360137343307818 1.256293644021028 1.241432190953516 0.8562817423544392 2.3295200491913457 0.8074567946754122 3.5184332135073695 0.31884505570369465 2.0524025697072563 2.2501360347499135 1.4564263157043618 2.4662740644513503 1.407758142973385 0.08872812571680844 3.6115445598735882 1.4967954232283063 2.4114053784692686 2.0737559607756757 2.5603374509016654 1.7390225799804973 2.5219363649884037 0.6971215595272698 2.3976790110728734 2.6032572574151063 1.119208523288958 2.66722433105378 2.4805156036318285 1.1345164185193586
0.703827124425075 2.807749667558534 2.5585820025234973 1.7383440230076626 1.708429299813036 1.6753832312906178 2.007524056999001 1.805624478830589 3.294046060260232 0.6070524368428734 2.0588981673846463 2.467093169584714 1.71803472686493 2.934143639896435 1.2630871783581477 0.7163489962552665 3.7497758775571426 1.5747456442316654 2.8596330367142224 3.2298725132752644 2.9343977533162793 2.2098950996658413 2.538082504787403 1.0712775471896985 2.926488285043829 3.084505941652536 1.393011436804852 2.8809482187646136 2.5332705069220274 1.6667913083643724
0.3693493943886572 2.761276951937398 2.3993030709140335 2.7085002330511436 2.020461526569727 1.6234453709472565 2.7939311249909733 2.5309477727125933 3.643203706038424 0.66133437619716 2.6625022231496005 2.6003194755657235 2.2222520966780785 3.176958358428803 1.2762619979203644 1.9984370921236005 4.289108568072592 1.7030827063987375 2.7799614855474406 4.1573245647625745 2.3821035176998606 1.7977225863040587 2.8427734234601267 1.7639724239616217 2.565459612683012 3.0856742643549016 1.76546895380962 2.5869529568090313 2.6103644371353036 1.596270899955552
0.7206247263123987 3.38761738291075 3.7563778328477153 2.7215057221772874 2.8955806729803673 1.9268337692123012 2.9901575883105393 2.326777692949692 4.154569106478631 1.2911301076605233 3.3035172988709522 3.037953552242162 2.8024585809146076 3.4090238580300345 1.8224087369865316 2.2802008785705405 3.9723030997405346 2.464670797046846 2.536614052392712 4.184732958108216 2.481351367943412 2.166390258258669 3.0714820907716662 2.1125075787905487 3.6502545613581154 3.1202019851755276 2.557530001115905 3.43414033690061 2.708098899032258 2.0402181829714547
1.362579449050968 2.943427277291976 3.6143579676131115 2.6599092382275082 3.5786617825129503 1.9755468790331903 3.1318628379598703 2.0934493165605 3.970888923460628 1.1235066469679769 3.406546424520956 2.8289172459208447 3.396698707925863 3.6663077683230365 1.9164746386071123 2.4894295729761478 4.253135423931309 2.6068819498983133 2.5975896388589197 4.669317029610511 2.627955575601597 2.2828689783156566 2.839074156394077 2.7164210630782692 3.6286205361678157 3.2871858681041446 3.173922645336006 2.591138337688996 2.6322517394115135 2.9485556652692773
1.7751539804750986 3.836073892648379 3.8127615909354855 3.1405097958785917 2.6709786995511786 2.3230930833217007 3.6190677527531667 2.13802928155647 4.089342273350563 1.223745451949529 4.023727926660634 3.255933280952098 3.4084336092074152 3.7304189955158273 2.3529186759814733 3.2534665054043987 4.591563771159664 3.3389913500240795 3.120347032402536 5.313311079111916 2.900683723241617 2.431562573060557 2.730248005333799 3.559102779644221 3.775329638090789 3.885836838128445 3.703694967311916 3.0320115153098244 3.1483422141476027 3.267876775591472
1.912305137600206 4.490567008136167 3.954496410711385 3.351047401659254 2.41206205567339 2.383855187132152 3.6939770829874448 2.6825272254934127 4.296427838122681 1.7860297701308445 4.046091621154979 4.20622424855281 3.2418232480060385 4.202240894580838 3.0876620863500746 3.4148801203155243 3.693280882749373 4.115076367144051 3.64403983539213 5.85950629726031 3.255041059735781 3.7037449172279966 2.8983888136931664 3.690407376680624 3.862744685474759 3.8741365857844037 4.224140326266943 2.9120906541929372 3.1795307943820577 4.178307089235313
3.135570143937549 4.441016294020068 4.098984405596272 4.224165961481615 2.9396338011027834 3.0703236845759525 4.6753916350767994 2.9513041550256327 4.80987523895465 2.6132267112879783 3.2873439513468647 4.156162598434222 3.9820828604846707 4.527954294160644 3.8317400067341145 4.0401358519984765 4.065984690542948 4.167919983437392 4.213181896243812 5.102781463331268 2.9730241932886012 3.8979478248220847 3.5561083344835906 3.6373599681526807 4.075757334068323 4.0997003894406685 4.4974646934028835 3.5121681574980226 3.900744765115517 4.520396917929752
3.4822802278934346 4.762772372557479 4.2195091784332375 4.772627175140828 3.7525837999252025 2.7541291689166054 4.072789349706335 3.3003773612524214 4.344241073525624 3.5239516642698576 4.315562586378122 3.6038812627322363 4.165411145926056 4.621807526218025 3.962040997170577 4.154370990691477 4.8049320023972255 4.5423530993893735 4.085203751624879 5.021422856673865 3.670874906387255 4.076691693161996 4.342386203783297 4.176519703514199 4.307815716330601 4.745384044091549 4.511059752253779 3.580140337357411 4.177802770691291 4.21595026156076
4.3181768497480215 4.171202922563238 4.350816276389317 4.47796919230984 4.446261560251056 3.738859613510323 5.001490200036475 3.6810661109485396 4.272323670502251 3.742031837709791 4.976448509331224 4.284764738677259 4.080530179198173 4.126459493208879 4.2221813208860715 4.590181308383167 5.0293708429259585 4.6548051364907055 4.784001016885367 5.743568693599418 4.0072586485501205 4.4786994469297206 4.678928749157701 4.237140167264154 4.195022522597682 5.339393981441144 4.643807833035868 4.405242506685835 4.048615702174596 4.0466040001067025
4.962759325403084 4.35405582983488 4.785203816734878 4.714320124673363 4.72504354738073 4.47748757296363 4.921092042878505 5.08964053168617 4.645321504991688 4.524799215257409 4.786495049984469 4.595825987152673 4.841836343785363 4.778877056822125 4.461834456926947 4.6966670353902344 4.816272500959179 5.26703636939451 4.6828803595965995 5.347585753813948 4.807620430673928 4.858930703778166 4.8350641427141845 4.706524233525708 5.02798922425577 5.104492477952807 4.7810971263804705 4.987488400787891 4.639256374350664 4.2876957773184134
5.430766235830265 4.878329655035037 5.593680648320133 4.042913914747106 4.6172122500218125 4.686928503477928 5.580009531214131 5.653307156341909 5.490150233044912 5.294706295733119 5.047172911374921 4.683674748166655 5.137796874857805 5.726164443363315 5.009866840065447 5.609235297909075 5.2074903122490355 5.200470029226058 4.899476334743383 5.376907267043561 5.187910285376076 5.852027637469268 4.84408274587614 4.874632531762412 6.025865560823563 4.504827803544517 4.0794183720124035 5.170895854543506 4.205236401337238 4.44205702534826
5.812384261302119 5.302606814485171 5.611073608253532 4.768492627113182 4.876579983660556 4.3009928262478665 5.19541948800784 5.928484825462033 5.4590800542706 5.5718027160734 4.688037331733266 4.6475710675273625 5.7064192691836375 6.105359179561449 5.133606584308402 5.959796418741 5.516021571571054 5.596965314105909 5.016561813987689 5.012571800016528 5.553307692377371 6.241139403770435 4.700124309767116 4.940700968761175 6.398212115995745 4.970503156502797 3.5930997229387045 5.56435654945242 4.091388228681761 4.670435855135546
5.8567545861805375 6.084546247262906 5.965636480729201 4.860442674117053 5.420225324160826 4.435116075606874 5.514328421126035 5.385906986756942 6.147292574424151 4.645225946230616 5.335936232134309 4.415934186858364 6.432768826074515 6.223519970282848 5.670492606023648 6.185049023646167 5.198967730151956 5.484648036270816 4.477304129190724 5.261926130834274 5.530897248798216 5.944542382548364 4.431151957640958 4.341620988383931 6.821536024797655 6.199053418195362 5.000199945452729 5.778444851565191 3.820935472099415 5.060732708924598
5.582108517598541 6.995603398357374 5.427156156947021 5.309296900865834 4.683607874454008 4.815689411285301 5.584490450087548 5.450910531676897 7.154942611124157 4.61375415853764 5.364581444570699 4.8078883086822675 6.5239032949359945 6.296041215656494 6.184218929728299 7.037284055041532 6.643312650618883 5.581831121249322 4.850708811554121 5.7025613646374715 5.344461993475922 6.417995109752462 5.775830042263983 4.171619295183582 7.1922310937986875 6.196710293061538 5.262416672981294 5.40461278435666 4.272896225685981 4.98488089014415
5.8514484856899465 7.011055036332415 5.523599315787188 5.388370141830457 4.372187832251766 5.784432018692142 5.703911762388419 4.89815754452093 7.514827910413758 4.3320585924339925 5.619164802317473 4.764712415776248 7.0237799400704075 6.402188041351023 6.349620669812785 6.3085932540275005 7.159530069572666 5.905922323346755 4.18329334650636 5.3180523317725115 5.38313596217697 7.070326499087968 5.572211613518025 4.7265347683656795 6.857927430727643 6.905544269224882 6.132695907985883 6.104488784554718 5.310228052103575 5.145170085322455
5.383429970633758 7.030519165682713 5.441680883079388 5.73202913824371 4.451907815417587 6.187257475069567 5.303010814230855 5.189767568361562 7.606885349652022 4.296543409946244 5.73381776870256 5.320211368786288 6.867331169745351 5.9609211763222145 7.12223803304783 6.7220869411076 6.77287551045736 6.544349290930466 4.984013927163764 5.68836632875071 4.924169098600809 7.786192410269752 6.308025538384631 4.561141053770047 7.5533328687565415 6.827326495370153 6.612755435359087 6.804249527558465 6.04907025511877 5.417588413757146
5.89464137856604 6.671961054309169 5.823742024096254 6.352947105522732 4.46148295014294 6.510876103945926 5.58389313126739 5.421446505334125 7.18763101112255 3.964550471494284 5.747585014725325 5.470971257768748 7.021747236421877 5.582364768124822 6.9033108647502415 6.180896283133026 7.055652730123494 6.9415449782428915 5.532579088468665 6.090531041979946 4.429682301532631 7.205009746341503 5.989614345358504 4.749750247487082 7.601474118554226 7.279214653554205 6.379793633821114 6.916276388552884 6.180793583547673 5.370037994814973
5.912676764867515 7.3133719777996244 6.058671598766606 7.146707664912889 4.630308402909657 5.965339562702382 7.224625908963569 7.515587422576486 7.236379810025756 4.685953954618155 6.53951749113894 5.953669473584038 6.951435786343768 5.6907550761435965 5.732400446561085 6.637917718898386 7.887374329712466 6.931885162214843 6.487521583808547 5.664311373976417 4.5313487277313325 8.27687874071412 6.028551039615681 5.070700257123925 7.814623925412631 6.413821656306084 6.614929569878111 7.335917950138301 6.715803283705565 6.473400182174495
5.637431348896718 6.721064393564976 6.050997325733798 5.942299722923061 6.050363671267856 5.914556471798836 7.830414021602954 7.490960694178932 7.007310330416731 4.978934656808922 7.296411531534723 6.409157318603641 7.229626572937114 6.014146865498475 5.517923967031175 6.89149977851366 6.944750145550586 6.961383374369674 7.062256666053261 6.269533582145356 4.592966552323983 8.26387221484245 5.903089783698921 5.599720062617201 6.997506977051644 6.560910410082267 6.972204642797889 7.998584086648958 6.743533425157408 5.59200190779574
5.756567558220828 7.102709277911194 6.809303227040469 6.273293702082993 5.972034021048746 6.963795617200259 7.974660722198695 7.407945909403802 7.811346818052434 4.923240071215917 6.800386559532578 7.243561361307803 7.695004365658905 6.285546829063759 6.063632189728551 6.414466984647048 7.678434294293327 7.9532704113634765 6.965245182772005 7.0472764897097715 5.84579352950099 8.609171473763368 6.364986298792891 5.733282783687013 8.06884516448185 6.286963568182937 6.432728930265134 8.100874601585648 7.0435286314317045 5.332907738326575
6.3163932653122 6.510435013261144 6.671953198702693 7.62658441271702 6.512069227608671 6.186898280784765 8.44800332183763 6.665334576600492 8.02154327962659 5.004007702005125 6.842757547513187 6.5844465942790675 7.893287869033337 6.570812806736223 6.228827688613441 6.3612029345776815 7.991076057370793 7.811253730905272 6.764037173706893 6.836531268042844 5.971982666250812 7.9998849927230955 6.407511260875791 5.886859334135974 8.736267439965822 7.094747894543915 7.336563019514576 8.565032649753594 7.7271055830957875 6.114995184397793
6.998015299647529 6.937472942830955 6.7404352854150265 8.31210683461487 7.047348355834028 6.637267017807387 8.295321455880028 7.066819502629961 8.155477535684593 5.175834825848766 6.975471387653656 6.266063849855491 8.048284656306906 6.795109826204368 7.081624572285111 6.355288258325603 8.24194964044227 8.29684472543572 6.764860287563171 7.948094586912119 6.262618767699952 7.656650184349604 7.586818066271243 6.226540523307921 9.376588189943439 8.793105513531719 7.534477928359353 8.565396463817008 7.613774916828978 6.130531236962543
7.461639146125797 7.540387832615123 7.395035420358301 8.298767899421115 7.416340823823173 7.36178215272522 7.990971735722398 7.168569071341461 7.887249372981816 5.607892318127876 7.186077370476855 7.245134098941699 8.582394968544095 7.753309073436754 7.340569398361655 6.300328064088892 8.260263295803794 8.230760166363016 6.772398912014618 8.472172295247681 7.4657793369302 8.03025189166123 7.221328068092008 7.116406564723331 9.072902213987716 8.979145981484171 7.386353167532212 8.757162818036603 7.2416431869972575 6.809994097880788
7.571987072722299 7.624971717124215 8.752571130345602 8.907535590633291 7.050702973751834 6.822664394299531 8.297635351813032 7.704929639324114 8.00128694189084 5.835817039492837 7.1782104329427385 7.5636575638158465 8.518062995276951 8.151041084116986 7.119447724552416 7.129164756961612 8.526478787709914 8.966138160438557 7.556390962706133 8.812611550986647 8.036375401043912 9.205974843164862 7.600312204719421 8.227853726302152 9.903483851532581 9.086769196798897 7.506570913328937 9.03758422634966 7.965450066094282 7.197165145395467
8.363417104908214 7.26447752596243 8.569224218303638 8.495288697878163 7.7170590148651215 7.082197010086815 9.362173107377368 8.525682114220661 7.729461805085702 6.357130682382208 8.0000326419617 7.944981243078716 8.261365347196845 8.542335675900508 6.828502879499739 7.456946100937107 8.646848139433626 8.979512452767226 8.459538616075982 9.714466909553318 7.850984114868136 8.781838711114993 9.24453883553095 8.378271309754297 9.385387605730259 8.925757259934544 8.285006169665264 9.249436582044044 8.017656520244657 7.794736484833456
8.74118429138248 7.3585692986248885 8.826920962865717 8.237002625433608 8.568830058979472 7.521242751131095 8.861094613376332 9.123979696591544 8.170013867490052 7.832695967892322 8.772023465151403 8.362975283555189 8.311385603931603 8.813238155072133 7.42499508964932 8.115502024260065 8.694550183414368 9.779403110614727 8.481790635901367 10.537649716719597 8.876176343287508 8.296524183255983 8.912647983250793 8.500542710807952 8.848571530980823 9.454505881199102 8.45681297765729 8.84607076368128 8.249692078797317 7.295046900691367
9.207343233270182 7.413529495231474 9.464571799612138 7.94967211071598 8.251701335433534 7.539541480339846 8.536477738288301 9.353892202063012 8.016614189292545 8.584240237735186 8.346469181605745 9.53910675483879 7.4301787709080775 9.097463859057887 7.113665906326947 7.989102841410056 8.45909768413776 9.712666941997334 7.6127689314867695 10.52115590448981 8.433661992570704 8.909030343495377 7.977217805367562 7.63405062856685 8.266038659911018 10.129167352055523 7.9428336893938 7.952038034955971 8.08177229226736 8.340063753674942
9.277198308306046 7.925473756607495 9.950153256190644 7.849407545123514 7.844339169447733 7.1843837712708005 8.986535654497864 8.60664279591277 7.818381365775137 8.405100023864899 8.548361418872284 9.487904771886935 7.853937997639303 8.850087372117473 6.284242617781622 8.285748710957154 8.125055251463108 9.888266302737037 7.688721106718539 10.706063984057318 8.426032601613507 8.484117002285553 8.468218866521752 8.071504908456573 7.904076185052165 11.022252530566142 7.6617791585780815 7.868086517350263 8.123723701356138 8.53345776104475
9.527139500862488 8.517458011925633 9.23087520572161 8.07627461890299 8.421900214042338 6.709921647642444 8.030175188935777 8.613157672497856 8.59072626699459 7.570549534124042 8.331779740117268 10.095874333331517 7.61531924072782 9.290149857499681 5.050338552538491 8.303866878625568 9.253639395626331 10.064807155136736 8.306286411033302 11.620159321303746 8.820264985442694 8.949729418480318 7.751448306922901 7.80866594942355 8.706689420946336 10.692390944865151 7.389602227457488 8.301201325582893 8.843785782398326 9.499958583094102
9.69088281734472 8.01246819300625 9.570195363051111 8.151430116955655 8.116074799229848 7.621899688282535 8.483949663885413 9.096403530076428 8.55082705397268 6.526472102589054 8.960667242370794 10.203422258726672 7.914692258113536 9.691461746874339 5.219365705794035 8.341922737712528 8.775146803100437 10.418555965636656 9.122338505499657 11.688206577925483 9.173346328785945 9.431128247937242 8.169055788136397 7.408274512599675 8.520013803307002 10.243727620886212 7.109798303521919 9.057344616966063 8.00229204407824 9.540815936069217
10.465599556155889 7.19010311483232 9.827635961870262 8.721599170378243 8.310146791339097 6.5161079019792565 9.439535955486045 9.038014784946759 8.809268193271544 6.465837609307874 8.398111142693763 10.263674342612795 7.832423117071819 9.507459678426759 5.500562098656133 8.356061405524631 9.415947328427272 10.538381737001783 9.467265293545273 11.139714531178758 8.939422421619597 10.453544869116472 9.538737257334683 7.735839918364823 9.315497984498286 10.734422256547479 6.921296017202109 10.308213875886594 8.605805771161135 9.760149528328974
10.944821602626677 7.048147387948114 11.06216656092944 7.675375336791378 8.142952776921096 5.987807526536857 9.833924678811398 8.927841376255754 10.067780234419601 5.9027885505698805 8.426494751578792 9.78105003898963 8.401899895460476 9.786325324321915 5.227994883846594 8.36879256512214 10.590565562276604 11.651269624337798 8.424922259405665 12.288534443378442 10.086381640840964 9.956078132352374 9.801189408651446 7.981910740897374 9.501104368108392 11.035140400111231 7.58202224459158 10.982549008537454 9.134623770444817 10.665494781788862
10.85678168546533 7.48776610666172 10.364061819569693 6.335124092406562 8.953152350457058 6.259961140744459 9.46028656209892 9.377295534841116 9.58432147195409 5.293274755596637 8.353899519950687 11.276222857969445 7.765472249665372 9.785826195234202 6.832585124559076 8.773087767659742 9.604497602094447 11.168376512944496 8.451911726090769 12.641824401068607 9.086959185631756 9.848163238932651 9.642000543289962 8.548976972414156 9.34494103157566 11.477456659781199 7.695225273588819 11.497412555775993 8.722162769552574 9.813687154274866
10.286801425168331 6.707069445913342 10.074144235451833 6.770573248215925 8.454934935689387 6.825469949360015 10.358264029194848 8.676387743911377 9.921142329754407 5.67959229797103 8.216686766976645 10.548112511127572 7.690002522782472 9.482038386792993 6.986775055836644 9.461311930958534 10.300605395786135 10.595744353546557 9.018249507917565 11.762814050016283 9.858083117711766 9.589802102774 9.593553487345247 7.708327502640974 9.51610120559744 12.69835300375891 7.339087417434843 11.53034158090344 8.586845757568843 8.821197214790343
11.481865219950269 7.311409107243843 9.647372295100286 7.202556562972263 7.675797278200826 7.517636483726057 9.396323529891252 9.932227890824992 10.599868087132505 6.753393111591061 8.943345925817198 10.066008759838882 6.932037016759675 9.312252049384083 6.977759632218292 9.934029877601542 10.091808180002914 10.91053195998196 9.337607341202881 11.715283563776774 10.633095192775748 8.683397925501344 9.558016398760993 8.966823772257618 8.872009973112785 12.608280907736127 9.304485404596479 12.775836524453013 9.082470454013752 9.164609925052083
10.866837531570416 7.584719038673891 9.861271544170835 8.07581448514261 7.224217338971672 7.508195405844808 10.284274394258457 10.138403681452042 10.998055796702882 6.728186115734838 10.421504999610907 10.004954522690962 7.777313840337106 9.237556838729125 7.093607380647339 9.263617701619175 10.530594725343464 11.874257364881943 9.592021522599506 11.51457673617641 10.10422447052895 8.248944877096555 9.386315045302872 9.299781233715876 8.920955824452863 12.069715051434178 8.786936299103445 11.871318622286818 9.511447693569268 8.791662079376728
10.310340114258354 6.9680309283779875 9.470559413381109 8.468361075552613 6.793705598077144 8.020270031859718 9.945274006604047 9.7503943832056 11.062499370522781 7.935289060697235 11.433834076259972 8.67428882868224 8.13906081724785 9.456173056796807 7.9907327872832195 9.02749084412155 10.952170334096497 12.391653059958404 9.345416100201454 11.986319142737134 9.823317492413757 7.846396905774992 9.254660192039482 8.655774003908114 9.958678937700139 12.227202956156265 8.525881422122998 11.162235390449728 9.618710423973495 8.850744732360617
10.098730247308467 8.349127713664327 9.419409261769871 10.415956198130363 9.38808376675555 8.638891820219143 9.864108811561257 10.749016036445475 10.159868333971659 8.20190194500329 10.585525692798603 8.776012402198539 8.799788259466792 9.059415464195661 8.000585714754818 8.623097266586502 10.600530055546027 11.813457566178329 9.734500905475587 12.898307466096686 9.131707270271427 7.303532882680258 9.41587001483738 9.00487048878744 10.7273913911766 13.235698839764604 9.252231337556633 10.280634717696506 9.92269349324941 8.630782721944941
10.230470785726915 7.930019288742137 9.169993398127831 11.09190007306704 9.238903557225024 8.148906696240992 10.27415176283969 10.584833684404941 10.402010698214097 7.811483724292089 9.898581702821216 8.422934765343706 9.237382869061522 8.991582451495992 8.391810519213067 7.615392178475749 11.352181357357876 11.423747326135256 10.31519004760644 12.454711009944106 8.581167232906086 8.038869101521087 9.8630722646811 9.696221970040401 11.709147265031964 13.421186926046683 9.78520597348965 10.614258830809234 9.45779737023131 7.45731417722343
10.7846365044622 8.21180289416837 9.451252362954342 10.019919303339787 9.286127671702028 7.944742841511754 9.788337521245076 9.715648896046574 10.183684344850699 8.894701756011791 10.36735890648371 9.186714558424557 9.816735329594021 9.413718323551556 7.668126671460373 8.434734607522827 11.122011858143308 11.689218950392876 10.413863721730253 12.329315994186999 8.475579622768993 8.064824339701769 10.088508564978097 9.822271745385354 12.054539216804605 12.452661065374055 9.953727549954275 10.413954267381518 10.297195391376043 7.531745498463136
10.011349026727768 7.9993695822216795 10.740210260648707 10.138254158310378 9.423934566238845 8.293335751753697 11.226534129318809 9.421963330044887 9.258803792058892 8.94428346692046 10.816424840878387 8.561338711474868 9.992912678159001 9.585730888478038 8.165868603921107 8.023547304623662 10.889572957971172 11.056121060149936 10.016686138038192 12.71878926487565 9.609243308826358 8.989334646103982 10.391174214002625 9.715320710917695 11.237466666241252 10.82339991688826 9.664269519877301 11.111957326453627 10.025245145615633 6.03427341852734
8.770026679755658 7.928809164003348 10.139912152220017 9.339704998962155 9.945561031144187 7.770428247647455 10.521249628122215 10.787222414422416 8.920977204333314 8.045088127414763 10.229064213024097 8.631066331078337 10.091837905613792 10.59672406922242 8.196923846580082 8.82355730338396 10.046481106804798 11.892498078933535 9.392789838774378 13.447943375082755 10.182765831582246 9.745260950625344 10.673259499886656 9.550524581608538 10.947368032913822 10.526388006887686 9.97172791145703 9.906983801093878 8.809578236324056 6.051751648113889
6.848509966048433 7.399315936800863 10.710485700351935 9.351588259246798 9.16995618221301 5.780650258822354 10.558202417438824 10.921415785164063 7.583995562355322 7.1692138606702045 9.50651355560668 8.378831803705443 9.36880425143104 10.51251281260454 7.091103694795635 8.424272514675746 10.733663731452564 11.608538234824705 8.011768033311482 14.61760181939967 9.459540205510551 9.561846183357478 10.855483675922107 8.797192734201404 10.536406536900579 9.953483340466782 8.510501810123396 10.348294032558464 7.594559130514362 4.879799740027787
5.219993297584719 6.449367382021114 9.979311953707574 7.521082880744511 8.089710540362804 5.748593649258024 11.017127315735353 9.470685303472381 7.471487335980006 6.133513446204893 9.733406549242984 6.007953533339313 9.074765310879725 11.254254944776905 5.309693568099981 7.359328556364 10.316310924327444 10.454639055948451 7.4277732762173665 14.325881592033747 8.90574952557246 8.430297507989453 10.639268318014711 7.636397407917774 11.476359748633822 10.415563438011208 7.607026924641443 10.285486360816531 7.262941180125193 2.0331000315377468
4.3266033674025 6.711217183236661 9.227800198399219 6.926802675142837 7.561887656340194 5.35118568725125 10.417140735934504 8.751317140601047 6.31283232634377 4.725637197346404 7.8254707590811625 5.583744497165336 8.172746035214862 11.082151634675274 6.157535209645486 5.2805678762937065 9.277531091614774 9.761790570846886 7.933269157641824 14.780088567997671 10.115529897212268 6.374928691232949 9.921801098563437 6.256000946512929 9.361073746943688 10.619405135677148 7.71280971915141 8.58867661995438 6.833417610656804 0.4241813379677843
4.805503368452522 5.075607561186471 9.237700981122394 6.842838557876163 7.227597610276906 3.5958223322664287 9.507310891184044 8.292751721588688 5.841753415615349 2.5022507373534832 6.526580073936329 4.892985700121573 6.636041033216255 9.153113491828075 5.187281750410041 5.227147436891176 8.265848665813206 9.51812851090849 7.748189027852635 14.810423009149751 8.701267213048718 6.9967781001335725 8.997652838618302 6.646692180734712 9.242927979797514 9.619535275598665 7.593617174357319 5.835747234103889 5.753622806458394 0.8285010955016924
4.249827379730946 3.9776380396981676 7.778658209979984 4.05101342739377 5.343575614716006 1.9560962709559895 8.808453201128366 7.419998711370973 4.315855444145869 1.6048268105379715 7.977751038893282 4.3860630400958005 6.685141992789282 8.886567602837719 3.191020351604361 4.5844099241203216 8.094963141363852 11.119459392153246 6.607582675232889 14.134799236157878 6.568917445948764 6.535994097796053 8.400844856342568 6.44408250768939 6.860173494809473 8.324474508771287 6.861705140472495 5.295503714232568 5.2779918309412714 -0.7537608081716765
3.0437321924960528 2.698958332125303 7.054370018722236 3.8423289076542053 5.623736754059285 0.709157237796101 6.866308694294307 6.241690123994087 4.720428261093119 -0.3776711604230456 7.493926410445562 4.432761299807885 5.926051641727967 7.35724748763246 2.191871207762925 2.7185786088304607 8.040605628415895 9.841853269580918 7.013191266221764 13.292819316361713 4.547240461137568 6.307599391187654 7.929830626613685 5.056487903093768 7.487077138710437 6.969199486277881 5.623914467806147 5.073810942361849 3.024219668116782 -0.9292125565382866
3.7573785554752788 1.0022525223464358 6.585119636206701 4.57977228856978 3.8165954460497074 -1.5501159328491136 5.691907481748612 6.462192001840641 4.9907216406849635 -1.1822709206501296 6.571437723073703 3.226930524592455 5.238259298281418 6.560219396308646 2.385150675686627 3.4351849802505035 5.521532543622974 8.866196539128083 5.918102679909162 12.515914273498401 4.92033589665715 5.484184754973883 6.745718339152508 3.9728175048487215 7.90957565316789 6.107782272595786 4.36526391012146 7.033446925075665 3.775506267202141 -0.6383154300626854
2.7881123917382955 -0.42961179054078535 5.1240137388817955 3.9146035009212437 2.805947049104517 -1.5493067716861333 4.198117219192466 6.316902991970203 3.1348913986142124 -1.493700889603473 5.266630590318804 1.7277729344256327 3.966185748568654 6.514416349430154 0.7063220323173506 2.3008853546741537 3.388640042284354 10.099845015410521 5.69933904124812 10.046215989265342 3.830978376638168 4.553988015293867 5.203629529214541 3.104521257308915 4.997067953051815 6.643339554488388 3.868829670248959 4.7194315217507405 0.9461050121806227 -0.9925744111278999
1.7215064656291434 -2.050101727483064 4.730015856812469 3.5014495244227266 2.8806951635164446 -1.0125484787253718 4.647942305469267 5.7238560882658875 2.7942873573956057 -2.763670460602779 4.273349417189361 0.5570840371035491 3.234905886333299 4.219659485694364 -1.0716840572612787 1.8724990282358962 4.437442638042409 8.890388129632079 5.541340488673757 8.585208133401316 5.6200958572203685 3.8119880937062787 3.7116094883690143 1.6956900383082447 5.987951706893126 7.402178686277189 3.097003836404859 3.8007717804666323 2.0757044740332997 -2.7377904874360115
0.2510828973992198 -2.8911031116613106 2.106842273943445 1.7394926582908352 2.426457334562229 -1.059835965286838 4.4047327266578655 5.968095814994271 2.6760807144594922 -3.003039446516047 4.215981910063421 2.6380246721353173 2.4402335584723476 2.6472528183042567 -2.21672165428272 2.173056823564152 3.5583354499187014 8.376024933089814 3.380284677660534 9.340501561215905 3.048155238620839 4.656533303258502 5.0932174433752015 -0.17235570938625644 5.33038021559437 6.280540949384566 2.510849893324188 5.525594098297005 1.0359332028716657 -2.8357976177351265
1.1261396549381972 -1.8059092825605347 0.5874973139833845 2.417958289389644 2.842249074812556 -2.321318649786881 3.5640420698513333 5.78981159803961 2.0377575606028344 -3.2426524365616616 3.576221866937917 0.6539316771420933 2.924905728992755 4.049836244671872 -2.2143316678933154 1.2480962646605367 2.9782736448539255 7.5130545282992225 2.204795169016145 10.386159014641922 4.991725411994538 3.885656623316913 5.073191917804711 0.15974544603605895 5.635125286884384 6.426951242013068 0.7963696089402535 3.9452309759727537 1.3459368181347415 -2.4378894297375284
1.4802456737043597 -2.341772442099023 0.1469005272978182 0.7846001835404043 1.128441620168524 -2.3486830839023187 3.47407035529038 3.5964835688225443 2.492689405246039 -3.3850242616368558 2.3606466741069894 0.3985886211197521 2.1429303180568415 1.7690445982570346 -2.66127527171012 -0.3853554433577603 3.075492934447607 5.66732705911633 -0.7171216405382786 7.131799034302792 3.9615763481841597 2.328614424457056 3.4828717518290535 1.18139165769101 6.7544269845785845 3.6726594726875392 1.5094510927840294 2.5642979626877134 -0.9162654677392976 -3.3112283116693786
1.6446983985045713 -1.8765038605073223 2.1800224881419576 -1.1738032012222743 -0.27124357399379934 -2.7476604881002613 2.909788389809806 4.756334365676515 -0.14588905374044495 -0.7029417842424709 1.9670448645783831 1.6200310093630688 2.881650363596391 2.621138838800282 -3.711262566856107 0.21968473225994337 3.0731242802326 6.349019612068257 -0.3288685885854867 8.189777908630225 1.6172632228720178 2.824407087327187 2.016205198730798 2.411646365315433 3.34697933022756 5.0524986608324705 -0.10340878930200616 2.5937920645459736 -0.8866039088170621 -5.478118602551412
3.3699650249943387 0.04198938362626216 3.768889265027455 -0.6663889984274003 -0.16191034950022182 -2.1640359824367055 2.0462575469992648 0.9155110170785231 1.5193447580701975 -1.7117678978549788 1.8664945268201723 -0.11819429766487827 1.2900603534668111 2.211326043631684 -3.752950170197933 -1.2990644262456574 2.458718041924623 4.686317344686457 -3.5507293837096903 8.519078350979719 -1.4330947599093502 -1.1391266303109016 0.034214035831112787 -1.5712721572995256 5.12374137911767 1.123885991750312 2.6343234463728273 3.1705368550045265 0.03536551925291122 -5.9423524572989805
-0.822915648663887 -1.0956731819314651 0.707200810265323 -1.7476165094786538 1.4894229628814357 -1.9640936232546358 0.014985311426755977 -4.022504545072354 1.4338954197804892 0.26333791869861023 -1.7585593006255755 -2.197616765657526 0.8095367573689831 -0.022085438774992562 -1.087591591563394 -2.6922395036383686 0.608558824102476 2.7952172694606867 -7.199382359798015 5.0706299231352645 -3.2085009794360557 -1.284553839855457 -1.584671667321787 -0.06999916291734463 3.312923201791237 1.5727892542243793 1.2453945334803318 1.1972500012516305 -0.2557554770993351 -4.9141309247117695
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-posterior_Nc-64_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.3691562542802244 0.36915626979736765 0.36915625963002136 0.36915626337837204 0.3691562640600208 0.3691562561842352 0.36915626441838384 0.36915625816578646 0.36915624446702466 0.36915627398459777 0.36915625672139285 0.3691562608587432 0.36915625154908094 0.3691562568298632 0.36915624703414907 0.3691562665220908 0.3691562645088301 0.36915624653101375 0.36915627593848643 0.3691562738926363 0.3691562678252295 0.36915626506648724 0.3691562683705162 0.36915625165274324 0.369156257500789 0.36915626452542344 0.36915624959839255 0.3691562637949524 0.3691562849156316 0.36915628414251256
0.7366603385457066 0.7366603700725046 0.7366603513879264 0.7366603581686092 0.736660358167266 0.7366603439958883 0.7366603584030322 0.7366603496654839 0.7366603201489573 0.7366603816498256 0.7366603461144192 0.7366603530872338 0.7366603354796009 0.7366603448503803 0.7366603237348388 0.7366603635403439 0.7366603606884468 0.7366603236762493 0.7366603827812288 0.73666037800427 0.7366603629084165 0.7366603636985025 0.7366603656529622 0.7366603356525616 0.7366603468616214 0.7366603591271488 0.7366603332168925 0.7366603590860575 0.7366604042649095 0.7366604015998046
1.1024590829402698 1.1024591328827402 1.1024591057749378 1.1024591161290094 1.102459113499465 1.1024590926798452 1.1024591144410574 1.1024591038065013 1.1024590576735809 1.1024591503569199 1.1024590952510671 1.1024591046510739 1.102459084922843 1.1024590938554928 1.102459058326299 1.1024591216784794 1.1024591162238007 1.102459062284711 1.1024591517454527 1.1024591451460823 1.1024591154967571 1.1024591235487153 1.1024591238311463 1.102459080685035 1.1024590968168644 1.1024591133677568 1.1024590772613834 1.102459116386199 1.1024591869939964 1.102459182442626
1.4664967102039115 1.4664967781948892 1.4664967418174601 1.4664967576555457 1.4664967482756395 1.466496724502432 1.4664967564920963 1.466496739129022 1.4664966807391435 1.4664968025789205 1.4664967269234597 1.4664967397549267 1.4664967194221514 1.4664967237743471 1.466496677401127 1.4664967616289188 1.466496755593705 1.4664966831448576 1.4664968011883508 1.4664967954833823 1.466496752536821 1.4664967660227186 1.4664967664802555 1.4664967087999674 1.4664967289952364 1.4664967508628313 1.4664967001044296 1.4664967577881718 1.4664968541487589 1.4664968479856721
1.828714658872472 1.8287147465571123 1.828714698465622 1.8287147221134679 1.8287147035807367 1.8287146791786095 1.8287147179631036 1.82871469475464 1.8287146237776304 1.8287147740474798 1.8287146815720445 1.8287146977609807 1.828714678595386 1.8287146751131982 1.8287146193228474 1.828714722722482 1.828714718782667 1.8287146274579082 1.8287147754898347 1.8287147682184102 1.8287147096319043 1.8287147291995163 1.8287147308372966 1.8287146593805748 1.8287146810623305 1.828714709969612 1.8287146457066894 1.8287147216539517 1.828714840342782 1.8287148348308804
2.1890513957301128 2.189051504929592 2.18905144404417 2.189051476887957 2.1890514504942677 2.189051422126342 2.1890514678116957 2.189051441913207 2.1890513566173047 2.1890515348219943 2.1890514276035384 2.1890514446078893 2.1890514272662918 2.1890514190394925 2.189051353159831 2.1890514753524735 2.189051475183202 2.1890513624375614 2.1890515394816377 2.1890515327553657 2.189051458924948 2.189051484924611 2.189051483391957 2.189051398957005 2.189051424381728 2.189051462196421 2.1890513820715927 2.1890514777992216 2.189051619333337 2.1890516120355823
2.5474422185142167 2.547442350422474 2.5474422706308513 2.547442318169251 2.54744228233975 2.5474422490406394 2.547442303175356 2.5474422759386393 2.5474421754683934 2.547442381040584 2.5474422602974105 2.547442276800867 2.547442262159335 2.5474422459371495 2.547442173771094 2.547442314507275 2.5474423146068985 2.5474421814786528 2.547442385686317 2.5474423777405644 2.547442292772558 2.5474423226090175 2.5474423222045752 2.5474422248121256 2.547442253582407 2.54744230028933 2.5474422034718756 2.5474423180019414 2.547442480098859 2.547442474988162
2.903819022352648 2.9038191775378213 2.903819077731966 2.9038191392061234 2.903819095293907 2.9038190588377395 2.903819118924033 2.9038190920429123 2.9038189733413984 2.903819209761772 2.903819075830376 2.903819090754683 2.903819078479019 2.9038190554655383 2.90381897477937 2.903819137451764 2.9038191389495327 2.9038189819140188 2.9038192126391897 2.9038192027451593 2.903819105765157 2.903819140711394 2.903819142612602 2.9038190305383815 2.9038190634304057 2.9038191186271147 2.9038190057660804 2.9038191394834167 2.903819322059725 2.9038193186857506
3.258110069654063 3.258110242464037 3.258110123846794 3.2581102012874794 3.2581101476068035 3.258110111330329 3.258110175622258 3.258110151337431 3.2581100099864626 3.258110279411719 3.258110131101742 3.2581101451759342 3.2581101339327443 3.2581101035772098 3.258110014524445 3.2581102032371287 3.258110207344553 3.2581100253298345 3.258110280616591 3.258110269408942 3.2581101576254237 3.258110194993277 3.258110199013924 3.2581100770123417 3.258110113253254 3.258110179039167 3.258110046360627 3.2581102000152047 3.258110403965779 3.258110403444011
3.6102397114897475 3.610239902676431 3.610239763885676 3.6102398598554832 3.6102397978719196 3.6102397618215436 3.610239828181617 3.610239808484206 3.610239643368026 3.6102399434209076 3.61023978014243 3.610239792068262 3.610239786319167 3.610239747002657 3.6102396524768468 3.6102398688211723 3.610239873029536 3.6102396635602068 3.610239943804967 3.6102399333841215 3.6102398075389655 3.610239845038059 3.6102398515947014 3.6102397184637205 3.6102397574553056 3.6102398348612197 3.610239682684808 3.6102398563870497 3.6102400836189816 3.6102400858147843
3.960128114458192 3.960128324620363 3.9601281670593327 3.96012827730171 3.9601282121736565 3.9601281746752384 3.9601282409201914 3.960128226928492 3.960128034820495 3.960128368847651 3.9601281886377344 3.9601282024852047 3.9601282011085095 3.9601281525733096 3.9601280526742855 3.9601282962358417 3.960128300171025 3.9601280638870255 3.9601283671913685 3.960128357422742 3.960128216926949 3.9601282566486575 3.9601282677751812 3.96012812094532 3.9601281606459477 3.960128251304051 3.9601280799450698 3.960128272925106 3.9601285227433287 3.9601285305205334
4.307690937924631 4.307691163417805 4.307690988529457 4.307691114744498 4.307691048038379 4.307691010114196 4.30769107258326 4.3076910642661135 4.30769084333341 4.307691213026135 4.307691013999724 4.307691032904113 4.307691032121178 4.307690976009782 4.307690870524973 4.307691144124177 4.307691146592315 4.307690882873763 4.307691209786848 4.307691197752297 4.307691049399383 4.307691090138521 4.307691103224743 4.307690942978142 4.307690980798627 4.307691083178235 4.307690898815597 4.307691109082649 4.307691377262854 4.3076913982932155
4.652838984014768 4.652839222851666 4.652839037011798 4.652839176578674 4.652839107066101 4.652839067629485 4.65283912750849 4.652839127065958 4.652838874074704 4.652839283147108 4.652839061792667 4.652839086316447 4.652839086891879 4.652839024796482 4.652838913341131 4.652839216476944 4.652839219976669 4.652838924246345 4.652839274797953 4.652839262724398 4.652839109237648 4.65283914885568 4.652839163563826 4.652838990324445 4.6528390268972455 4.652839139064322 4.652838940493074 4.652839168342178 4.65283945460239 4.652839490718097
4.995477830475253 4.995478079278637 4.9954778806017215 4.99547803335695 4.99547796482516 4.995477923342272 4.995477980020391 4.9954779886553 4.995477703880152 4.995478149348743 4.995477908433789 4.995477935756593 4.995477942442501 4.9954778712780055 4.995477753816752 4.995478087969778 4.99547809366468 4.995477765097341 4.9954781357028475 4.99547812455781 4.995477967450794 4.995478008501477 4.995478023381018 4.995477834201946 4.9954778713629056 4.995477997024858 4.99547778010351 4.995478027269186 4.995478329943103 4.9954783808530365
5.335507401978021 5.335507659003811 5.335507448422783 5.335507612808125 5.335507549800772 5.335507501453893 5.335507557001529 5.335507571057804 5.335507257770016 5.335507739942572 5.335507475446754 5.335507510624327 5.33550752050201 5.33550744186962 5.3355073178089105 5.3355076825054795 5.335507691075874 5.335507329383816 5.335507722931938 5.335507713512248 5.335507550856711 5.335507595756647 5.3355076032279944 5.335507404742907 5.33550744017092 5.335507579361408 5.335507346514016 5.335507608602756 5.335507929001484 5.3355079941507855
5.672821509954036 5.672821780176929 5.672821552156512 5.672821731448996 5.672821675814503 5.672821622248028 5.67282167311764 5.672821692025014 5.672821352623748 5.67282187188606 5.672821584778362 5.67282162276952 5.6728216396911195 5.672821549998611 5.67282141910146 5.672821814827787 5.67282183261832 5.67282143405994 5.672821846293188 5.672821841622557 5.672821670894787 5.67282172474441 5.672821722438984 5.6728215146540615 5.6728215495157 5.672821700682214 5.672821454865786 5.6728217307090265 5.672822066832637 5.672822142461256
6.007307359700716 6.007307640286323 6.007307393151215 6.0073075908869615 6.007307545842819 6.007307483902272 6.007307530071125 6.0073075499446045 6.007307187916192 6.007307747092705 6.007307433455397 6.007307475565662 6.007307497713923 6.007307399200091 6.007307257467515 6.007307689289869 6.007307714228481 6.0073072771100735 6.007307709441571 6.007307706946688 6.0073075304794505 6.007307594293568 6.007307581370741 6.007307365531752 6.007307398206283 6.007307560581908 6.007307304870476 6.007307594309418 6.007307944526081 6.007308031923706
6.338844972850711 6.338845258494949 6.338844997141276 6.338845214658469 6.338845178863015 6.33884510832133 6.338845148888615 6.338845168115659 6.33884478985563 6.338845382767041 6.33884504523401 6.338845091980328 6.338845116140051 6.338845011175492 6.338844861510433 6.338845326810156 6.338845357214112 6.338844884484616 6.338845335237841 6.338845334251197 6.338845149533418 6.3388452266181945 6.3388452012915515 6.338844979517444 6.338845005624523 6.338845181699913 6.338844917833909 6.338845219366607 6.338845585254158 6.338845686989707
6.667306572108709 6.667306865840372 6.66730658917833 6.667306819444595 6.667306798820411 6.667306717431556 6.6673067535289405 6.667306770500162 6.667306373792297 6.667307004837087 6.667306645897491 6.667306694457443 6.667306721081133 6.667306609269838 6.667306446999647 6.6673069503043685 6.667306982452754 6.667306479741823 6.667306943892718 6.667306947865787 6.667306753070371 6.667306838312757 6.6673068056205045 6.6673065741424855 6.667306592959444 6.667306784822223 6.667306517370412 6.6673068257163655 6.6673072092872445 6.667307323663347
6.992555885983226 6.992556187550779 6.992555899942721 6.992556141083818 6.99255613685711 6.992556043593973 6.992556074443227 6.992556092042173 6.992555676403131 6.992556343942336 6.992555959252715 6.992556012586625 6.992556041420529 6.99255592548709 6.992555749634301 6.992556292662343 6.992556323619729 6.992555795923751 6.992556270844675 6.992556275684496 6.992556072695292 6.992556163166478 6.992556130743905 6.992555886605865 6.9925558982437375 6.992556103837234 6.9925558315456335 6.992556146680325 6.9925565509831005 6.992556674034541
7.314447391925626 7.314447696967721 7.31444739612719 7.314447646423385 7.314447663501331 7.314447560750398 7.314447579721786 7.314447604682115 7.314447165322476 7.314447872425431 7.31444746503422 7.314447517570569 7.314447556663965 7.3144474302418185 7.314447242476288 7.314447826262405 7.31444785062385 7.314447295046402 7.314447784888846 7.314447793936322 7.314447579922213 7.314447675687441 7.314447642430086 7.314447388591087 7.314447391293922 7.314447615168865 7.314447335771411 7.314447656700238 7.314448079145837 7.314448214894028
7.632825435755028 7.632825743736581 7.632825433652005 7.632825694164345 7.6328257310121 7.632825616424909 7.632825627330087 7.632825658339781 7.632825197700846 7.632825942681905 7.632825510012466 7.63282556539455 7.632825611656392 7.632825475281841 7.6328252744174865 7.632825901178139 7.632825918225211 7.632825333238306 7.632825840701725 7.632825853948385 7.6328256233894 7.63282572748824 7.632825693767521 7.6328254349200435 7.632825426744031 7.632825668937011 7.632825381954297 7.6328257108819715 7.632826143711689 7.632826297515149
7.947523294748639 7.947523605462775 7.947523289158325 7.947523553571421 7.947523613522997 7.94752348525914 7.947523493115619 7.947523527790902 7.94752304410855 7.947523832897844 7.947523365301342 7.947523427400655 7.947523486192208 7.947523333587711 7.9475231230055785 7.947523790780768 7.947523797389768 7.947523181999084 7.9475237114636315 7.947523727453818 7.947523477552155 7.947523594962606 7.947523558917511 7.947523300371374 7.947523278445204 7.9475235370153765 7.947523245282178 7.947523583492109 7.947524021049268 7.947524196811685
8.258362086897778 8.25836240494474 8.258362077509183 8.258362345870228 8.258362425812168 8.258362286526417 8.258362287530419 8.258362332168028 8.25836182551512 8.258362658176308 8.258362153376478 8.258362222795625 8.258362287283452 8.258362124129226 8.258361906804828 8.258362614185645 8.258362609108756 8.258361963807046 8.25836251393813 8.25836253591839 8.258362266721255 8.258362396036414 8.2583623547779 8.258362098949949 8.258362063010399 8.258362339371837 8.258362039397095 8.258362388122757 8.258362832394408 8.258363028136934
8.56514956426256 8.565149882558373 8.565149544466076 8.565149820083683 8.565149915521479 8.565149768383227 8.565149764225408 8.565149818778465 8.565149289663678 8.56515016996595 8.565149624599972 8.565149704232072 8.5651497706659 8.565149598735259 8.5651493742236 8.565150119913707 8.56515009902291 8.565149425492681 8.565149999576171 8.565150021078384 8.565149739429529 8.565149879037776 8.565149830869778 8.565149582372698 8.565149534426608 8.565149824066586 8.565149517605082 8.565149875611764 8.565150327647789 8.565150544245157
8.867678742495258 8.867679063662546 8.867678707497372 8.867678991569758 8.867679103840402 8.867678947730113 8.867678943074688 8.867679002959184 8.867678458094952 8.867679377506647 8.867678801058647 8.867678881899806 8.867678956277825 8.867678777786347 8.867678538368601 8.867679326054349 8.867679288202462 8.867678588419064 8.867679186765018 8.867679207419158 8.867678908161 8.867679062963061 8.867679003827007 8.867678764660091 8.867678705255766 8.86767900870914 8.867678696313494 8.867679068832045 8.86767952111407 8.867679759848718
9.165726356830465 9.165726682718823 9.165726311378911 9.16572660170585 9.165726732921915 9.165726563411246 9.16572656259723 9.16572662747217 9.165726067832704 9.165727022245244 9.165726418128335 9.165726502110715 9.165726579078363 9.165726394360222 9.165726146954094 9.1657269702438 9.165726919140685 9.165726194284023 9.165726810993412 9.165726839297339 9.16572652062698 9.165726682793892 9.165726620869341 9.165726386513466 9.165726318872661 9.165726629245498 9.165726313567014 9.16572670286206 9.165727157156779 9.1657274138241
9.45905111914409 9.459051450806305 9.459051062698414 9.459051358103714 9.459051508912847 9.459051327242523 9.459051333301346 9.459051400582958 9.459050824210188 9.4590518151683 9.459051179883469 9.459051270758192 9.459051352797106 9.459051160931917 9.459050906773616 9.459051763676518 9.459051698580769 9.459050946175092 9.45905158248538 9.459051617202904 9.459051276599244 9.459051449284125 9.459051388596606 9.459051159601442 9.459051081503027 9.459051400424647 9.45905107948425 9.45905148305089 9.459051937260625 9.459052212031516
9.747391715129492 9.747392050229971 9.747391643067292 9.747391949771304 9.747392118380303 9.7473919230613 9.747391932682637 9.747392006586747 9.747391410891545 9.747392433054813 9.747391774148014 9.747391873901893 9.74739195756416 9.7473917575674 9.74739150231694 9.747392388607887 9.747392314427602 9.747391529666462 9.747392183901885 9.747392225592888 9.747391861688945 9.747392049847534 9.747391990380551 9.747391759949668 9.747391677439248 9.747392006273902 9.747391676963456 9.747392094871579 9.747392549467609 9.747392843450152
10.030464520477196 10.03046485771994 10.030464435606937 10.030464751004091 10.030464938968791 10.030464728618307 10.030464738474434 10.030464823216711 10.030464205180598 10.03046525625748 10.030464579528008 10.030464686853081 10.030464771763896 10.030464565646477 10.030464309674057 10.030465219505698 10.030465135722922 10.030464320419389 10.030464991293611 10.030465042805368 10.030464657765815 10.030464863188056 10.030464802001097 10.030464565626115 10.030464479785286 10.030464824373798 10.030464480687687 10.030464915599826 10.030465370101874 10.030465682014826
10.30796099166868 10.307961334312168 10.307960896772714 10.307961213492653 10.30796143000565 10.307961198969815 10.307961209844594 10.307961301763504 10.307960669109939 10.307961751385696 10.307961059184025 10.3079611671829 10.307961253644152 10.307961036751037 10.307960784954245 10.307961719853315 10.307961625718628 10.307960776930377 10.307961472350442 10.307961526332237 10.307961127568579 10.30796134371672 10.307961280139812 10.307961038680737 10.307960947100886 10.307961311679389 10.307960950680878 10.30796140763528 10.307961857360178 10.307962185892878
10.57954466377275 10.579545011671351 10.579544560044102 10.579544877589548 10.579545121922916 10.579544872606245 10.579544881721729 10.57954498553359 10.579544340686489 10.579545452325258 10.579544736350071 10.579544848469196 10.579544938724643 10.579544706918147 10.579544465552322 10.579545420845113 10.579545313697377 10.579544432368618 10.579545152106611 10.579545209443802 10.579544798319327 10.579545022029492 10.579544965101679 10.579544710576299 10.57954461362991 10.579544999118948 10.579544621457428 10.579545099370646 10.57954553634988 10.579545891191627
10.844847671654184 10.844848023196072 10.84484755673995 10.844847875404987 10.84484814553374 10.844847884129633 10.844847895002232 10.844848005142008 10.844847350021514 10.844848488288962 10.8448477473485 10.844847868226793 10.844847957800923 10.844847714786145 10.84484748040819 10.844848454576825 10.844848330196557 10.844847422925756 10.844848159820689 10.844848228184357 10.844847798519497 10.844848038789314 10.844847983330219 10.844847712051937 10.84484761514353 10.844848022496148 10.844847628370685 10.84484812890614 10.844848550797446 10.844848927391876
11.103466713826041 11.10346706848922 11.103466590982713 11.103466909677257 11.103467198687659 11.10346693022311 11.103466948556637 11.10346706282814 11.103466397311351 11.10346756163038 11.103466795677583 11.103466925005549 11.103467015887116 11.103466757776006 11.103466531395894 11.103467522462196 11.103467383189672 11.10346645666752 11.103467207134749 11.10346728127173 11.10346683396365 11.10346709509938 11.103467043052596 11.103466748296391 11.103466657923612 11.103467084857352 11.103466670975049 11.103467197237542 11.103467603563017 11.103467999316456
11.354958358297829 11.354958716976816 11.354958233154395 11.35495854927998 11.354958851278507 11.354958578204084 11.354958605045498 11.354958724906924 11.354958043324322 11.354959238806954 11.3549584442267 11.354958584606091 11.354958677633991 11.354958399803774 11.354958183765996 11.354959191923117 11.354959039923367 11.354958097620178 11.354958849692029 11.354958936897216 11.354958470837275 11.35495874733783 11.354958710196104 11.354958389687015 11.354958307784525 11.354958755112126 11.354958319513205 11.354958866106088 11.354959261542486 11.354959675257284
11.59883353546061 11.598833893453778 11.598833403079665 11.598833722849518 11.598834030686062 11.598833753055475 11.598833800103712 11.598833912919664 11.598833216372485 11.598834448920556 11.598833623710915 11.598833768538178 11.59883386675152 11.598833571315845 11.598833358709053 11.598834389031191 11.598834226557106 11.598833265448365 11.598834027343372 11.59883411853183 11.598833634719261 11.598833928694557 11.598833911300762 11.598833559521836 11.598833485253607 11.598833956022888 11.59883349196365 11.598834068279183 11.598834446662917 11.598834873861781
11.834551045904677 11.834551391549043 11.834550901460936 11.834551226797963 11.834551539052756 11.83455125728152 11.834551322491311 11.834551424160711 11.834550714547929 11.834551979990982 11.834551130885464 11.834551276255578 11.83455138484005 11.834551075141832 11.834550863529774 11.834551914269454 11.834551738597575 11.834550752367116 11.83455153392423 11.834551628441822 11.834551125420372 11.834551437798615 11.834551441435023 11.834551054882093 11.83455099133188 11.834551481961473 11.834550989637465 11.834551598476828 11.834551952387386 11.834552402399657
12.061509869289793 12.061510207349102 12.061509718770111 12.06151003904973 12.061510361861052 12.061510074962833 12.061510163937331 12.061510250755793 12.061509529239833 12.061510827931036 12.061509944839575 12.061510094683747 12.061510214904214 12.061509891827596 12.061509684736217 12.061510751193014 12.061510557252978 12.06150955335349 12.061510352657105 12.061510454538908 12.061509928719552 12.061510252397188 12.061510285903044 12.061509863457216 12.061509813246468 12.06151031912415 12.061509799968587 12.061510444243071 12.061510776526427 12.06151124196181
12.279040029333476 12.279040366422402 12.27903988441522 12.279040195015442 12.279040526382097 12.279040232724297 12.279040347461859 12.279040416967621 12.279039690250876 12.279041016316818 12.279040105729793 12.27904025431113 12.279040387181679 12.279040044954458 12.279039852028225 12.279040934411372 12.279040714601207 12.279039691987185 12.279040517355545 12.279040622115945 12.279040077509956 12.279040411628777 12.279040482960724 12.279040010873613 12.27903997695315 12.27904049582469 12.279039956112317 12.279040633211547 12.27904094589057 12.2790414288143
12.486391637078153 12.486391967940017 12.486391495582971 12.486391799998497 12.486392135976491 12.486391836726648 12.4863919771141 12.48639203090809 12.486391293131325 12.486392644371717 12.486391709891674 12.486391861005893 12.486392005536949 12.486391648626338 12.486391465828993 12.486392564643275 12.486392315276662 12.486391283720561 12.486392130218647 12.48639223154805 12.486391672559595 12.48639201976709 12.486392119622415 12.486391600916011 12.486391576722514 12.48639211473865 12.486391557401681 12.486392261557192 12.48639256091044 12.486393058733192
12.682721621972732 12.682721941428298 12.68272147738241 12.68272178520912 12.682722114414746 12.682721818255716 12.682721979803945 12.682722020177286 12.682721273926719 12.68272265227593 12.682721689530135 12.682721845590825 12.682722003041826 12.682721624402502 12.682721454753239 12.682722573254713 12.682722287783193 12.682721245117456 12.682722119213524 12.682722217676304 12.682721647507687 12.682722004131485 12.682722138079669 12.682721573696258 12.68272155583999 12.682722109403343 12.682721532096188 12.682722267392728 12.682722554406649 12.682723062712446
12.867077640017545 12.867077953760647 12.867077498869227 12.86707780568117 12.86707813521167 12.867077839999023 12.867078020848462 12.867078040929165 12.867077295074592 12.867078697718322 12.867077707575675 12.867077865265705 12.867078040363824 12.867077639860272 12.867077480293286 12.867078619584644 12.867078307794753 12.8670772495142 12.867078145536658 12.867078242463885 12.867077662717463 12.86707803298122 12.867078187603372 12.867077588505937 12.867077571883746 12.86707814627135 12.867077553915534 12.867078310913845 12.86707858078335 12.867079102401505
13.038378346039599 13.038378661293635 13.038378211528654 13.0383785264945 13.038378855301763 13.038378550891892 13.038378758324422 13.03837876034937 13.038378003526947 13.038379433043959 13.038378421504355 13.03837858406126 13.038378776533428 13.03837835152876 13.03837820439119 13.038379355762524 13.03837902324164 13.03837795382892 13.038378864157004 13.038378959082875 13.038378375419493 13.038378765460164 13.0383789414796 13.038378303945688 13.038378286353348 13.03837887848189 13.03837827305106 13.03837905191804 13.038379299408493 13.038379832353103
13.19538899676852 13.195389315564258 13.195388880249503 13.195389196012876 13.195389519260246 13.195389202730686 13.195389446955636 13.19538942444186 13.195388661802557 13.195390107808228 13.195389087066916 13.195389253835675 13.195389461601577 13.195389007566886 13.195388868001215 13.195390032073549 13.195389697668503 13.195388604513347 13.195389529691575 13.195389625254766 13.19538903256431 13.195389439597482 13.1953896385119 13.195388963155851 13.195388951620401 13.195389549861842 13.195388940890803 13.19538974759148 13.195389956882288 13.195390511630409
13.336690969595661 13.336691292156384 13.336690882432361 13.336691200426548 13.336691502177805 13.336691189709994 13.336691462685067 13.336691410048193 13.336690650228748 13.33669210836041 13.336691082419254 13.33669125313902 13.336691477403573 13.336690992170853 13.336690861976633 13.336692031628932 13.336691695998661 13.336690582072132 13.336691534496175 13.336691626544342 13.336691020124304 13.336691446053246 13.336691663351068 13.336690952497896 13.336690947701921 13.336691550089322 13.336690943629527 13.33669176828287 13.336691945460277 13.336692526935922
13.460643371229743 13.460643703406562 13.460643325552178 13.460643645899705 13.460643927952805 13.460643618218427 13.46064390086999 13.460643833533602 13.46064307355397 13.460644540807928 13.460643512994269 13.460643696183327 13.460643929336815 13.46064340560517 13.46064329043501 13.460644461697486 13.460644139869503 13.460642998963976 13.460643970717078 13.460644057860915 13.460643449964763 13.460643884441645 13.46064412490292 13.46064337360892 13.460643379099498 13.460643980582752 13.460643377107928 13.460644220377139 13.46064437341425 13.460644976105646
13.565334038001554 13.565334373415913 13.56533403453028 13.565334346653254 13.565334621811367 13.56533430663292 13.565334612633961 13.565334519908975 13.565333763743936 13.565335236558425 13.565334210931482 13.565334407908736 13.565334645491387 13.56533408821603 13.565333987369037 13.565335154510707 13.565334845063315 13.565333673195788 13.565334663676984 13.56533475067335 13.56533414955709 13.565334593063227 13.565334859770878 13.565334060588942 13.56533407660786 13.565334674696752 13.565334078659665 13.565334930608804 13.565335065147014 13.565335688125986
13.64851624892566 13.648516576473668 13.648516273692115 13.648516582478093 13.648516841922042 13.648516529824477 13.648516865312207 13.6485167415416 13.648515995874687 13.648517458784102 13.648516447856128 13.64851666122843 13.648516888421478 13.648516304516948 13.648516214386545 13.64851738621258 13.648517090075975 13.648515888618135 13.648516893140934 13.648516981377329 13.648516384901711 13.648516837800285 13.648517133628367 13.648516285297669 13.64851630517266 13.648516899874696 13.648516320622441 13.648517181832263 13.648517294998928 13.648517935508657
13.70752582799226 13.707526141304507 13.707525880474657 13.70752618430964 13.707526429302332 13.707526112897327 13.707526472619303 13.707526333278093 13.707525583812407 13.707527040515409 13.707526055110938 13.707526282207558 13.707526490083103 13.707525889457004 13.70752580018893 13.707526985302676 13.707526683643543 13.707525465921305 13.707526481284653 13.70752657751548 13.70752598090178 13.707526454775847 13.70752676576911 13.707525866949121 13.70752589909519 13.707526494181497 13.707525920697757 13.707526797116968 13.707526887131047 13.707527531994085
13.739170915318478 13.739171224073878 13.7391710081084 13.739171302377141 13.739171514221606 13.73917120518475 13.739171589099788 13.739171433877079 13.739170692477233 13.73917213231572 13.739171180346746 13.739171407923955 13.73917159829284 13.739170988912681 13.7391708971393 13.739172095504012 13.739171797323657 13.739170559724087 13.739171589840847 13.739171690534649 13.73917109067236 13.73917159126806 13.73917190641294 13.739170956805626 13.739171018473876 13.73917160875782 13.739171045412304 13.739171912835427 13.739171983780704 13.73917263949291
13.739582771264999 13.739583077730114 13.739582903438228 13.739583189144508 13.739583376450547 13.739583062227926 13.739583481368099 13.739583313055558 13.739582580745024 13.7395839994215 13.739583076955185 13.739583291408344 13.739583475898948 13.739582839614606 13.739582781757068 13.739583966746498 13.739583686828524 13.739582424074968 13.739583476669639 13.739583580680293 13.739582970853174 13.73958349034388 13.739583816297415 13.739582820163875 13.739582907965989 13.739583503896098 13.739582937003897 13.739583786432581 13.73958386831623 13.739584529157302
13.704009824108297 13.704010124477724 13.704010000657384 13.704010270821787 13.70401042395602 13.70401012488342 13.704010563428797 13.704010374317125 13.704009662540173 13.704011070806986 13.704010169414328 13.704010365468564 13.704010552829585 13.70400988945524 13.70400986346717 13.704011027744558 13.704010758918882 13.704009497604808 13.704010568001191 13.704010656271993 13.70401005773711 13.704010579971765 13.70401091185641 13.704009889900597 13.704009989354578 13.704010610018633 13.704010016153049 13.704010853831038 13.704010942390324 13.704011619904772
13.626526928351584 13.626527227328475 13.626527143530703 13.626527396709161 13.626527516022671 13.62652723717012 13.626527689397259 13.62652748036728 13.62652680132916 13.6265281894294 13.6265272956352 13.62652749353149 13.626527684831117 13.626526979583332 13.626526986887516 13.62652813058033 13.62652787317158 13.626526625248983 13.626527705970101 13.626527777556365 13.62652718180081 13.626527711220152 13.62652805115207 13.626527015994768 13.626527129296857 13.626527757644578 13.626527158737085 13.626527964232867 13.626528044668206 13.626528754097253
13.499614226816117 13.49961451648338 13.4996144756151 13.499614703017189 13.499614782551497 13.499614527623056 13.499615002948053 13.499614768203086 13.499614124348422 13.49961547216514 13.499614598079493 13.49961479682525 13.499615001104333 13.499614245388328 13.499614295528938 13.499615407738503 13.499615166162458 13.499613946030747 13.499615037299982 13.499615090136912 13.499614491541772 13.499615024796904 13.499615373872203 13.499614334501318 13.49961445828915 13.499615067281079 13.499614486545912 13.499615263605829 13.499615337599034 13.49961607151793
13.313528463410394 13.31352873064063 13.31352872726654 13.31352893505714 13.31352897764699 13.313528736353899 13.313529246040332 13.313528975986165 13.31352837374385 13.313529679566841 13.313528828241624 13.313529017810575 13.313529228725939 13.313528448489702 13.313528527538002 13.313529617540649 13.313529382303546 13.313528181357672 13.313529276782084 13.31352932026046 13.31352873181848 13.313529264719936 13.31352961169448 13.31352857699396 13.313528716492252 13.313529301497997 13.313528735793133 13.313529486519688 13.313529548185615 13.313530300380888
13.055330618993125 13.055330876867044 13.055330902439758 13.055331089549712 13.055331103583491 13.055330870149076 13.055331398037533 13.055331097123915 13.055330544793234 13.05533180849809 13.05533098129411 13.055331161381464 13.055331359762869 13.055330578238467 13.05533067102508 13.055331749344129 13.055331512804253 13.0553303589201 13.05533142856097 13.055331461464753 13.055330889709587 13.05533142293251 13.055331759589377 13.055330748357777 13.055330887212818 13.055331461862798 13.055330892823347 13.055331634031063 13.055331686576249 13.055332436183694
12.70731681567941 12.707317058614908 12.707317091736439 12.707317286997991 12.707317237842641 12.707317029384189 12.707317566915913 12.70731723808172 12.707316741055953 12.707317958719882 12.707317157758766 12.707317314131208 12.70731752744316 12.70731674891375 12.707316857164527 12.707317893402523 12.707317671098044 12.707316539296587 12.707317600910484 12.70731762322332 12.707317063873568 12.707317608376078 12.707317911035936 12.707316929969155 12.707317084479305 12.707317639981841 12.707317078187812 12.70731778916299 12.707317855258077 12.707318579701168
12.244351257769251 12.244351462691263 12.24435151641167 12.244351736693854 12.244351616037813 12.244351436849282 12.244351961860916 12.244351615622621 12.244351202356434 12.244352350638689 12.24435158153115 12.244351712757796 12.244351961330956 12.244351163300175 12.244351275785595 12.244352260818598 12.244352071550006 12.244350969835326 12.244352004927027 12.24435202623651 12.244351483270489 12.244352030140831 12.244352294590499 12.244351344167583 12.244351513580622 12.244352038154716 12.244351509501612 12.244352189370879 12.244352263597431 12.244352948763456
11.629029771751785 11.629029936288381 11.629029960528403 11.629030210850392 11.629030057714091 11.629029896725637 11.629030397170336 11.629030050886886 11.629029734591638 11.629030802363115 11.629030061041453 11.62903017261442 11.629030425138714 11.62902965356299 11.629029780487963 11.629030684610894 11.629030524724422 11.629029454154104 11.62903044053424 11.629030473360338 11.629029946907169 11.62903050891095 11.629030717352634 11.629029815317567 11.629030011798884 11.629030486474274 11.629029985604296 11.629030643044976 11.629030695239692 11.629031351244459
10.802144354715507 10.802144479469199 10.80214445326006 10.802144762211759 10.80214456765118 10.802144392955507 10.802144889860692 10.80214454127491 10.802144305779061 10.802145289982215 10.80214455637031 10.80214468144474 10.802144911845053 10.802144217444148 10.802144342128777 10.802145140524187 10.802145012354732 10.802144043326106 10.802144913899168 10.802144952973084 10.802144496041413 10.802145037563012 10.80214516313676 10.80214435547894 10.802144550845792 10.802144957447 10.802144532662014 10.802145130025004 10.802145139919608 10.80214579496792
9.66164949178333 9.661649652936287 9.661649553869303 9.661649911724298 9.661649691313317 9.661649480857594 9.661649929530789 9.661649602376656 9.66164945165131 9.661650352549833 9.661649640145813 9.661649761577326 9.661649996479657 9.661649419998938 9.66164949050003 9.661650217531948 9.661650080893736 9.66164925928947 9.66164998709039 9.661650015893683 9.661649645333773 9.661650093772225 9.661650181710051 9.66164950344076 9.661649685140336 9.661650007522184 9.661649662758736 9.661650202951511 9.661650154356144 9.66165077285724
8.008204414042455 8.008204585310033 8.008204466907083 8.008204841154953 8.008204554013286 8.008204344788094 8.008204754622941 8.008204494658424 8.008204405707 8.008205140207297 8.00820448948731 8.0082046221796 8.008204853669648 8.008204408495883 8.008204445318276 8.0082050459983 8.008204887212061 8.008204260177942 8.008204823918884 8.008204860095152 8.008204557610526 8.008204911094754 8.008204984173142 8.008204432261294 8.008204617209744 8.008204809218087 8.00820454190395 8.008205008856967 8.008204883595717 8.008205450614598
5.363860233897738 5.363860360615176 5.363860285186802 5.3638605991662365 5.3638603138131735 5.363860161522804 5.363860437207219 5.363860292025967 5.363860204951179 5.363860718278817 5.363860242363762 5.363860318769748 5.363860559621621 5.363860281193067 5.3638602747507145 5.36386064501295 5.363860590918424 5.363860108522271 5.363860522909013 5.363860560049535 5.36386032409814 5.363860612114575 5.363860613899779 5.363860244577609 5.36386039606672 5.36386050753258 5.363860331743592 5.363860649907735 5.363860534484695 5.363860928638934
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-posterior_Nc-8_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.5266613946308294 0.9638460135586528 0.8419068823617346 -0.2934297768736981 0.020011571932298182 0.3367025909238913 0.19669234334204372 0.07825515215729784 0.1249378391899159 -0.03181852512816939 0.536413423684039 0.8450983399943572 -0.23984335372421886 1.014672939832127 -0.14989131287934618 0.4595551231640111 -0.01458989977832517 0.9003472731880854 0.26773011533419855 0.22114603718849044 -0.2202325691647195 0.9639393642631445 0.3256112607079939 0.3962302437504891 0.19508391325499624 -0.1948260470464217 -0.4003536305079742 1.0216454676072915 0.7519141983868162 -0.166182894897347
1.12887192914365 1.038972493739026 1.5372365599975426 0.13227567488765482 0.28870861275832665 0.43521096282826877 0.6660024548623567 0.6581484576481975 0.6805094114894725 0.4199243437279763 1.3843407735289623 1.3895299553008182 0.49324650106240303 1.6471061638107019 0.5823139257467874 0.9618399965075616 0.4550589288823993 1.6283685114768753 0.8526546282770742 0.0007306969454537458 0.481502093919547 1.7291988866476498 1.4277913570500778 0.23313647140025132 1.3765538650415952 0.6120863662474229 0.32828054801099815 1.1627374707775064 0.8339349922228964 1.0147640311092034
1.3775434581413089 0.9091035108825016 2.1351658075044213 0.48338825319305195 0.9513724179548411 0.8354013583773311 1.104724289752361 0.40483118864974665 1.3911599848701277 0.4102954693528704 1.4097883952155483 1.6799888002983947 1.3067917079933447 2.055523198430187 1.0980207973185223 1.4015211558786873 0.9730431162681081 2.1825895233509485 0.38870068430117094 0.2149582315379844 1.173724770178151 2.1176922435928667 2.1643303090747 0.35176046816319423 2.095070117751514 1.3122811038623186 0.7233039344325454 1.301983085719229 0.8774692454296648 0.9376767963389395
1.7861930913317867 0.9136776227247769 2.231488296852238 0.8630573994559182 1.423606735508294 1.0788357844264063 1.7519218714566105 0.5717211333561044 1.9748424566174554 1.018498302828153 1.6277925499015131 1.9856546745255514 1.0719318378073373 1.7027633040704204 1.3204943475563289 1.446077991341937 0.936842495592355 2.4545042966655775 1.0320949198814817 0.39197799255556603 1.7435557456110442 2.524785776514914 2.1471675337432727 1.1547897262571514 2.236067936062251 1.6460374415376908 0.23832901617685417 1.7235921493790223 0.89495506572061 1.3976603329363595
2.4772667844880982 2.1527562742767525 2.799266764278918 0.8060591750371492 1.773685170852804 1.4781455113525461 1.9549104956348966 0.3429487718305006 2.13997138240923 0.9627424412660637 1.5898590005387967 2.062493083607726 1.4127101149300234 2.1566916304898416 1.9002214136639435 0.7891805134845261 1.3986444977424073 2.325976922923096 1.4982057924024799 1.0850549694597973 2.1920910408075804 2.1935114862403053 1.7719428412888123 1.6224587152008758 2.295284091106144 1.9037430276467375 0.8686949647574211 1.9428303119524009 1.7049097675049063 1.29987663319805
2.808466821229169 2.5660373942777865 2.889877684751077 1.262503564326928 1.7689607085373542 1.6360442729274645 2.314509409127368 0.9858178567736995 2.8110908329554944 1.829130281494447 2.070207908164406 2.2736181035679968 1.8552462262092453 2.0462213350046956 2.3629171880378363 0.5986355082616124 2.5165490783769324 2.2371808836217 2.232536652351448 1.2089057009908242 2.7898340552550724 2.338603474840417 2.386230764712748 1.3975380560546002 2.579224873998686 2.369519287232704 1.8630971052947363 2.7555410086336614 2.556624090593453 1.817713395890865
2.685534706544843 2.692001035062068 2.7380899446805103 1.7455889300312124 2.323879236994179 2.585106183625811 1.9900116435910291 2.013712384611923 2.468813282949711 2.3690518669320846 2.0796710622513195 2.494488916539146 2.183324622453961 2.44408212220867 2.3774393976000088 1.311240942557539 2.472281149144373 2.4385286813572913 2.650952856243428 2.2208805435262695 3.202143791728589 2.9094061436690803 2.379759304465806 1.8884301264715846 3.138291791790608 2.8118116431063984 2.260881449144926 2.98398434260781 2.622063741710591 2.4638544486311313
2.6341580596683913 2.628992800512863 2.6044550048077633 2.7167801267923424 2.723832883348179 2.663128745044623 2.773916938239004 2.7687625221769725 2.7000805319692596 2.675048010584827 2.6862426744257992 2.6316289006565023 2.7540119773512557 2.616888052499928 2.549807391339633 2.6783136021833402 2.8291145927437187 2.690263320256596 2.5414698507236784 3.0041908850494363 2.6880989901710737 2.597163779450622 2.661832623092584 2.697861085998063 2.8075207632507637 2.7740236374450324 2.757320396483995 2.7047085269155415 2.7118424197508046 2.5072002031175646
2.7317345517213063 3.3602496288507653 3.974433358831335 2.7891048979918898 3.5809817750420994 2.9266194061240443 3.031936798563714 2.5782918320710086 3.4059095154038674 3.1362531461017866 3.3766339361823356 3.1347290029491988 3.32685197977954 2.9618191236219102 2.991673020669814 2.9289240734585915 2.782540091301476 3.329522825684775 2.3570363467987527 3.224938503261362 2.811631227681012 2.8993299105793002 2.9671914508240462 2.9858909080103038 3.9243465405922557 2.886223640835331 3.4781266958640997 3.5847037195705185 2.8800358966255444 2.8927910743951895
3.119990434589052 3.020975920596544 3.8453170856866246 2.7868276961155116 4.2460926298579595 2.935434778759308 3.2354354452181893 2.3586628453387526 3.4166929153802665 2.800039089462827 3.5290392478675203 2.9911587222441374 3.9137256249825527 3.3319686054356605 2.9814578125544062 3.106999452692512 3.3336033823820697 3.3494053933163097 2.476925862494754 3.902861799629937 2.982519822605582 2.9493070898103615 2.811433676866377 3.5292990594813385 3.93474334406835 3.1308798063336205 4.023264592158025 2.774509532922305 2.874647751982585 3.7427721449547398
3.2788661261423524 4.01853893331749 4.0566243010988865 3.326747535840002 3.3204392921794654 3.243083245862193 3.784433757016627 2.416942199991657 3.729609848264603 2.7316872984979703 4.195596936042378 3.48364078289165 3.9180940444558656 3.508945404149198 3.3136207401927775 3.8398830699490722 3.942262696500242 3.959186208222144 3.0585971852681757 4.740195073997619 3.2795323575119877 3.0314991437293313 2.779257686226023 4.3114754432306 4.113483274657711 3.8072030589275947 4.481782166207758 3.2481905231065245 3.4611972416964627 4.0037368435386576
3.162318443396636 4.777948446169831 4.211262712964676 3.5966044236940666 3.043552393584961 3.263947612487022 3.921136484256049 2.975139533585534 4.131158996031125 3.1253810207328763 4.2673368165719054 4.499397776108617 3.744117201446245 4.0936328747349595 3.944083040825392 3.9701433696885067 3.3142107749797716 4.61294264012218 3.6412039174875646 5.479729517012294 3.6581740812725396 4.237179947070842 3.0240486550053176 4.382274707450323 4.232929150708079 3.873175089153229 4.930972777236605 3.161077474553043 3.5628448369087016 4.8558107454442325
4.131884609863147 4.833314129418284 4.368654299939457 4.529042265589833 3.5531538842976347 3.9105183727452024 4.964344433350537 3.25761585277469 4.839069979857494 3.7839873659436023 3.557965332798974 4.514802151606286 4.477010332116641 4.532211845835516 4.583879851473435 4.564245786199769 3.9571455496631613 4.543457671195588 4.269259907569044 4.9163439079495435 3.4004416020917496 4.364881313839004 3.7584183362156596 4.268721966105689 4.4779726279680325 4.1764111753791635 5.1330423964463705 3.7939627904215296 4.354517822619943 5.139544162400392
4.224895853948205 5.259986605320243 4.502082664866308 5.136822761322446 4.348133628403338 3.554426119900225 4.423535544985221 3.6203884486584146 4.567899397422868 4.526121722979073 4.635560153865416 4.027986841520555 4.652972135749779 4.738930649413648 4.6098997321739015 4.647327609721086 4.966323828407255 4.795562201927637 4.200195692179909 5.028324526158418 4.122576702456786 4.477123641352983 4.621346365935291 4.747376368650526 4.742061838896697 4.899767112599723 5.075382707371088 3.8947427828443137 4.702034843173505 4.776741094293129
4.807093635931965 4.773333552690553 4.64629335491228 4.90148406056486 5.023841134012473 4.4992588273083225 5.414029792320503 4.014776588011467 4.690445577393904 4.5756113004725965 5.345822262853699 4.774336343081833 4.560724687213651 4.3564481879252535 4.765758946153398 5.051984612241087 5.4609936358258055 4.7856856538090335 4.957906886670193 5.943809587950257 4.48324483188604 4.812629854294781 5.034539071729619 4.7474914995837985 4.661299473830174 5.5714493325189896 5.136876040227004 4.752652764736137 4.643306789634596 4.549038421100802
5.197977271716202 5.061102857326742 5.093584487347733 5.19715427500179 5.284652866425436 5.197989049576001 5.395425032167675 5.437050398406033 5.257906994877738 5.189788082073801 5.205244989542132 5.150863617173505 5.314664369992599 5.121731323059254 4.901130972458278 5.127317024076466 5.518126260748845 5.2755883014929035 4.915700158611219 5.741165873031069 5.307891001276239 5.126359570317295 5.267324625706021 5.156370233028666 5.526297004154658 5.4142201116003275 5.202910585645429 5.367706471401589 5.304406476788452 4.731773786574233
5.829937068803136 5.489082247660078 6.028368992241187 4.514855163265484 5.478333960476702 5.500855776461527 6.079799646580445 6.002270137802273 6.059700040815909 6.216057301385841 5.542748021054341 5.363869145278527 5.630883905273703 6.224803512463928 5.536455038265531 6.0634489309936015 5.835432110097848 5.305365961651234 5.183068497360319 6.05709050256381 6.004665307242697 5.977924049734744 5.419769308260891 5.5658375592878935 6.484513370460764 4.947136585423512 4.5678632654270315 5.560606009295346 4.919969654606323 4.8761283255909005
6.375507980934746 5.817064972243388 6.17206962548279 5.229540973821509 6.039214085525636 5.208345895602695 5.720666729451294 6.27900092166291 5.985594179926534 6.74951586056245 5.260437611534454 5.45292223173027 6.219765303808204 6.759783051525553 5.747486465177239 6.437573696223821 6.07005140747901 5.798205246857857 5.3509263402069385 5.979358151839909 6.686547165508307 6.225503361762266 5.41923695154477 5.87326502430918 6.817199955371255 5.545393086613282 4.148176050503001 5.963558788342403 4.85570463278215 5.0945004463649814
6.583831192472921 6.502709970154301 6.652940171266665 5.310598119015329 6.884371817436094 5.435894941332927 6.0650327886466355 5.737976197698324 6.630771017965022 6.07930122955601 5.98516168205725 5.346442118152317 6.96637386490775 7.033728645110441 6.371664169561238 6.6863899455272815 5.679085604119048 5.782231969349539 4.862441019012291 6.515315598960789 6.980621173193474 5.787373886266543 5.293690678811516 5.515544071954456 7.20086389391148 6.906524496537334 5.62190770716669 6.187139174593316 4.634835027031107 5.474790591140841
6.473138010550673 7.317472686381945 6.240767520792681 5.748559443954058 6.4492667591394595 5.909894073382584 6.16065194368528 5.80453285735879 7.595385372549968 6.304191580699353 6.090632064615406 5.863553007067263 7.077767337977904 7.262034693347577 6.972682175934636 7.5621886213209395 7.049518562645116 5.975759054654818 5.286618064978001 7.242553949067114 7.11067036913549 6.119294159196998 6.781794842827457 5.586901406776639 7.531898992650826 7.036762519634994 5.950755868844928 5.822799191522926 5.136378931448967 5.388932063347203
6.906430865301832 7.2366298894901675 6.46351835294105 5.81673978310863 6.439359108347409 6.972062477160654 6.305530382063291 5.2533329849433255 7.912234989724515 6.278858153432035 6.422040592483936 5.945533881252279 7.597902987320982 7.523966321905592 7.225375598687881 6.85706146470521 7.491824019658033 6.396194257079023 4.669974963532564 7.144648032505283 7.465828789100852 6.630093094258847 6.721602493474405 6.383175907981253 7.1579353593181 7.87817764402982 6.8876665379991895 6.532167275859117 6.223293908697861 5.53921454951231
6.602365236905397 7.159799583973648 6.50790759354145 6.149505877711841 6.820591482923413 7.468313729909301 5.930086559982877 5.546496123524471 7.961256746847713 6.499705109780621 6.613518728990782 6.626189601353357 7.461713221204585 7.23848425974027 8.08528464459168 7.294118796183603 7.031257498601864 7.130965224989511 5.521467907792283 7.801565145786608 7.323346376789008 7.2044265511669865 7.600842497733912 6.459141221408147 7.813680827085323 7.932541018406582 7.434357499522066 7.241420103001007 7.011719262544351 5.801626168933803
7.277529531497428 6.704947037733277 7.01627640786652 6.75953094318081 7.131679009058956 7.885358155156891 6.236426003096547 5.77972817523754 7.498966726203173 6.4240743101649915 6.7041111451353155 6.902106257426864 7.6363882920897845 7.015712654406353 7.953649158962848 6.776491782607316 7.240122756327143 7.624504912628712 6.120805432699505 8.490332975318967 7.145344030985139 6.481711432965086 7.425857384100693 6.889109443147713 7.822162106621318 8.517010324822119 7.268027132133757 7.362939048133561 7.193025741804559 5.744069040978428
7.459517804458657 7.250063526356907 7.377513655845077 7.542398600760906 7.602016853235864 7.433247410284573 7.902615906869876 7.875422207220407 7.5046798429913215 7.4018399321251955 7.572868791670688 7.5099612403331895 7.586335846220339 7.279887765288617 6.870030423442438 7.257076862770968 7.9979323939752485 7.711189096927434 7.126520291641707 8.35071642361857 7.563494908448165 7.412047973064053 7.608220157750785 7.451418480807077 7.995651943218036 7.784198475805476 7.569794502340425 7.792072693857113 7.777618592793745 6.837424519324757
7.088569187503063 6.898430256359424 7.276934235511046 6.438192636286859 8.774424507676532 7.426398561532158 8.562022011611212 7.917779040672085 7.4123104671366145 7.556859565711887 8.31201162568808 7.913495856652419 7.939263919691183 7.459771785689463 6.662845397378074 7.577837784542339 7.231551089636271 7.65178487495213 7.674700143981056 8.645980386370809 7.337725354131662 7.641309382759761 7.380708549379279 7.792655131030809 7.322941997093198 7.81687859897843 7.948705136988357 8.514665758340021 7.867155263613529 6.072820194670625
7.112002195842383 7.520749454942822 7.942334989516504 6.869388592962586 8.448447243539885 8.51957194908471 8.75988670430891 7.90174781774619 8.35304705852664 7.363203911514824 7.798235447307548 8.695946670656209 8.479378999290477 7.587663980300704 7.215845073540998 7.167983852831826 8.141478118201901 8.554769477815809 7.551133430794438 9.113765048518527 8.30316495239951 8.228876577248062 7.740554712018505 7.738434696831088 8.53868718675954 7.428523126475869 7.430864986183761 8.67688320124898 8.228956999255775 5.930519974926084
7.5761247019489595 7.169149504529933 7.712079813877506 8.322881281112396 8.74083483618228 7.786608854820347 9.286847296049801 7.226120046792116 8.699943623855113 7.306010473699978 7.82285522890977 7.984878674927101 8.752399789542407 7.729422189019131 7.388332025891429 7.181898664918562 8.630362761102264 8.323850363227473 7.323370191823951 8.593061581434894 8.141966710240188 7.861858031775177 7.681029321646669 7.704228092010503 9.35051646447966 8.121898822233607 8.356334637161355 9.200968177389178 8.97434048028781 6.829401370721931
8.162043535299489 7.836861748336929 7.687656753288621 9.108605680526038 9.028466350490115 8.280911833994114 9.187783422194164 7.6945885346708165 8.97057798366744 7.3398765289395405 7.93781786267185 7.614542701803175 8.982133863693468 7.810211439533226 8.248420363028643 7.243162850822584 9.057479223996634 8.720538923627796 7.297638075774873 9.39466665488746 8.145215432780173 7.760891158969061 8.758285774587366 7.856126125912916 10.135244216693414 9.705847810618176 8.5758851077343 9.261258919424854 8.922816343388948 6.9617313730113075
8.52996418079297 8.680450952358255 8.249351740930674 9.195468722848078 9.149811204561733 9.049361211063069 8.937051694138491 7.863321665231549 8.83904992471898 7.633972952614589 8.130672639116668 8.541659722189014 9.590981462808163 8.624902917811575 8.514656642570728 7.255381518741975 9.252035759181043 8.565551930424949 7.2786214703209575 9.608786117806313 9.06098862310127 8.37676080184808 8.29074542395338 8.55820901205879 9.975965242973832 9.777479647967397 8.449395908635308 9.512952201616706 8.612491142925172 7.757988183654176
8.544608906404683 9.00570915110452 9.513982303616755 9.904438391576036 8.53652574057287 8.554177694788514 9.297333302331097 8.466665795063436 9.089787597382326 7.72393660537549 8.105054495204163 8.808229958362785 9.601386776418527 8.879127159537763 8.300826422227036 8.151397073770793 9.694494130910064 9.212027490370367 8.036058291107095 9.63926712812858 9.344197308305844 9.794751688919106 8.567679208126057 9.481873018368075 10.95095388275483 9.770694232678892 8.59124921616019 9.853300537902031 9.398104551390132 8.261953180893473
9.240335737605799 8.885889274179897 9.237730244273587 9.592393476336712 8.955234167768637 8.85764455272693 10.415489049997385 9.354401831809213 8.9546625643315 8.107289179660777 8.909125497844736 9.137600408925293 9.419426415215925 9.126913982367247 8.017173030639906 8.546357279902384 9.99110636245667 9.136499348568904 8.912650714571578 10.231164241278554 8.871418643220911 9.612883492436616 10.10985548648284 9.444507446550684 10.57726463918866 9.495273665211288 9.391320034224673 10.125079821568663 9.512117534908453 8.976318470056103
9.52239972309527 9.220655361079539 9.402521841534446 9.434309381407928 9.559357597965464 9.340624535922343 9.968028548098312 10.019682976029335 9.531914730490177 9.444893396566838 9.663365114656054 9.503641220701395 9.544183958828185 9.254308692584827 8.620956694255032 9.272092065381452 10.215051286260309 9.847487572286278 8.908347504491598 10.744388803028118 9.60922349273113 9.369836900144994 9.675914281747946 9.3789956923348 10.184855566675363 9.909613655872626 9.584762403944858 9.781640931178153 9.805959622829057 8.593422835638634
9.964397536586095 9.513689769222289 10.056543971861748 9.490901549905924 9.45081100201561 9.628097069260065 9.682223000795137 10.486004533353835 9.362792113446869 10.627811983439267 9.495252543110158 10.570038965731426 8.938947902175334 9.626969283568046 8.552928769192153 9.160352850663932 10.00338398967738 9.873170362069706 8.125527752095234 10.80713583818708 9.24630680625395 9.988915672138086 8.860146941288244 8.792823677493827 9.762634655579017 10.396860518091763 9.407836951095417 8.777212601952856 9.785341656995863 9.539672192657013
10.01009148322508 10.263708242134463 10.558496722021138 9.734559667529089 9.252030963625916 9.542113164319987 10.171092244789545 9.975164179056604 9.14883635108366 10.880046086598554 9.954586492376471 10.409103256526 9.638677905277223 9.468027683625097 7.966806738906316 9.47165868834351 9.693126759696408 10.141188681210235 8.287681879345254 11.071284765143334 9.318275079536368 9.570574942681981 9.470810839865955 9.510598024783688 9.560984140693629 11.102531087965117 9.463836255693765 8.582865483847163 9.974594886781398 9.634298704061619
10.235871547384628 11.093766708988769 9.85558996513298 10.305349424524168 10.038174135816616 9.336824844820585 9.253543107012293 10.21808810749472 9.905458313457313 10.476869913887265 9.995446525621228 10.907339091717018 9.676029924736408 9.996525056004769 6.976203931922662 9.504436824144431 10.845496106553304 10.410148492010755 8.991449135678272 12.064620949778508 9.792105127605192 10.042759970630453 8.873703117690633 9.528079133150783 10.523909336561275 10.585254893626852 9.528713159987227 8.9055846915798 10.841958788520351 10.502032030145768
10.375453735469991 10.826851101605543 10.211281416043382 10.724427605792457 9.94093084860023 10.517976689589645 9.746128909746789 10.93774301692632 9.849836161589593 9.864166799381849 10.88177573987452 10.9051532908586 10.251373718492806 10.486271832376888 7.38853234343769 9.557152651363882 10.390788716721094 10.856316260911486 9.893703182162875 12.211909053788991 10.224784135188072 10.530731411841083 9.41097343632766 9.408007763727044 10.497545678895406 9.949176961010643 9.585963071465722 9.551332382462997 10.147766870897025 10.44412188715569
11.126009345884274 10.242560234967774 10.485093308443414 11.638519342430659 10.343584968305562 9.681358707415331 10.740526529132264 11.115763323649675 10.092554362042668 10.234906623130232 10.576661352197252 10.855671648491148 10.445075353821753 10.39070465092677 7.913029994559277 9.585951287308472 11.05537444474161 11.068560990677438 10.324831922226736 11.742657854431014 10.070457892261347 11.559720644774032 10.900317742949468 10.015893236892328 11.45334182006015 10.25245698803465 9.73451462055998 10.691806040883542 10.898582418676678 10.56468798345024
11.581070263958171 10.338678719619727 11.735995201083488 10.936218192059416 10.384973081483654 9.422232136101877 11.173726580242466 11.24199896681169 11.33534346434492 10.103231881421806 10.862486673082058 10.263313618614418 11.290522908581078 10.758005183819396 7.883764038009215 9.613342415038472 12.25377788128461 12.273867836414267 9.368690840105378 12.97071861401945 11.297014775722333 11.068826519763638 11.282432731689738 10.54228412682501 11.799260163643716 10.365760522961134 10.73229468336349 11.255745573034407 11.574702238657123 11.371265740944924
11.468869218399941 11.016371649869482 11.054261753304623 9.939889630890207 11.403754782615714 9.963559554438444 10.838899791314843 11.927862177250077 10.836161763033603 9.925092403478136 11.047333153453714 11.648752711340657 10.930066039156646 10.845940941729143 9.731655536981178 10.03229758570857 11.291495123796144 11.883393683421788 9.481882258808724 13.403249419098364 10.37718998475277 10.967484238097626 11.242906703751771 11.389670425741926 11.80340878708445 10.62066217399384 11.182551547774782 11.66021351977297 11.309543058461648 10.420690617465718
10.874727829706064 10.473749200657277 10.780715462767665 10.71926146991519 11.114119495444127 10.798242167182968 11.775688586195624 11.463363438173358 11.157259681988107 10.74278426288209 11.167562112479446 10.810908638245214 11.13056708864442 10.630588020285392 10.129146726518233 10.735181717139865 12.0113881201815 11.403180482424663 10.134421992653774 12.603479915434788 11.227911581072405 10.715695713692673 11.31412248523057 10.829341023368867 12.13488092107969 11.65414390933429 11.163467527034861 11.58274694440044 11.321527867174678 9.329433182016002
12.28798218626976 10.966722216427698 10.43945774159739 10.828358973139897 10.258015255517863 11.396944192620232 10.910116806185153 12.513442855324504 12.007375125389446 11.527553895204015 11.671648456209475 10.659485634023373 10.166162512960048 10.420254382319376 9.984260598072835 11.357753175784222 11.922582856346807 11.640278399172177 10.396834012058184 12.515602197756438 12.066759698320702 9.924132389163427 11.241570118474938 11.887515322464473 11.438914352756116 11.907732302948101 12.843699222278051 13.108306386925086 11.829698357541638 9.99554814832672
11.891145059671667 11.12866550229765 10.73887120984921 11.37873108377862 9.729468733851009 11.294038605810192 11.894436389845483 12.513857916189062 12.576952520983074 11.213315718049673 12.927234714892661 10.929112143942314 10.805000266875904 10.305011871107311 9.964237641674849 10.837194511803204 12.48136135363588 12.526314114384263 10.594302379573898 12.274548138717215 11.601725018258225 9.604520193502053 11.032853486845424 12.020150813401695 11.435984868257266 11.712826936282747 12.040983824866586 12.483852983733955 12.271221391019198 9.945302558700353
11.552838204141368 10.400610746441656 10.433673298240757 11.44839186265699 9.22199041051876 11.712648722896331 11.651804721484213 11.92008788818014 12.812785780826218 12.131387481713967 13.716990976431202 9.929127197000446 10.960308174125068 10.483080788617894 10.725492343483696 10.75092116630693 13.022928914337449 12.966020119772828 10.290751143294928 12.705943313839079 11.384654082327351 9.316813074923909 10.864183355410658 11.175821613072893 12.421832645665617 12.213975330641452 11.494762655967707 12.054834250871934 12.391029915345444 10.327087467733232
11.559418898973249 11.670340886167931 10.468037365810806 13.073101173703103 11.739401996759467 12.23780600232698 11.667008245734552 12.712948811657526 12.081544430298349 12.108969184721905 12.646109777859316 10.3615315175836 11.414596546682423 10.045775895459654 10.599474566128274 10.496381100773231 12.791280587735518 12.31013493630485 10.622890134688166 13.577584405759788 10.756879902369334 8.888789904572583 10.988377900037177 11.324596127431182 13.138669763303165 13.5661317038864 11.935946279482902 11.453298077093793 12.707558778543396 10.42982771336652
11.909349999173461 11.139865815685665 10.304135721350033 13.426159237108168 11.513255204791248 11.654356369420036 12.173419916306111 12.343005729854516 12.495076480564032 11.429519782712605 11.736592972771392 10.339134627795609 11.645752086615582 9.93739558220288 10.854828665759486 9.638529524663825 13.662923841495882 11.842735006573879 11.146633462938127 13.09364071816835 10.27017590718832 9.73896697615682 11.398564871709516 11.815625638163091 14.068550301319608 14.09528027980509 12.183754623497475 12.066986689181569 12.255208449447325 9.579061424694016
12.681706279690513 11.310282775551803 10.670908905357829 12.031292655849267 11.48351273683055 11.356728005762019 11.783974394004622 11.26806021173367 12.448139813223877 12.223706633134203 11.982797361323374 11.43359516794331 12.018665477486504 10.31898415370134 9.995274113179761 10.607725465712246 13.552746294229838 12.030516941143595 11.188361323181036 12.927898470972393 10.228424339235541 9.879763067080903 11.58698589383513 11.741353442987 14.362066917253316 13.470414908769053 12.06710990804366 12.14674662472892 13.10715226451411 9.976195001982695
12.126609363737854 10.98648281804504 12.045381022233478 11.826741699288222 11.544353048929645 11.611856407075162 13.318539721371476 10.768613915969503 11.69464894645531 11.984257162744777 12.209290480607518 11.138900068060485 11.98840375638991 10.450449418070711 10.35714534081346 10.34639167481444 13.440299346006247 11.319729361212765 10.734237925608072 13.277024510222196 11.425924067477228 10.91911422622654 11.852636264688284 11.434080437998317 13.493119030851068 12.18481424991988 11.49248558604827 13.1248141827761 12.847747812675724 8.801425178095892
11.10347757854751 10.804555754266634 11.530597132986063 10.705306728408383 11.9890129313973 10.995484394040142 12.709623939468006 11.928112270584569 11.52821204475299 10.796030641940977 11.399357037642725 11.539308434730804 11.880889914183133 11.42089529825799 10.252329878645416 11.29625518557608 12.717199446788403 12.078416690308442 10.053395812463359 13.965831388990447 12.063282632417426 11.789881383491297 12.09770627240092 11.06896233816811 13.151145061684694 12.231462829555909 11.514777685709554 12.199905156391427 11.644626697306181 9.141605663731438
9.827963355217594 11.048926694123058 12.481454064107949 11.214548831467868 11.91002127476561 9.962494506800173 13.293139966282705 12.460641942430673 10.766541303276512 10.918612200930774 11.109202422150915 11.958703300658282 11.743162035266227 11.608543286478689 9.816293229854752 11.515728504758908 13.993125306931502 11.93838708100682 8.8820411459692 15.352706843119833 11.926356937130425 12.074825546384528 12.716307048770242 10.912650359652938 13.340346047675332 11.99817437568475 10.636544225280161 13.135171087469503 11.195272772287302 8.673145364241487
8.845449177131162 10.87284230640223 12.130563700453562 9.881402295740426 11.52638882521491 10.887225998820973 14.298628102077323 11.40824776184344 11.229343977402715 10.881367612199824 11.768491457712805 10.259454423592516 12.034428869980758 12.622144663489639 8.704666606152887 11.0695426543382 14.16451573530172 10.928418136937749 8.507713527843807 15.278203625566395 11.95886618797703 11.41163580117759 12.936468291196716 10.348874902261285 14.880461741412466 12.799870685778929 10.316061980702434 13.566319115341084 11.629320002688944 6.5299372643476294
8.598061737326239 11.908556274676691 11.759335328135188 9.78448093291359 11.695179133491793 11.446606138399325 14.24520475977457 11.08721590007656 10.645999868268017 10.471947189075713 10.29295170947658 10.506874780718901 11.717715369581743 12.721900598226581 10.222291750692179 9.609540082158931 13.714479138084402 10.37949988664339 9.22287654823698 15.949627611342795 13.754946490401545 9.824625914582157 12.655377672079304 9.565498309748397 13.365338221726219 13.343328595994615 11.004837416116622 12.363465074092435 11.965461614011357 5.6245101793738375
9.722964228753556 11.046810819685414 12.14951949384834 10.197875658421763 12.057502279728014 10.648030884999638 13.881938152522187 11.026986782168656 10.750231858041124 9.247016554817145 9.42645706625734 10.487745376975512 10.766316142848996 11.064721700217952 9.92182179445051 10.174877750647438 13.291539947778173 10.279768061512183 9.247463557416523 16.197179062307356 12.926983737022695 10.91483425364387 12.167606012468024 10.553209412862149 13.847354936583933 12.683074948465876 11.46863751222676 10.104491387855429 11.651331990603742 6.732321545503931
9.813290730409278 10.722705465256011 11.070760105695888 7.903409370714215 10.870093476466597 9.96509292527434 13.729643699964601 10.55257007305539 9.799644787073165 9.34804845373601 11.310024073139886 10.652452110250112 11.400722877687873 11.07003505606619 8.595343898638628 10.15089834576763 13.709397658824164 12.025029177564143 8.316524343765499 15.738772299127954 11.38093390070743 10.92240918146743 12.007174630526166 10.94761960870881 12.064762933599773 11.72763039418824 11.319718119246154 10.058203567597614 11.941366195877428 5.853551250426731
9.253198033551682 10.217889924742076 10.726755297428122 8.192083693749494 11.846867808109382 9.674941993699559 12.334062430628622 9.77259778678295 10.779528504521949 8.364006308509348 11.258595486617759 11.370779763262568 11.226938301892403 9.812574185699503 8.265978257790982 8.903825138368804 14.243783381371546 10.891353289799008 8.931800073723092 15.11400938914427 9.945556846680915 11.162373405020116 11.972537001131146 10.157044873005143 13.291829059504622 10.711971584244564 10.66492008748403 10.330466495340394 10.453259213843749 6.381591110656286
10.61284688690821 9.295048282022128 10.637788297902574 9.426885917439916 10.736339692399293 8.372456924639476 11.706224455581019 10.391435965733965 11.625132784615309 8.557862374016638 10.768502841171498 10.836578381347508 11.1244517337117 9.287405339214263 9.129041228708463 10.23918961767988 12.31345353207397 10.05962679415338 8.046378626379214 14.554321356093428 10.904952212985197 10.807317698967418 11.224801314003832 9.670394343652072 14.314490055965956 10.190170583112215 9.989262170703574 12.78405817766771 11.970210993719908 7.375979845728059
10.289583213548507 8.63704813619381 9.556965783567636 9.259075972566222 10.42230448775359 9.330054187387596 10.758997430522955 10.644483256967977 10.344613443046088 9.244888230797667 9.896091750342183 10.00905018448106 10.437683959264795 9.51346153717434 8.119996088332988 9.723648099994579 10.769304266230694 11.43720550524301 8.037282126686893 12.301840081672848 10.401894623750914 10.3454798894485 10.119089104399722 9.399117965004242 12.002144837853772 11.06534407755457 10.075820571735303 10.963998473956277 9.906474919489199 7.725212473259007
8.28529343471307 5.883225708409703 8.60884889591258 8.177862937112069 9.545007922334385 8.506892360464121 10.38871249038345 9.51048882013894 9.102794146273492 6.632595019748205 8.324127932209826 7.803201630902037 8.897466820692426 6.843824024970533 5.415280741752396 8.367416430391259 10.895523833995457 10.0605785582355 7.5870406884326815 10.55887921425788 11.36964757344402 8.879543483591585 8.012636616656064 7.203462157541637 12.117393981094834 11.271432643960065 8.528120875205415 9.264767863646494 9.916028142928303 4.890273036402526
5.877186013756875 3.908891833389636 5.431556307457814 5.747847012024553 8.138725413549036 7.099684754018439 9.325392885155738 9.213781013742597 8.083372247783394 5.050902393784771 7.688077780080973 8.848982609676877 7.293857216494448 4.896536709112416 3.343533887728987 7.740128882554452 9.093833617878449 9.379045300464167 5.133741991739609 11.03221963052153 7.976342423955391 9.000152208874477 8.779812124764108 4.5485918213852035 10.584187879195827 9.597044341684146 7.166093069438964 10.209019312451167 7.7562106333531 3.7025425455550462
5.814558918569572 3.8607531716485903 3.358092341912003 5.75825358416773 7.602472473968232 4.478281949634176 7.664592201932891 8.494549263663211 6.5438338383727555 3.4689657636889892 6.4696350919525445 5.829729958426723 6.969592110677836 5.924239487012009 2.419214617116445 5.887322980485783 7.591188784820388 8.348904834444511 3.666009597415377 11.795924072396614 9.098548066439992 7.505339044663575 8.145354152295473 4.093868388345591 10.013298339885598 9.190704068929362 4.675738922369246 7.848085321101234 6.946168010202597 3.0107273730042734
5.230981084609455 2.1915575212682747 2.3633765496407033 3.4568364193628534 4.936620339493062 3.0909973956345076 6.754510460955627 5.7602737013214185 6.097550427461983 1.9842702985636513 4.6753772541187 4.5392272461474565 5.378679423404901 3.2685671921291553 1.0455617562976804 3.326025929302428 6.765825046420765 6.3360073040325515 0.4518499021811041 8.259611080506545 7.247034471740532 5.224360361534386 5.940601539421674 4.328690011538616 10.256965426979553 5.883661734220546 4.612946543527243 5.686581438790502 3.5639194859149947 1.0476651305240645
4.457749956683388 1.5234936120181484 3.842379504899101 0.8303739756445565 2.584890465499602 1.3320998715523453 5.3701184690587445 6.379176965050656 2.55775671292151 3.3240291359078813 3.7030927995871714 4.725509978133843 5.308462192607436 3.7457807842043827 -0.9311347958502671 3.0032207617550783 5.8408733642124595 6.850529795755422 0.5478600684540482 9.03563694328304 4.081356815539289 4.9962165401352 3.8595025394252684 4.772120130701111 5.973883162028268 6.710750356982201 2.2242127987554103 4.93550467162307 2.4735348064236646 -2.2089485209063406
5.245332730446876 2.308654365309908 4.877127276198873 0.6697291194838046 1.7421790101620458 0.5558042573316856 3.6864775998318864 1.9974060833279486 3.3217752691781706 0.9728793822452267 3.023859816826035 1.9521250148489664 2.907934906140832 2.9610873405677633 -1.8995316561940432 0.5566262600844247 4.303884097911188 5.020657467144555 -2.9662436123499996 9.082984374081596 0.20963430186883025 0.30874633822777925 1.2630789296274378 0.002377019624247147 6.875010600318138 2.2293871225167687 4.18607117174445 4.731678593055937 2.2754579960800614 -3.7629057362022733
0.11476820406237935 0.037659308910355814 1.261319815851019 -1.0795574505230685 2.4414676427125723 -0.6041735033704524 0.8350953378430678 -3.481557011947647 2.3351106753344752 1.6056615587486942 -1.1798766556226392 -1.162457109400603 1.6184740337059902 0.35279520969305656 -0.1608823345614571 -1.7643941604733349 1.5311418520957552 2.9623873306897295 -6.9071394741181695 5.352582934686205 -2.3871364485469666 -0.5606173555861087 -0.9702392204236152 0.7168254255445224 4.188557812391467 2.1255398196075816 2.0212683961661555 1.9778208702773399 0.864290761314238 -3.8244075641634234
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-16_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-2_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-32_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-4_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-64_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/K/samples-prior_Nc-8_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.03366148020012343 0.6604751873997842 0.36903368508860623 -0.582228346897135 -0.5426783764377867 -0.03989135131010603 -0.012921949156623744 -0.2989499350104563 -0.09022217283312547 -0.6033983757892774 0.23570673680677295 0.4119923637571359 -0.7045010495435088 0.6878185663285542 -0.8421290587130357 -0.011648723335608187 -0.25718167017472177 0.5109927485580689 -0.10656109437964305 0.016444028448368182 -0.41257293229595393 0.662646889587935 0.013665319420976988 0.027845012112833103 -0.04570871742531112 -0.5937197176699148 -0.9076264073112725 0.5755568903430477 0.4838554320278287 -0.7279790148322187
0.14287210028223876 0.432230841421289 0.5914901654512851 -0.4453214651592181 -0.8366712839818431 -0.31797692163972546 0.24677386986502234 -0.09626171668731098 0.25018938744338903 -0.723235357594239 0.7829273997744313 0.5233180028263759 -0.4360688905761761 0.9933974168035562 -0.8021615659205917 0.019432303508322944 -0.030124611910393728 0.8496594622168433 0.10407220884939118 -0.4086733205347909 0.09682136765707773 1.1266139372972317 0.8038994744760452 -0.5036339918750605 0.8949686036809807 -0.18570097499956467 -0.6862650055955974 0.2705603162490205 0.29781745950492167 -0.10882820876054
-0.10145628515080864 -0.0010089675941047141 0.7165462156850362 -0.3830074568772572 -0.7366974271554141 -0.2943804683246604 0.47588141225635916 -0.7267840728535162 0.7456799488010022 -1.3044440826304529 0.5076683345837498 0.3806708715867314 -0.0871813794645248 1.0749600779194672 -0.9786924401825446 -0.012090383620169634 0.24526780507891857 1.0145259494609 -0.7341729448403524 -0.39914779468238337 0.596703680784446 1.2138148195672398 1.2284924852136496 -0.753395226749774 1.372692225710592 0.11560009199183871 -0.7985143959773485 -0.03628264607350101 0.07329294635270299 -0.7477115634656757
-0.18580656639103674 -0.2998056819106981 0.3399955077597242 -0.2921368806378271 -0.8271530579720453 -0.4275399845095834 0.9134647014619406 -0.9370992153149109 1.1142024085252893 -1.267821099816277 0.4249658023924498 0.2532307695766669 -0.786698945469821 0.39534581005612807 -1.4484566357784268 -0.43873739465653994 -0.03352458599323077 0.8970861981455145 -0.4650699189738844 -0.4268300424049228 0.9741942930861042 1.31961587781408 0.8993837685952052 -0.3187512002934725 1.272897413341023 0.050462759043717595 -1.7907620910363384 -0.060762159677950525 -0.17727999971534006 -0.8495241468031279
0.012267212334569634 0.6359021434824083 0.4349007779132767 -0.6379336750800332 -1.039764570997618 -0.4048241998174403 0.90683903314156 -1.5430766640082707 1.0641713222940243 -1.8951568120394753 0.08632556615246839 -0.10303679757837966 -0.9105783641664241 0.5224197629719758 -1.560967315504501 -1.5668387190135693 0.18568564576042557 0.37920429977301534 -0.3732502561667273 0.061544925759183584 1.2303892251514075 0.6870491128642624 0.21221313485372773 -0.21946744298740423 1.091320937704608 -0.09072532547072756 -1.6676689192590677 -0.2876125743688156 0.36461593570996986 -1.5091039664763088
-0.1495326653550638 0.7458124373245754 0.05263850111230713 -0.4702878558136912 -1.607178981683153 -0.6235193804765206 1.0568236541353648 -1.2774126662328242 1.5201307608172476 -1.6003488224721985 0.26596778690081163 -0.32501775385532916 -0.9326999487064934 0.08509509398325571 -1.7905092869642938 -2.2285875707361016 1.0609984559985515 -0.09894626415839357 -0.01321060593159942 -0.01930635144991182 1.635791876467667 0.5308486267891658 0.514555116990646 -0.8127733337713343 1.1344690899168448 -0.023842736508254952 -1.180539555525052 0.07900954504820028 0.9482714924395271 -1.5530633237183646
-0.7654646944700986 0.5684052519499883 -0.5720224362313907 -0.27600106013284054 -1.61495040159641 -0.05105141201216867 0.5227115961003573 -0.6267232255623568 0.9626931987884199 -1.6320070876956683 -0.02527574588954105 -0.5372529171214 -1.069279248281067 0.1561015076836577 -2.468224823235811 -1.9871859829397953 0.7741387563695971 -0.286952991052819 0.03091438824653942 0.7879664823454118 1.855761249809947 0.8003588209426193 0.1961377154566822 -0.6902664949920064 1.4527433770284608 0.01955594874194884 -1.2900279884781587 -0.1386356982418949 0.7456523771976777 -1.4687183909129737
-1.3098412557772543 0.20202619124191346 -1.1785305733772673 0.40639156660485143 -1.7776867036124966 -0.3496227928273543 1.097002598249666 -0.24887817516505864 0.9788004357849275 -1.8975907947040342 0.28058917940767314 -0.8332189092412655 -0.9632495892030638 0.0020530644713446433 -2.9880945753298764 -1.0913171698136128 0.8883804295725443 -0.4245728767835285 -0.452859826987053 1.3665748151284585 1.1493760851211974 0.18682398204895295 0.16626509279644486 -0.24922076710318503 0.8811797178083075 -0.4171257275429124 -1.300861817942393 -0.8640000911984048 0.5673722888789052 -1.987168756361413
-1.1684647551242522 0.5084602771283298 -0.26868501697999947 0.1316334724252064 -1.3773360859746344 -0.2928679150341383 1.0811129957265715 -0.8005264984126659 1.1571154274434448 -1.5876607096033184 0.6238651246612844 -0.8247771306656989 -0.7812308157016769 -0.16274459767210564 -2.974992407919988 -1.1957726661088257 0.1464839439279805 0.07105826596679723 -1.1003099242085927 1.0451394897698352 1.0945330062924141 0.3541293284716716 0.06041021877502456 -0.15233476115735728 1.7554396796240708 -0.8204480057095115 -0.8920921171051093 -0.44818184210775663 0.40973273224380724 -1.991151430385134
-0.7364088636564201 -0.25563617357737745 -0.8579340877510168 -0.217726594830358 -1.169023505214835 -0.49078832568507724 1.0107021795332378 -1.3813331182865614 0.6403848356437561 -2.0751498166585165 0.4291551198435469 -1.4630057350878904 -0.5851783994255653 -0.3023238491237862 -3.4139710779556847 -1.3727632544453658 0.002225250806242347 -0.05268752907951773 -1.4434370018091995 1.1808798425678682 1.087046284878267 0.26924572299677024 -0.5065612569355241 0.1999295742472619 1.5232706675744327 -1.091314121768123 -0.6589908193540093 -1.7225529723202986 0.07851155409101383 -1.530743905126931
-0.5337331635030301 0.3171040966920868 -1.1067596699650544 -0.02488962048505847 -2.551475116949386 -0.389875641868393 1.285791028483873 -1.6842313967753015 0.4257877767520035 -2.2947766580396096 0.7485974915154867 -1.465181998157514 -0.9716312088791552 -0.6350757836756783 -3.5105716122376047 -0.9949456047592676 -0.08443741927790609 0.4134649231484669 -1.324782272332391 1.476030173365006 1.205683503445951 0.2165769922097834 -0.9499509493287616 0.7909621419301097 1.4594447826380617 -0.9305131507310487 -0.5125098438470989 -1.7130489257004013 0.3392280102950538 -1.6593527518443583
-0.6064808376486581 0.6516908670929421 -1.4122540557255698 -0.10211559801018659 -3.28516028959995 -0.5757470585297656 1.1485842928754881 -1.487211696323067 0.299822932742437 -2.0523579862209416 0.47322205554209296 -0.9440833286576754 -1.5364292808156796 -0.5601170463553466 -3.30887277352528 -1.2197512725902973 -1.4078113250007056 0.9235929923706538 -1.20519213340961 1.6733816728091342 1.4059499108677813 1.2873970108453334 -1.116373682302352 0.6706175900834158 1.3363248431626962 -1.3800634020623153 -0.37535583136107314 -2.2643389178182143 0.11504257199745789 -1.1968523952401335
0.4068853374179443 0.2822338078899078 -1.7149952663770918 0.4832393785063884 -3.2323570729433375 -0.13591208155779164 1.9178827791221706 -1.5659130102755534 0.48021992479271847 -1.5450266914264583 -0.5832647447337628 -1.423337276877134 -1.1943573790721835 -0.6312668085202275 -3.0978394247975283 -0.9807148236494935 -1.4601985345196358 0.7104796607662109 -1.0401527366247407 0.5678131201758372 0.9698421153482736 1.2802375929075387 -0.7932177028448887 0.3659210326723693 1.3388025048969228 -1.5923495973932769 -0.48532281069412747 -2.095630545514055 0.5808825241988687 -1.3026925235853148
0.5436965901030896 0.2840835413403836 -2.0416996990765415 0.7439370088598126 -2.8941756028936956 -0.6987401176889677 1.1031644279090518 -1.56431804753347 -0.3184646494179956 -0.9541673848072251 0.14721475982975996 -2.4048109106799958 -1.4092168043659485 -0.9342767382075202 -3.5005830060173455 -1.2526989676986402 -1.1463422399778704 0.8189558288204133 -1.5722335453104868 0.13761079481416452 1.5136018993745923 1.2576191357155584 -0.3415033748781418 0.6534316191507917 1.360325900299859 -1.3845159417296202 -0.8550190983122338 -2.459027496655595 0.6025665112425909 -2.055069136993927
1.169694380686941 -0.6273922537407908 -2.357621806656873 0.16151544272304216 -2.6752663713406197 0.03935680643292478 1.819749212396528 -1.5311075413220545 -0.7234324612230478 -1.0559528577299455 0.5103615523151164 -2.1531197328358482 -1.8922854818289747 -1.8264879329613488 -3.7734872539581343 -1.2031079327491023 -1.3469944167616454 0.6654509180239595 -1.2775389441168135 0.5109129130354603 1.6958947124651256 1.4582645639513927 -0.33952437083669407 0.46240293401764687 1.0369977197076092 -1.2283560033672494 -1.105562363999142 -2.0652944583281014 0.2180054241938508 -2.672345355487606
1.6043780250712663 -0.7644456915560874 -2.3704634718477218 0.11010279178077477 -2.8712529129837185 0.5313512454144022 1.5272349893958914 -0.47001136406913346 -0.6834850355153006 -0.5930511265449755 0.022668962500630423 -2.271250782461304 -1.5291670279769272 -1.5709335310927803 -4.066878689573543 -1.4828414884841814 -1.985183776040932 1.0117252030299824 -1.7827622654723942 -0.23391374545427612 2.3421655655166043 1.6371334952679528 -0.5179525186131673 0.6801378513960972 1.6594294345063612 -1.9011075058428142 -1.3515644171235461 -1.9144176952269738 0.5532720778378706 -2.8791835353155166
1.979803749791302 -0.5198524269811994 -1.641343236011512 -0.9780537483423689 -3.0974594355414493 0.4583469689380598 2.1707305525422718 -0.09728248475492343 0.014924358706643513 0.011224638346437587 0.09316009341803973 -2.111931245319046 -1.4024113198387287 -0.8287252228790638 -3.8200995933611446 -0.7640604834391214 -1.5773755732887598 0.5156904882819547 -1.89751831349359 -0.2088692925658303 2.4719074058088615 2.3661284423726676 -0.7945262358598674 0.7771295733158841 2.372093540482246 -2.9155519444995406 -2.247466751344052 -1.9458022285692924 -0.3329113289412219 -3.010863419989504
2.268840589556017 -0.3752558281563366 -1.7033068718271647 -0.6692253661731855 -2.956466927101507 -0.210033915282632 1.7707185841467374 -0.013042560976318101 -0.16256515389895057 0.12268974310242294 -0.4561622166966497 -2.0765641498300624 -1.0029937484471394 -0.6546095650083956 -3.9976131360442917 -0.6072866200809847 -1.2522539225044167 0.4827173985822258 -2.1117848574172666 -0.5774818199340296 2.586756798400271 2.4911382220874505 -1.2240769923775514 0.772081433997731 2.4592278650625143 -2.8646563557896907 -2.9280089802701896 -1.7671335207583032 -0.8989229353623649 -3.068525722906054
2.22062972872729 0.127003043996133 -1.4281005951005363 -0.9940256493662067 -2.531196811800043 -0.35835587291426235 2.074205592075681 -0.7465581450229339 0.3792280324233145 -0.9695183423246522 0.0015499532313543007 -2.23673025437078 -0.4458490144905034 -0.7415278526144695 -3.7619804012551605 -0.5758212726495995 -1.552717372461204 -0.05906825383244786 -2.9823945653822155 -0.3324045494574521 2.3137983404112323 1.930439214278991 -1.778641664912368 0.1018848773035695 2.5973395432725215 -2.0508858583455547 -1.7151323376086087 -1.7678372057434646 -1.6215391257103728 -2.9642700018208377
1.8534024744381437 0.7583796344653295 -2.045937514631758 -0.9619217528143115 -3.386189486705667 -0.2602277442264728 2.1289456958479476 -0.872492345444499 1.2404587352920347 -1.166621445601929 -0.15999156480529614 -1.7733053564185979 -0.5239193685632615 -0.8740856855682931 -3.5495073644766113 0.08262650127197921 -0.09178206053195899 -0.3913535434335225 -2.9403419061868044 0.10395362400458293 1.8768150706790516 2.1397899548967088 -0.7195559006980063 -0.13923339221369896 2.682822381681647 -2.468008747727814 -1.6471391899324799 -2.3564612600499233 -1.621741805889473 -3.3261629533051225
2.030161256822411 0.49415071181511194 -2.0288509515406417 -1.2995988420465805 -3.815984754106716 0.4260696561897292 2.232945082959564 -1.6161830779419946 1.4539247007503586 -1.6139483272898727 -0.09559493753155837 -1.7450104731963372 -0.19324754636308752 -0.9730179382012307 -3.685358911318228 -0.8398515572158295 0.441025749884138 -0.4967307159156657 -3.939109394402535 -0.2848324692015471 1.6649410249702095 2.528019357645821 -1.208766649852627 0.3445655046514816 2.063306488018698 -2.1739545358129044 -0.9710835347803315 -1.8713772469497933 -1.0365734132375426 -3.451914890830653
1.4695615560590791 0.23393428054014434 -2.190125979997485 -1.3726901758302146 -3.854639996139697 0.5464499055765171 1.816622209612753 -1.5155107994428798 1.3995628061573386 -1.8150948253619221 -0.17112870161951063 -1.1180407440580187 -0.518901139622389 -1.619363881557505 -3.21399483500928 -0.6201451276095155 0.07096158223115201 -0.28777212291152826 -3.4697408369131155 0.08120446743549053 0.9554261469841588 2.9797832822412293 -0.7585450453946815 0.10805521373892549 2.4734996954556907 -2.666952073916068 -0.6852475872595613 -1.3864084910439782 -0.7498946439880065 -3.465537695099799
1.8881917782842197 -0.4043043914586688 -1.8874214347296603 -1.168522538748078 -3.963440086613144 0.5876233274622443 2.0820826014600313 -1.4747696078118442 0.8338891337965831 -2.312719079398166 -0.34754818606978294 -0.8958100789472805 -0.5336898958801016 -2.202999368082372 -3.734175290232977 -1.3551230430578751 0.3703291933596062 -0.32004481017868647 -3.2525276987761904 0.47909212032355647 0.21039133550609893 2.1344986317265957 -1.3625485588294695 0.2255478311390509 2.236428714661468 -2.6298436799804445 -1.1124329686499796 -1.489173617147482 -1.0703347493247701 -3.7991292467458098
1.8136459788785462 -0.04257402859346827 -1.7318484558083531 -0.791512309554826 -3.912989859045241 -0.24035842077193817 3.7073934539669757 0.428433564088992 0.7362185988685097 -1.7569469118585967 0.2541975598707946 -0.34164108700370605 -0.7732061688924534 -2.2996881383910655 -5.206338995348244 -1.091888864766299 1.2186411844108962 -0.7591730007863148 -2.628937226604287 0.048595391978861716 0.06150974729491641 2.9422656395128173 -1.6092041849809502 0.475381264458976 2.1643662909279664 -3.9100164414770022 -1.0715206124454204 -1.2843240426599953 -0.9874884829325451 -2.98180819209012
1.4458193772006058 -0.9145621734533976 -1.818879324590213 -2.4126705817415393 -2.6113098158858477 -0.5735867186661252 4.2977596414171035 0.21286909034991705 0.36072978542819467 -1.6295975252521326 0.8209048697935383 0.18531753414416943 -0.6642202052333452 -2.1813754273636543 -5.722068761804259 -1.03209406262481 0.29260739171133066 -1.1591431632110618 -2.3855541675275553 0.6495405398066346 -0.12742044252231835 2.665157127054755 -2.02025776130637 0.9332844936353346 1.0620371119750742 -4.177707451949245 -0.9084691193780872 -0.8364498932472716 -1.411921775246365 -4.149247599172712
1.4723744008175768 -0.8125978497324319 -1.1399300190325787 -2.4984269327784885 -2.8080146913037645 0.19320721974466348 4.426584416823601 -0.06108343976673126 1.0183469392326174 -1.8509234264294263 0.13469316731835818 1.091192352976609 -0.3680472354457987 -2.115054542125843 -5.477613826032974 -1.7029141139652049 1.0428819319163862 -0.5967245007968311 -2.813917673976796 1.4230063870298937 0.874858520244791 2.746354399389292 -1.8439535666210665 0.9957306383882232 1.8481630688133768 -4.866434058097006 -1.6421684117632749 -0.9489513654084994 -1.5640900027377336 -4.694382901345716
1.939618922201805 -1.6845526750077604 -1.3566366431194024 -1.5618865523413523 -2.3863547099426445 -0.8661353236614715 4.884505091273279 -0.9946325179115615 1.0821240669754848 -1.9357871112245035 -0.01312257517407355 0.5035483620761503 -0.33896855500560674 -2.03486764278085 -5.613671614074194 -1.949965421508353 1.3721140864561638 -1.1682095558346124 -3.346477706209888 1.2079841050217945 0.7504996425847373 1.8729659317626424 -2.08702092494682 1.0781906125202685 2.230373113705443 -4.4734294959844645 -0.9325579023662779 -0.6995853043384914 -1.332676484839315 -4.198336587978335
2.5286597708299787 -1.5371953060632066 -1.3675111521561116 -1.2931144606403875 -1.9694508069160892 -0.6982117936294843 4.716401300126435 -0.784085337223618 1.0696389892022056 -1.9295913029651734 -0.07059546550663671 0.25663639378086267 -0.35317659066628876 -2.0156497016401804 -5.062128017328627 -2.149667355234221 1.6395780609899604 -1.112086935883744 -3.6770066155215875 2.3152703635498995 0.7905877296239898 1.26562913680276 -1.193306439960045 1.3467552253752941 2.5854816330911494 -3.1898516412450912 -0.9288665733739416 -0.9140134773729945 -1.8981705848717947 -4.468841668117421
2.899702431601108 -1.2139609769043072 -0.7922676129618853 -1.723203726031029 -1.7188335641257522 -0.2561418657022999 4.396629654779552 -0.8732735138536413 0.6549914926681448 -1.6631651262703528 -0.05017621315647818 1.3071774189953431 0.011728898636658514 -1.2625295327352668 -5.10443647817819 -2.3984148069447184 1.6744821078137926 -1.6076398695360299 -4.000820014238124 2.835071011544295 1.743200284444348 1.3751288575280038 -1.8443887585479508 2.165504690473786 1.9965834265435192 -3.4185909375410723 -1.2712149140535212 -0.9370391102513369 -2.7224657484691805 -4.0754199399030115
2.9174691724904727 -1.4090576530204806 0.4859115012763714 -1.5311863650157524 -2.202846639395893 -1.0777048311186228 4.68787134568094 -0.5278506912125062 0.6226097277458779 -1.6008717204896892 -0.24822988116362557 1.697171659997762 -0.2218078975647221 -1.0698766003825064 -5.626811438913533 -1.763365371545789 1.957287991182232 -1.3017302500400643 -3.5481799867145947 3.171233206942094 2.063248334148179 2.2867498224452465 -1.7509969423291953 3.205835275735689 2.5419528334964756 -3.725747486474769 -1.3452207481092433 -0.8714096890362035 -2.4508223031378216 -3.9742900250921824
3.6163180189692414 -2.049232404807535 0.22320799348537299 -2.3601835879677546 -1.6548658234814164 -1.1006174223219802 5.736987176056031 0.10196403834251626 0.20436525710945694 -1.2451893931846245 0.38340559738229263 2.1499661153889154 -0.647710368579065 -0.8836610869264595 -6.219009570892319 -1.6293712850440878 2.0942477343682593 -1.7178243322909792 -2.9763843565127286 4.068811505167597 1.627309033562512 1.598511703808999 -0.3923626319263346 3.28513628287092 1.7386443571022512 -4.301539187587553 -0.7610090716253521 -0.8743493204397517 -2.85077928275312 -3.6627598183580194
3.9015040197363673 -2.2348211927703323 0.4015481422984013 -3.0352199906092068 -0.9214700045658569 -0.9440168882683418 5.220486756865742 0.5093238753718914 0.49849798568253045 0.06474457674120382 0.9652096900989642 2.6394309319936755 -0.766894934778552 -0.8178376860823086 -5.923770647668837 -1.1646026191949073 2.1585401698113205 -1.3474020490230523 -3.2854843598553214 4.887717251992706 2.4019532475719947 0.8490951893635984 -1.0098458046151468 3.3362911076076545 0.9166160517608988 -4.187570330571425 -0.7834258434857652 -1.4925071259004548 -3.0709071579661176 -4.448490535203953
4.170419905010548 -2.0009736757216587 0.723618361265194 -3.0861106163587744 -1.33017385319252 -1.1124041119572408 4.83742246852336 0.7302591107357093 0.31602705974439327 0.7523514523872127 0.261452337932211 3.5889288768726755 -1.7839399901966255 -0.7093197766984422 -6.364967784809104 -1.3307840530627222 2.30650846091382 -1.4828988789800956 -4.207612053588298 4.7286167254592755 1.7702413199230687 1.5210570797207195 -2.0169082290752858 2.2368988608338705 0.46220867731467413 -3.637803117152983 -1.28194200866412 -2.3136753936635843 -3.3717313659602484 -3.5501391894881538
4.043031923432899 -1.3101420939035646 0.8936192000640869 -2.9499352929831675 -1.829111144259033 -1.6542477739239307 5.229032971478582 -0.02596756552220299 0.08872298848636472 0.5092738443200783 0.1851415065776465 3.3110933675162246 -1.4960189858599624 -1.1324040582407358 -7.324259027172316 -1.0739204345334243 2.3558868186182704 -1.3760601795800391 -4.184765867674883 4.770918090723137 1.573414352033759 1.1555994686286244 -1.597539414498018 2.441452976190925 0.2283716990794086 -2.869612196080338 -1.5475334163946886 -2.324762450307114 -3.4626843783356467 -3.5034106893861363
4.095730059375816 -0.5392705181433276 -0.141239468184576 -2.486628330235643 -1.3431252247451413 -2.3153958504499457 4.21422509266214 -0.02842995904476443 0.8319966419651844 -0.3892140396176445 -0.309643240798458 3.692429402556224 -1.8704759651659881 -0.8680493674604206 -8.688031046233345 -1.0955845178828072 3.8678917531605994 -1.268279988519995 -3.620306552678479 5.542406713665928 1.7784491589308187 1.680667614941118 -2.3859422206737806 1.9457138526252065 1.1591104315971545 -3.3243680392192982 -1.8042472244301409 -1.8187831811123139 -2.875526718757628 -2.68357537460457
4.062230319244538 -0.8653730166206339 -0.11749992863469204 -2.1750329432149194 -1.7405257646383365 -1.590103762707501 4.609552154357429 0.4458386284261593 0.7630261812026387 -1.4972288653494843 0.04104119283397267 3.573343801546777 -1.7069411701748134 -0.6424452726876487 -8.6488718467957 -1.097310909813653 3.7728199510138185 -0.9832918393597325 -2.857360447530482 5.4678472559840285 1.9423329253419628 2.221522174515763 -2.0399669860371827 1.3124222512686536 1.1005603105814048 -3.897925620636215 -2.0685880252805635 -0.9897754287669495 -3.849924878541886 -2.7893835288972366
4.639704001442175 -1.5088507743524806 -0.17563994759516124 -1.3684240008242687 -1.6380288976097943 -2.8825815019084238 5.506691032703714 0.37847261318882724 0.9923960727608888 -1.6218007528275167 -0.7997179754641487 3.406962359028314 -1.925048533611088 -1.0021551357371132 -8.497543407751499 -1.1229544930193551 4.797041266719761 -0.932226729334248 -2.565539648803231 4.7767484949336545 1.5192114412434898 3.303394525812729 -0.7419177634158063 1.4070874925011305 2.024169988396264 -3.5321252424129157 -2.2416271885152295 0.33395829111575176 -3.3793155729231663 -2.7167154439052648
4.921682991299447 -1.4719191807946044 0.7433100336843856 -2.178207945443074 -1.896798037108512 -3.5975678302484795 5.842632342774723 0.25932193439017764 2.2218368661683168 -2.2487872057623637 -1.049537435200213 2.697704529000557 -1.491409977616978 -0.898997284443839 -8.899978576378933 -1.1500055844396453 6.355080290948194 0.11190049666210639 -3.6609886722611997 5.782961692829707 2.4769730835327364 2.865383519166351 -0.5510978586759713 1.4202581505009892 2.33790186862995 -3.3563013562871533 -1.565437838040618 1.0811578847287928 -2.9834019951036552 -1.9580356977131708
4.636400017524583 -0.8534131416389175 -0.2703753254549766 -3.2820193008598255 -1.1781735886532572 -3.5121001689385243 5.410546812807903 0.6997988228678861 1.709306855962175 -2.9222383949324593 -1.4003357354494186 3.9662438215757794 -2.2636758458066275 -1.075204208133434 -7.425256289484345 -0.7854926329198473 5.752433121145148 -0.4397532760708485 -3.687105194894455 5.99364493621623 1.2883530513914212 2.816924355864358 -0.7819189706143675 1.7544242174851001 2.3098640287207965 -3.038879354055145 -1.4367716859582211 1.6688858929295072 -3.528767417460067 -2.956508832494959
3.869176700614068 -1.4552224819452058 -0.8758735273524562 -2.610130256082411 -1.7679661285016468 -3.1332773132206193 6.250076866649485 -0.010086238169509274 2.017056466021857 -2.5998582467549194 -1.8157515570445453 3.011499948329302 -2.474983795084071 -1.5546998111765291 -7.400934312024668 -0.13705072063884477 6.831961705215934 -1.081146096808435 -3.1738734023860227 4.972027870860275 1.8702794065393087 2.6180189498234285 -0.9019982731359885 0.6808745831792382 2.6091496993661623 -1.9428772675154078 -1.7774464190270536 1.7746793790191415 -3.7969888509079674 -4.095664279247261
4.866997438782493 -0.6719955001726127 -1.6182260854836117 -1.941707052358004 -2.6386789110709143 -2.627796731752221 5.229688954091539 1.236776638636467 2.6667109756593237 -1.5899948273317452 -1.3672954668250825 2.3027626706360116 -3.368787523501416 -1.9001939431873276 -7.5398176894609215 0.29588497498636745 7.0065852798118105 -0.8351191517126718 -2.9076215584190517 4.78189067031713 2.456093904671176 1.771070502668501 -1.0091676082971517 1.7064706882632137 2.093183963505084 -2.1578436209761525 0.2034146912197146 3.0930387835308935 -3.434268575927204 -3.8989170762533094
4.054726693789115 -0.21979824830048383 -1.7199074541926749 -0.8320092412195922 -3.181833975380781 -2.8239237625311215 6.059192405204401 1.4339751591558552 3.035827437489077 -1.6791392173848272 -0.1673394616524676 2.015074907083515 -2.659348922318531 -2.1505969484441616 -7.5538378948497655 -0.41430945201379077 7.82879261553147 0.05984559184766171 -2.7063133663407855 4.438577128413115 1.7380256054922543 1.396073184381433 -1.252501208332195 1.806527985188798 2.270255311468741 -2.8213037347160688 -0.29867129118816466 2.2613853423268826 -3.138195757835862 -4.418530429196449
3.3009862198635354 -0.6575990381543106 -2.426200202762026 -0.20302276184152657 -3.7039208413560383 -2.498535089413854 5.661744604295643 1.0369885908017558 3.0711997635683477 -0.5359736666192821 0.5667865463755084 0.4577756866702061 -2.4334401678023436 -2.1076885249783603 -6.786580442031785 -0.6902185605292159 8.63378901466361 0.508480625584478 -3.006024778057203 4.767712820670203 1.2679210504449467 1.052980943177604 -1.455788308172501 0.9296205908483637 3.4361039213395936 -2.788710087431954 -0.5442630450834678 1.6251665714519639 -3.163837448895821 -4.506113283480338
2.892133296300138 0.9023850675741254 -2.7929309721528806 1.9810122497042868 -1.2011177977583423 -2.066599253952082 5.522131995998509 2.026632973933987 2.139497479276598 -0.33329817651007826 -0.5597249057069504 0.33286573378191214 -1.9085509479779528 -2.680153912181389 -6.906595468378072 -1.1343943890820662 8.665569526492252 -0.1384755295352615 -2.6700459621014305 5.537094429726112 0.3871132513704875 0.569572650200591 -1.366210731951518 1.0458169111950129 4.332941871439638 -1.9051084612615887 0.19754999343530566 0.8164303596609305 -2.992758801084068 -4.87274080116381
2.8266307781050717 0.6621639630940248 -3.3579274535745425 2.8933960136090264 -1.4418731323695753 -2.743270330827885 5.873727534022596 1.8534733517857962 2.3525685957784037 -0.7876537914181296 -1.5248719643054538 -0.2468454294775248 -1.6067945607777738 -2.923694719482947 -6.645238617737731 -2.1818817282106187 9.8006416186832 -0.5969464309179785 -2.1424628092889364 4.950891259269884 -0.3526243629269755 1.3643645991591504 -0.9906407286847149 1.5042682279152828 5.442823241918587 -1.8445146324174828 0.7459877524534706 1.2229189337358324 -3.5905593455663554 -6.192874853153097
3.183553440226828 1.1228348889623416 -3.3922491065276446 2.0578551328498293 -1.4862241429732939 -3.1341201384547794 5.329465879173632 0.9753112933197742 2.1051709946743746 0.23162684610471573 -1.3342978292640502 0.2903008371987179 -1.1632803226398278 -2.6772666420292617 -7.498790419308333 -1.402321550181341 9.953892909847736 -0.4002354680000053 -2.0968951244834737 4.682889529209137 -0.6474095499961883 1.449775567457543 -0.8368366749646268 1.3974178387275618 5.9163406903148 -2.937934750528079 0.9299724520032383 1.0954788312702912 -2.8840657458857906 -6.265109039181181
2.2130229058788884 1.0892888974577464 -2.418871826612893 2.4126298767884786 -1.4399923735172013 -2.972213181110496 6.709215073993007 0.6726484572104369 1.1512191941419379 0.217271162816543 -1.1634349634904744 -0.5617085361555544 -1.1229411964693958 -2.6809618717046693 -7.130916440665484 -1.8532911040983033 10.104874800054708 -1.1020940195826026 -2.5471786974939046 4.9297560855941525 0.29705655912906054 2.433741603977491 -0.6058032725170182 1.057566639727227 5.227393636375039 -4.692090156451844 0.6559775450114198 1.8663463513045904 -3.2889204131103718 -7.909246626384761
0.7744575022932516 1.1976157996815018 -3.3347505528212116 1.8505206064083235 -1.0099410336925603 -3.681806638114396 5.945483159542068 2.0289302714803195 0.7843213586757339 -0.7458615708860189 -2.028998659965854 -0.7186144429566762 -1.1598541914091551 -1.8456764855621757 -7.2297291518244045 -1.0930633563557983 9.64520373926745 -0.3344776621386637 -3.2241809860760773 5.516303481497606 0.6813815049528115 3.2491236386165743 -0.3953502332099026 0.6598703458853807 5.065420499671171 -5.1139963238903805 0.9788990596762894 0.7342372869070162 -4.637491743866125 -8.038433904066004
-0.6473361378225506 1.0888221577491348 -1.9220105856242038 2.3304778912275803 -1.100827003571427 -4.955819946579373 6.268421353144936 2.7105169011558563 -0.04411929294864944 -1.0723014814867746 -1.9854203878213739 -0.3864939219523739 -1.179657089527961 -1.1522377075060064 -7.371383491208549 -0.8725593538302746 10.357466199386293 0.1457484775695362 -3.8166421149857963 7.181689419163607 0.5519923992954631 3.471717453349261 0.4786620511440933 0.4622043882109547 5.022080724485591 -4.7093769696376535 0.07972476157896596 1.7488441755082824 -5.012068975913926 -8.329749215140856
-1.7761297326948813 0.5595731882394975 -1.8110179132034765 0.9680465372599035 -1.4963537663693238 -4.272111875783585 7.013331655727734 1.807179678398064 0.35191347102964077 -1.5585675398082903 -0.9923984646231993 -2.1730171439413066 -0.7704652740153315 0.3671544593404113 -8.188627805503907 -1.3177145209082723 9.965193227732254 -0.24396471748970566 -3.6120761955267446 7.385696685146769 0.592038239771718 2.7461773599818016 0.9542348015552424 -0.14292504833997602 6.329655657046513 -3.2697728514195776 -0.26169832066668813 2.2593331609030454 -4.5032450525411996 -10.295812326619654
-2.169796589285688 1.2421225747251594 -1.7203632494467567 0.8418403561928473 -1.3394577713396216 -3.953755157430241 6.699330480213153 1.6352047744606086 -0.2982005482529838 -2.41700943252297 -2.134205325223128 -2.012871131738088 -0.9692537936162587 0.9727011839128272 -6.376620351558116 -2.7766864097448303 8.95149323049068 -0.17262721877424692 -2.318019637549125 8.335631154459765 2.3956551318258734 1.0968171252258467 0.9285556904225103 -0.9676556200121296 4.581991376184052 -2.0884071330800094 0.40613627707957156 1.1358200771775766 -4.092326748247703 -11.024094423178367
-1.1911735146442672 0.02721253794509302 -0.8682960476584985 1.2259502634607944 -0.9890289383505987 -4.993353832054936 6.075486039748947 1.7240326143821425 -0.2607384686277937 -4.090961536372095 -2.6669670808060766 -2.119274880404655 -1.8027280395509135 -0.17868692426031912 -6.382707998393263 -2.2103180579136232 7.9648906401602 0.34789670510437387 -1.7145390907851437 8.861693088960934 1.5752289680766802 2.124675116127031 0.6961955387959072 -0.021298496057647862 4.831467329865543 -2.1107529724848444 0.8489955355217871 -1.0438126515362323 -4.331679678684225 -9.7391380686332
-1.247126429774439 -0.6500573982731073 -1.4851723997358273 -1.0978008424869747 -2.188332054859208 -5.917315213005248 5.662613753979526 1.3986728630983123 -1.27809544974366 -4.438951107043806 -0.44966718628724467 -2.041842492053227 -1.050396323913946 0.3324172214233769 -7.414803584798636 -2.233266779450733 7.819084951181933 2.7134135701661584 -2.0665847668517228 8.681796809318133 0.0367157213910533 2.069899695790064 0.7911756648387204 0.33175772062974324 2.8163345657051684 -2.42828971863859 0.6791353048732623 -1.0107595142708663 -3.9668687804394622 -10.440763375295333
-1.9534985434179273 -1.5080375205758412 -1.3672941719284983 -0.8384113376919298 -1.223452036463621 -6.448489565805027 4.006454651431736 0.7677575346553097 -0.3649816424428086 -5.872014721861028 -0.16736288517307787 -1.4107891839639317 -1.1062559189113195 -0.4192528591078277 -7.449786916239786 -3.4793093035068576 7.7898072737050565 2.1999934314108436 -0.8724154993096906 8.335544382871037 -1.3911247430058007 2.24751357118222 1.0119495434283758 -0.5001709942331891 3.810859930433808 -2.806040720458356 0.0033964354432088444 -0.6591556290048941 -5.380199069502052 -9.735578526650697
-0.740129106847296 -2.784043745084591 -0.9943781353789407 0.36710606775825755 -2.3458744654208847 -7.991998056090128 3.118038843172297 1.5356526714357444 0.4138527275026366 -6.127180125944312 -0.3237226429830539 -2.032264910802176 -1.090817506293938 -0.4386309157576035 -6.292341635915804 -2.1429141408530747 5.295814024383226 1.988522684775021 -1.1789434090691333 8.05436683335681 -0.42419278707187796 1.830107516969006 0.5196253642857362 -1.028175502745536 4.600980165718926 -2.6899339134668194 -0.693202319005187 1.8737770108456022 -3.7884705966548107 -8.564044803163851
-1.2096721969928774 -3.795208472701703 -1.6133176136387792 0.1700113046443306 -2.671803983313779 -7.275424214567023 1.9102339849024041 1.9377569204991818 -0.9334365242145056 -5.889175738753853 -0.8624008461760737 -2.9470674525917975 -1.659660299942761 0.2932160720379459 -7.007004466884784 -2.6574249751956853 3.188001358515688 3.986357144874481 -0.6091463711770089 6.080396042472816 -0.919713786676518 1.3059193592895544 -0.3306753373336931 -1.3408058605526307 2.0560941864305144 -1.1768526109005826 -0.6275847556413874 0.13305826465735113 -5.777429977914439 -8.03766718721783
-1.7765550495106344 -4.994998824373864 -1.1651490766430188 0.22493135268043954 -1.9123369898495544 -6.022901241246154 2.6460444754654695 1.892103275728754 -0.7654995750795129 -6.60971095360935 -1.0895530897436365 -3.5334013015367027 -1.6877094061141706 -1.2238907570238045 -7.820844744063125 -2.46602251040021 4.261883789744829 3.5410862429130523 0.021415752801777998 5.11511567995787 1.4632402143200292 0.9699280197025074 -1.130907269860679 -2.1939711898206165 3.414599661099489 0.5595105415618361 -0.8373587862491927 -0.21230481949007055 -3.807388642299871 -8.902246666514705
-2.7472555441491533 -5.4153006232820005 -2.9461562404469617 -1.0689514889168277 -1.6818559397514663 -5.354424047447493 2.6888203009403404 2.683736261391021 -0.3751652276620183 -6.299645583378824 -0.3807916673076953 -0.8681056181277401 -1.7791509779111925 -2.0186473897398636 -8.001716528684288 -1.545675923838209 3.4078564370922058 3.7909090301878 -1.3510793816582887 6.3661366011215295 -0.5148638838651551 2.2204818112552847 0.9424887934640434 -3.506351047782414 3.1246498906283984 0.41539682534283967 -0.8614609260935718 2.085814155476975 -4.0067180396996225 -8.11961719980257
-1.372475713018774 -3.9094072089111074 -3.6233347813419527 0.07758816671658501 -0.5813453204488408 -5.900142051587416 2.134115048420061 3.052845303370228 -0.5049473911650767 -5.989824217280645 -0.25442278087132525 -2.267843564743776 -0.5912480513268481 0.16158607130178723 -7.035160729894599 -1.8508476915080907 2.852874467498517 3.692124609214219 -1.738008213749519 7.907521547896627 2.022542809922876 1.8556137133142436 1.614251376212085 -2.618584002627405 3.797016682746079 1.5393311386449713 -2.013889407241208 1.0787476902894082 -2.856272550674665 -6.8410724147937225
-0.5186466206612237 -4.024570783179482 -3.221765148962447 -1.0876959145980465 -1.6104338960405837 -5.2117418053427444 2.3301287381453655 1.406910533087047 0.45852544383172494 -5.582761686212033 -0.7038690441403842 -1.938831572388923 -0.669992706198833 -1.3415555404390103 -6.517938521311131 -2.8645106082926564 2.9751735925632823 2.61058312384834 -3.871364346750798 5.14888906090656 1.5862302665268369 0.7045800964549328 0.7157193185549633 -1.0412719012397602 5.283940101267945 -0.23743661000693617 -0.7387561201611366 0.27111133414104416 -4.278032962786819 -6.8337746997143265
0.14552917773038912 -3.138602616317668 -0.3464767690532336 -2.5780252748261008 -2.3254002111506153 -4.894954529180575 2.0518321769510477 3.1141545888748903 -1.6715120248011657 -2.3512448526738576 -0.33134192410712077 -0.13303413576842305 0.7719580954046528 0.2881887347782656 -6.6037600040568485 -1.6396816414412188 2.9978847738193646 4.056461660617277 -2.694550618244862 6.702595428583066 -0.16424633837096847 1.606381341325612 -0.059159126224762396 0.7446486961173618 2.2441141677445815 2.119926598811627 -1.7895641990108815 0.8739020931359689 -3.407929530102691 -8.120028393585125
2.3705188778115494 -0.7994097869139698 2.084556426897335 -1.602537047496615 -1.5313481076047517 -3.59556534315691 1.474286738426762 -0.17927550078921722 0.5022627773630678 -2.8106366101425664 0.3342366676965215 -1.2869043944191898 -0.11640115866100625 0.6560259742836957 -5.681281794998404 -2.538642008713091 2.4085583709824636 3.1579453770524815 -5.127850736815923 7.5276233642816255 -2.6207678007380033 -1.9511437943119394 -1.3493621808059177 -2.682603936764902 4.388497937462353 -0.831162049596917 1.510219839900244 2.023943540731205 -1.6455182282708372 -7.7036256513214525
-1.322638722255277 -1.5163727672015803 -0.13496560879972833 -2.215690534013262 0.8047040838291841 -2.679858303614732 -0.2710000928594897 -4.569897804006222 0.9253544294269395 -0.2860964374451782 -2.524688230187382 -2.7819718140346694 0.10630600130508544 -0.7997354734489681 -2.0517574039636104 -3.312028294872078 0.5834789886314008 2.031031285643708 -7.987943036351115 4.574902429786226 -3.802337499850373 -1.6905624218559616 -2.2764597756402942 -0.6256650526500304 2.9453014809635865 0.5952652335507688 0.6833427302440418 0.6239533441149756 -1.0961973508612093 -5.794767521723005
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/mesh_Nf-64.dat <==
x
0.0
0.015625
0.03125
0.046875
0.0625
0.078125
0.09375
0.109375
0.125
0.140625
0.15625
0.171875
0.1875
0.203125
0.21875
0.234375
0.25
0.265625
0.28125
0.296875
0.3125
0.328125
0.34375
0.359375
0.375
0.390625
0.40625
0.421875
0.4375
0.453125
0.46875
0.484375
0.5
0.515625
0.53125
0.546875
0.5625
0.578125
0.59375
0.609375
0.625
0.640625
0.65625
0.671875
0.6875
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.875
0.890625
0.90625
0.921875
0.9375
0.953125
0.96875
0.984375
1.0


==> img/1d-bar/M/results_Nc-16_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3632572237306865 0.1270449647872507 0.015297434494357344 0.3559813963630173 0.36915626198716955
0.0 0.7298902269577936 0.25404303251815186 0.01952890340352153 0.7119627927260346 0.7366603556846054
0.0 1.0975925691632926 0.3809824999847282 0.01449317389154555 1.0679441890890518 1.102459110946616
0.0 1.463944650031705 0.5078508930799773 0.008434771396829402 1.4239255854520692 1.4664967489658642
0.0 1.8269335210795752 0.6346349017944148 0.017176897077642493 1.7718926230413616 1.8287147087860873
0.0 2.1865891460957148 0.7613203158159344 0.02223321529748486 2.119859660630654 2.189051459148912
0.0 2.543488510300839 0.8878919541653353 0.020049395554030874 2.467826698219947 2.5474422941614225
0.0 2.898238888727512 1.0143335882104507 0.01739790640002563 2.8157937358092395 2.903819111085773
0.0 3.25132863802651 1.140627857317076 0.02423776202666763 3.1545731480538666 3.258110168340341
0.0 3.6026562380990588 1.2667561762975692 0.029256886305391906 3.493352560298494 3.610239821559412
0.0 3.9519575870015613 1.3926986337059053 0.028256640159584435 3.832131972543121 3.960128235280057
0.0 4.29895367482173 1.518433879898633 0.027032450015115072 4.170911384787749 4.307691067504616
0.0 4.6433931097524646 1.6439390036314803 0.03322875756751358 4.499051915350859 4.652839124017841
0.0 4.9851878483190735 1.7691893957877365 0.03819532626991708 4.827192445913969 4.995477978910607
0.0 5.324289991170139 1.894158598632536 0.03788507542970354 5.155332976477078 5.3355075572668405
0.0 5.660648715080567 2.018818138751571 0.03742896519719402 5.4834735070401885 5.672821675394374
0.0 5.994197356347792 2.14313734155713 0.04340754123675191 5.7991505577641895 6.007307533308884
0.0 6.324813239341724 2.2670831249209296 0.048445456656917296 6.11482760848819 6.3388451533944785
0.0 6.652352490270921 2.390619769112534 0.04863765910941513 6.43050465921219 6.66730675824279
0.0 6.976661674874968 2.5137086597725693 0.048719142416479844 6.74618170993619 6.9925560795873505
0.0 7.29758063704578 2.636308000117265 0.054746259101600574 7.047057271339182 7.314447588968317
0.0 7.614953247877949 2.7583724879373555 0.05997888438970566 7.347932832742174 7.632825639243284
0.0 7.928616145836989 2.8798529521983145 0.060569267317868734 7.648808394145165 7.947523504252155
0.0 8.238394058654224 3.0006959431430005 0.06107029919322243 7.949683955548157 8.25836230178487
0.0 8.54409751975071 3.1208432687078904 0.06734274364751172 8.23269404970483 8.565149782411241
0.0 8.84551804325626 3.240231468747495 0.0728971818926671 8.515704143861505 8.867678963613539
0.0 9.142429592731151 3.358791216963673 0.07383501700615452 8.79871423801818 9.165726584889724
0.0 9.43458787671934 3.476446638488698 0.07470265875296876 9.081724332174852 9.459051354909983
0.0 9.72172867669666 3.593114528684394 0.08141097796363217 9.34274375498635 9.74739195620927
0.0 10.003566653085725 3.708703455780874 0.08743266075451313 9.603763177797845 10.030464766023758
0.0 10.279791765730753 3.82311272633978 0.08869750954622285 9.86478260060934 10.307961243393823
0.0 10.550065913550695 3.9362311879961434 0.08991293954694264 10.125802023420837 10.579544922122913
0.0 10.814019247217619 4.047935838257024 0.09727302613395505 10.359090296408123 10.844847936026923
0.0 11.071245485962425 4.158090200979294 0.10394310098274524 10.592378569395411 11.103466986375395
0.0 11.321297709658314 4.266542423066059 0.10553650049475748 10.8256668423827 11.3549586405049
0.0 11.563682997389133 4.3731230323096435 0.10711541595409717 11.058955115369987 11.598833823921817
0.0 11.797856337098295 4.477642282351235 0.11542961522738945 11.256186586273486 11.834551333970092
0.0 12.023214340400322 4.5798869913014775 0.12301319647396462 11.453418057176984 12.061510158807122
0.0 12.239084868358745 4.679616755119165 0.1249540334953702 11.650649528080482 12.279040327534002
0.0 12.444715595146507 4.776559383198882 0.12690964748508893 11.847880998983982 12.48639194101041
0.0 12.63925890098425 4.870405358687386 0.13655903791729623 11.996318385354826 12.68272193128421
0.0 12.821749696852475 4.960801065402805 0.14539755919097477 12.144755771725668 12.867077960849787
0.0 12.991090172700378 5.047340440424638 0.14772067958858917 12.29319315809651 13.038378686847288
0.0 13.14602677470592 5.129554596940672 0.15023107179497575 12.441630544467355 13.195389358807887
0.0 13.285127401368412 5.206898801505817 0.16215628094906887 12.520339439507133 13.336691360186434
0.0 13.406769729300937 5.278735961708353 0.17308775605617258 12.599048334546913 13.460643795823211
0.0 13.509072243407228 5.3443154504898525 0.17583092322095398 12.677757229586692 13.565334495377629
0.0 13.589824232724407 5.402745608288731 0.17854872346144635 12.75646612462647 13.648516729103408
0.0 13.646366446850122 5.452957536549344 0.1930601123159366 12.72736034548401 13.707526326694591
0.0 13.675351783483684 5.493656680801876 0.20636401583694536 12.69825456634155 13.739171436230775
0.0 13.672680196003583 5.523256950116084 0.20955411854153946 12.669148787199088 13.739583318950878
0.0 13.633316014394843 5.539789293948995 0.21504045087211113 12.640043008056628 13.70401039674535
0.0 13.551167311193447 5.540771956156696 0.24008453091651522 12.422108112651912 13.62652752086136
0.0 13.41931975312755 5.523021525796905 0.2627854279434133 12.204173217247199 13.499614826479396
0.0 13.229039084008644 5.482369373145217 0.26620748171739267 11.986238321842487 13.313529054204139
0.0 12.968726250201541 5.413220734355178 0.2634261832014655 11.768303426437772 13.05533119859895
0.0 12.621467520526704 5.307839381435917 0.2814829270143623 11.134255736838124 12.707317363198456
0.0 12.158492128893286 5.155125311601022 0.2963250837765875 10.500208047238477 12.244351768498104
0.0 11.535604024019243 4.938386209164336 0.2968937507762892 9.86616035763883 11.629030226590958
0.0 10.682844196367839 4.6309199926505755 0.36594752766282135 9.232112668039182 10.802144734440814
0.0 9.487287019581517 4.186216966807208 0.5765705676799195 6.9240845010293866 9.661649830054706
0.0 7.768659218768749 3.5124482010603137 0.763902060191452 4.616056334019591 8.008204699234492
0.0 5.109505716612957 2.387006856143782 0.7356829076462815 2.3080281670097955 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/results_Nc-2_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.2924301937951972 0.1270449647872507 0.05891920083440169 0.23205445544554448 0.36915626198716955
0.0 0.589139892278985 0.25404303251815186 0.11453271137451151 0.46410891089108897 0.7366603556846054
0.0 0.8899096848545884 0.3809824999847282 0.16680327447742618 0.6961633663366334 1.102459110946616
0.0 1.1945093960871644 0.5078508930799773 0.215701054264787 0.9282178217821779 1.4664967489658642
0.0 1.502697369795519 0.6346349017944148 0.26120531450408657 1.1602722772277225 1.8287147087860873
0.0 1.814219692623868 0.7613203158159344 0.30330649795721787 1.392326732673267 2.189051459148912
0.0 2.128809350848727 0.8878919541653353 0.3420087876436257 1.6243811881188113 2.5474422941614225
0.0 2.4461853134110596 1.0143335882104507 0.3773332651378499 1.8564356435643559 2.903819111085773
0.0 2.7660515332898754 1.140627857317076 0.40932180587766853 2.0884900990099005 3.258110168340341
0.0 3.0880958583327174 1.2667561762975692 0.43804187834929625 2.320544554455445 3.610239821559412
0.0 3.4119888415099204 1.3926986337059053 0.46359243987927273 2.552599009900989 3.960128235280057
0.0 3.7373824392380204 1.518433879898633 0.4861111402164746 2.784653465346534 4.307691067504616
0.0 4.063908584893497 1.6439390036314803 0.5057830431291538 3.0167079207920784 4.652839124017841
0.0 4.391177622875405 1.7691893957877365 0.5228510349414617 3.2487623762376225 4.995477978910607
0.0 4.718776586531645 1.894158598632536 0.537627973343847 3.480816831683167 5.3355075572668405
0.0 5.046267300887084 2.018818138751571 0.5505103894637778 3.7128712871287117 5.672821675394374
0.0 5.373184288340436 2.14313734155713 0.5619931251422279 3.9449257425742563 6.007307533308884
0.0 5.699032452255035 2.2670831249209296 0.5726835984338468 4.176980198019801 6.3388451533944785
0.0 6.023284509565179 2.390619769112534 0.5833134168048448 4.409034653465345 6.66730675824279
0.0 6.345378139041943 2.5137086597725693 0.5947438975165189 4.64108910891089 6.9925560795873505
0.0 6.664712806573436 2.636308000117265 0.6079610536260591 4.873143564356434 7.314447588968317
0.0 6.980646222544733 2.7583724879373555 0.6240554457307873 5.105198019801978 7.632825639243284
0.0 7.292490378942911 2.8798529521983145 0.6441838937412832 5.337252475247523 7.947523504252155
0.0 7.599507104902504 3.0006959431430005 0.6695140005286645 5.569306930693068 8.25836230178487
0.0 7.900903068720943 3.1208432687078904 0.7011581928116091 5.801361386138612 8.565149782411241
0.0 8.19582414150417 3.240231468747495 0.7401092458101685 6.033415841584157 8.867678963613539
0.0 8.48334902203413 3.358791216963673 0.7871908643920186 6.265470297029701 9.165726584889724
0.0 8.76248200352873 3.476446638488698 0.8430330991336393 6.497524752475245 9.459051354909983
0.0 9.032144739855793 3.593114528684394 0.9080746834952906 6.72957920792079 9.74739195620927
0.0 9.291166840393629 3.708703455780874 0.9825867353053055 6.961633663366334 10.030464766023758
0.0 9.538275087715444 3.82311272633978 1.0667081276386163 7.193688118811879 10.307961243393823
0.0 9.772081028808357 3.9362311879961434 1.160482985819362 7.4257425742574235 10.579544922122913
0.0 9.991296776670541 4.047935838257024 1.263624090689302 7.193688118811879 10.844847936026923
0.0 10.195460513721423 4.158090200979294 1.3748080118968702 6.961633663366334 11.103466986375395
0.0 10.384309873562739 4.266542423066059 1.4926462766027233 6.72957920792079 11.3549586405049
0.0 10.557555484833367 4.3731230323096435 1.6159577511324732 6.497524752475245 11.598833823921817
0.0 10.714877133432472 4.477642282351235 1.7437316636144025 6.265470297029701 11.834551333970092
0.0 10.855919217877648 4.5798869913014775 1.8750893585931787 6.033415841584157 12.061510158807122
0.0 10.98028533558922 4.679616755119165 2.0092497781377574 5.801361386138612 12.279040327534002
0.0 11.087531792737805 4.776559383198882 2.145499877807923 5.569306930693068 12.48639194101041
0.0 11.177159770178257 4.870405358687386 2.283169528201916 5.337252475247523 12.68272193128421
0.0 11.24860579710228 4.960801065402805 2.42160984998064 5.105198019801978 12.867077960849787
0.0 11.301230073930748 5.047340440424638 2.5601737813272014 4.873143564356434 13.038378686847288
0.0 11.334302034198913 5.129554596940672 2.69819767959805 4.64108910891089 13.195389358807887
0.0 11.346982323154243 5.206898801505817 2.834982769027329 4.409034653465345 13.336691360186434
0.0 11.338300070158418 5.278735961708353 2.969775191759098 4.176980198019801 13.460643795823211
0.0 11.30712389882327 5.3443154504898525 3.101743253421509 3.9449257425742563 13.565334495377629
0.0 11.252124483548696 5.402745608288731 3.2299501276951164 3.7128712871287117 13.648516729103408
0.0 11.171725511119178 5.452957536549344 3.3533197238121786 3.480816831683167 13.707526326694591
0.0 11.064038454231156 5.493656680801876 3.4705925043789616 3.2487623762376225 13.739171436230775
0.0 10.926774291036878 5.523256950116084 3.5802665557194726 3.0167079207920784 13.739583318950878
0.0 10.757121648948065 5.539789293948995 3.6805167798146763 2.784653465346534 13.70401039674535
0.0 10.551574787261089 5.540771956156696 3.769080998750907 2.552599009900989 13.62652752086136
0.0 10.30568441747986 5.523021525796905 3.843094710036958 2.320544554455445 13.499614826479396
0.0 10.013685732259763 5.482369373145217 3.898843554560689 2.0884900990099005 13.313529054204139
0.0 9.6679230929129 5.413220734355178 3.9313786936462765 1.8564356435643559 13.05533119859895
0.0 9.257921611290357 5.307839381435917 3.933892804057919 1.6243811881188113 12.707317363198456
0.0 8.76880916704501 5.155125311601022 3.896653367443063 1.392326732673267 12.244351768498104
0.0 8.17845477418785 4.938386209164336 3.805056506611109 1.1602722772277225 11.629030226590958
0.0 7.45182675421026 4.6309199926505755 3.635766012904015 0.9282178217821779 10.802144734440814
0.0 6.528547731850743 4.186216966807208 3.3481415263228764 0.6961633663366334 9.661649830054706
0.0 5.290673460410676 3.5124482010603137 2.861895196982324 0.46410891089108897 8.008204699234492
0.0 3.4554152636879403 2.387006856143782 1.9821524791515546 0.23205445544554448 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/results_Nc-32_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3676896332031508 0.1270449647872507 0.006741308043768618 0.3649952590874817 0.36915626198716955
0.0 0.7364484041315686 0.25404303251815186 0.0011688764195777828 0.7299905181749634 0.7366603556846054
0.0 1.102501292755933 0.3809824999847282 0.006365845082376525 1.0914660429185685 1.102459110946616
0.0 1.466037771628356 0.5078508930799773 0.002368722769896201 1.4529415676621737 1.4664967489658642
0.0 1.8280288391646111 0.6346349017944148 0.0069130376152820566 1.81066131829896 1.8287147087860873
0.0 2.188345235795297 0.7613203158159344 0.0036107198612991033 2.168381068935746 2.189051459148912
0.0 2.546637040278388 0.8878919541653353 0.007723461619030128 2.52208443804565 2.5474422941614225
0.0 2.902854751212316 1.0143335882104507 0.004895848400326129 2.875787807155554 2.903819111085773
0.0 3.257005603901809 1.140627857317076 0.008688476732913808 3.225186087698342 3.258110168340341
0.0 3.6090087099446824 1.2667561762975692 0.006227289858566577 3.5745843682411302 3.610239821559412
0.0 3.9587622003171727 1.3926986337059053 0.009786567698172544 3.9193565632157528 3.960128235280057
0.0 4.306183066415029 1.518433879898633 0.007608416856798903 4.264128758190376 4.307691067504616
0.0 4.651188114571028 1.6439390036314803 0.010999564785258556 4.603916578943402 4.652839124017841
0.0 4.993682419105494 1.7691893957877365 0.009043069683754384 4.943704399696427 4.995477978910607
0.0 5.33356409637083 1.894158598632536 0.012317331516495687 5.2781062567687 5.3355075572668405
0.0 5.670726954315923 2.018818138751571 0.010535551550297725 5.612508113840972 5.672821675394374
0.0 6.005058541037097 2.14313734155713 0.01373407210861837 5.9410718466182075 6.007307533308884
0.0 6.336438715436483 2.2670831249209296 0.012090714954218337 6.269635579395444 6.3388451533944785
0.0 6.6647394262030755 2.390619769112534 0.015247802220428347 6.591849593006911 6.66730675824279
0.0 6.98982426230967 2.5137086597725693 0.013714052380298485 6.914063606618379 6.9925560795873505
0.0 7.311547570785049 2.636308000117265 0.016859475614259854 7.229345978178255 7.314447588968317
0.0 7.6297535294468695 2.7583724879373555 0.01541181342302891 7.544628349738131 7.632825639243284
0.0 7.944275216790927 2.8798529521983145 0.018572565755130836 7.852313318816526 7.947523504252155
0.0 8.254933552785168 3.0006959431430005 0.01719114960702976 8.15999828789492 8.25836230178487
0.0 8.561536077601593 3.1208432687078904 0.02039284174373485 8.45931933948988 8.565149782411241
0.0 8.863875578887288 3.240231468747495 0.01906029632702877 8.758640391084842 8.867678963613539
0.0 9.161728547607591 3.358791216963673 0.022328348524581165 9.048708844937867 9.165726584889724
0.0 9.45485342476419 3.476446638488698 0.0210288032718209 9.338777298790891 9.459051354909983
0.0 9.742988603183937 3.593114528684394 0.02438955873577267 9.618554892304697 9.74739195620927
0.0 10.02585014539993 3.708703455780874 0.023107829700290065 9.898332485818502 10.030464766023758
0.0 10.303129168051715 3.82311272633978 0.02658970212660361 10.166595808397371 10.307961243393823
0.0 10.574488831632777 3.9362311879961434 0.025310527687729564 10.434859130976243 10.579544922122913
0.0 10.83956086182111 4.047935838257024 0.0289452988779227 10.690152819935777 10.844847936026923
0.0 11.097941512393918 4.158090200979294 0.027652546770724352 10.945446508895312 11.103466986375395
0.0 11.349186858674727 4.266542423066059 0.03147695529842152 11.186020657961826 11.3549586405049
0.0 11.592807283606474 4.3731230323096435 0.030152709235669404 11.426594807028343 11.598833823921817
0.0 11.828260984080988 4.477642282351235 0.03421052060856899 11.650319734872777 11.834551333970092
0.0 12.05494628110179 4.5798869913014775 0.032833930421999794 11.874044662717214 12.061510158807122
0.0 12.272192460310945 4.679616755119165 0.03717878326514316 12.07829244826673 12.279040327534002
0.0 12.479248791796277 4.776559383198882 0.035724498793620676 12.282540233816245 12.48639194101041
0.0 12.675271272634212 4.870405358687386 0.040423955591920475 12.464016153299465 12.68272193128421
0.0 12.859306503562665 4.960801065402805 0.038859900506796906 12.645492072782684 12.867077960849787
0.0 13.03027194013811 5.047340440424638 0.04400158683401083 12.799988165881246 13.038378686847288
0.0 13.186931482733751 5.129554596940672 0.0422854859044205 12.954484258979809 13.195389358807887
0.0 13.327864948332746 5.206898801505817 0.047986192558436794 13.07650746078455 13.336691360186434
0.0 13.451429535501543 5.278735961708353 0.04606052240955144 13.19853066258929 13.460643795823211
0.0 13.555710920475933 5.3443154504898525 0.052482718328382055 13.280720203236237 13.565334495377629
0.0 13.638460236534346 5.402745608288731 0.0502644609395452 13.362909743883185 13.648516729103408
0.0 13.697010494140716 5.452957536549344 0.057637110420093396 13.395082195471446 13.707526326694591
0.0 13.728164802464743 5.493656680801876 0.05500770855340606 13.427254647059705 13.739171436230775
0.0 13.728049530137259 5.523256950116084 0.0636952427272447 13.394749189998429 13.739583318950878
0.0 13.69191423318013 5.539789293948995 0.060448139746962 13.362243732937152 13.70401039674535
0.0 13.613829896499682 5.540771956156696 0.07095012877186528 13.242846618895708 13.62652752086136
0.0 13.486240306081825 5.523021525796905 0.06683336571550773 13.123449504854266 13.499614826479396
0.0 13.299378697992797 5.482369373145217 0.0803827224318761 12.88113026664507 13.313529054204139
0.0 13.040417855851544 5.413220734355178 0.07452778068825931 12.638811028435873 13.05533119859895
0.0 12.691697177000885 5.307839381435917 0.09180553157629333 12.209266943244614 12.707317363198456
0.0 12.227459296589192 5.155125311601022 0.08442380825608521 11.779722858053356 12.244351768498104
0.0 11.609917491568094 4.938386209164336 0.11503833569916014 11.030322370593996 11.629030226590958
0.0 10.782798081305117 4.6309199926505755 0.09687712782600444 10.280921883134635 10.802144734440814
0.0 9.646112081941977 4.186216966807208 0.1255715599011357 8.860797582608924 9.661649830054706
0.0 7.982927731554324 3.5124482010603137 0.12635878983541005 7.440673282083212 8.008204699234492
0.0 5.294753687585576 2.387006856143782 0.3439130951914295 3.720336641041606 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/results_Nc-4_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.33034200808466296 0.1270449647872507 0.04092876719688209 0.30503586715173947 0.36915626198716955
0.0 0.665312844087258 0.25404303251815186 0.0766616104416433 0.6100717343034789 0.7366603556846054
0.0 1.0044492437828887 0.3809824999847282 0.10720522102254483 0.9151076014552184 1.102459110946616
0.0 1.3472652140336658 0.5078508930799773 0.13260916220785998 1.2201434686069579 1.4664967489658642
0.0 1.6932505212177054 0.6346349017944148 0.15297809965678233 1.5251793357586974 1.8287147087860873
0.0 2.0418690518760987 0.7613203158159344 0.1684890463493528 1.8302152029104368 2.189051459148912
0.0 2.392557032392324 0.8878919541653353 0.1794159182353962 2.1352510700621763 2.5474422941614225
0.0 2.7447210929034416 1.0143335882104507 0.1861645911186749 2.4402869372139158 2.903819111085773
0.0 3.097736158797158 1.140627857317076 0.18932224263070993 2.7453228043656552 3.258110168340341
0.0 3.450943151035891 1.2667561762975692 0.18972355500827753 3.0503586715173947 3.610239821559412
0.0 3.8036464741238634 1.3926986337059053 0.18852925743391755 3.355394538669134 3.960128235280057
0.0 4.155111267743052 1.518433879898633 0.187291415956695 3.6604304058208736 4.307691067504616
0.0 4.504560394865613 1.6439390036314803 0.18793797286619862 3.965466272972613 4.652839124017841
0.0 4.851171135428792 1.7691893957877365 0.19256909286935978 4.270502140124353 4.995477978910607
0.0 5.194071550343011 1.894158598632536 0.20301216729643204 4.5755380072760925 5.3355075572668405
0.0 5.532336475586094 2.018818138751571 0.2203024452291096 4.8805738744278315 5.672821675394374
0.0 5.8651587120696345 2.14313734155713 0.24402468898666863 5.119301792665147 6.007307533308884
0.0 6.192397043813196 2.2670831249209296 0.2716395430577106 5.3580297109024615 6.3388451533944785
0.0 6.51408429717524 2.390619769112534 0.3007010430314401 5.596757629139776 6.66730675824279
0.0 6.830255479838418 2.5137086597725693 0.3294322733375634 5.8354855473770915 6.9925560795873505
0.0 7.140947978453861 2.636308000117265 0.3566017771721693 6.074213465614406 7.314447588968317
0.0 7.4462017791893516 2.7583724879373555 0.38139170995816224 6.3129413838517205 7.632825639243284
0.0 7.7460597144419925 2.8798529521983145 0.4033089269557414 6.551669302089035 7.947523504252155
0.0 8.040567739530687 3.0006959431430005 0.42213730284002404 6.7903972203263505 8.25836230178487
0.0 8.329775243848983 3.1208432687078904 0.4379198377807341 7.029125138563666 8.565149782411241
0.0 8.613735401760092 3.240231468747495 0.4509597673445291 7.2678530568009805 8.867678963613539
0.0 8.892505569484989 3.358791216963673 0.46183057807322914 7.506580975038295 9.165726584889724
0.0 9.1661477354126 3.476446638488698 0.4713830020268414 7.74530889327561 9.459051354909983
0.0 9.434729032699632 3.593114528684394 0.48073267168824896 7.984036811512924 9.74739195620927
0.0 9.698322324793798 3.708703455780874 0.49120704506637175 8.222764729750239 10.030464766023758
0.0 9.957006876694047 3.82311272633978 0.504229206371547 8.461492647987555 10.307961243393823
0.0 10.210869127467499 3.9362311879961434 0.5211261244905819 8.70022056622487 10.579544922122913
0.0 10.45987207411284 4.047935838257024 0.5425693367729175 8.786548903514607 10.844847936026923
0.0 10.703432225211616 4.158090200979294 0.5675502623040312 8.87287724080434 11.103466986375395
0.0 10.940767790220907 4.266542423066059 0.5945772144494009 8.959205578094076 11.3549586405049
0.0 11.17101651012048 4.3731230323096435 0.6222328465309652 9.045533915383812 11.598833823921817
0.0 11.393224221734723 4.477642282351235 0.6493336289144621 9.13186225267355 11.834551333970092
0.0 11.606331315762185 4.5798869913014775 0.6750385012637093 9.218190589963285 12.061510158807122
0.0 11.809156605168164 4.679616755119165 0.6989367286060264 9.30451892725302 12.279040327534002
0.0 12.000377986047376 4.776559383198882 0.7211384112298849 9.390847264542757 12.48639194101041
0.0 12.178509093938226 4.870405358687386 0.7423799142141205 9.477175601832492 12.68272193128421
0.0 12.341870917534225 4.960801065402805 0.7641417683232525 9.563503939122228 12.867077960849787
0.0 12.488557003632392 5.047340440424638 0.7887556429993491 9.649832276411964 13.038378686847288
0.0 12.616390434925961 5.129554596940672 0.8194492448339792 9.7361606137017 13.195389358807887
0.0 12.722870130438022 5.206898801505817 0.8602542466629151 9.822488950991433 13.336691360186434
0.0 12.805103122591742 5.278735961708353 0.9157118619164544 9.90881728828117 13.460643795823211
0.0 12.859718174191412 5.3443154504898525 0.9903849160589728 9.995145625570906 13.565334495377629
0.0 12.882754205657152 5.402745608288731 1.0883047565264512 10.081473962860642 13.648516729103408
0.0 12.870037821447996 5.452957536549344 1.2110277147893083 9.451381840181853 13.707526326694591
0.0 12.81880190532278 5.493656680801876 1.3533144077208457 8.821289717503062 13.739171436230775
0.0 12.726290208621771 5.523256950116084 1.5088511221194554 8.19119759482427 13.739583318950878
0.0 12.58911751161191 5.539789293948995 1.6721013864542642 7.561105472145481 13.70401039674535
0.0 12.403062494551225 5.540771956156696 1.838093948330058 6.931013349466691 13.62652752086136
0.0 12.16276769636256 5.523021525796905 2.0020652138799537 6.300921226787901 13.499614826479396
0.0 11.86129161819882 5.482369373145217 2.1590486424116544 5.670829104109111 13.313529054204139
0.0 11.48941598025478 5.413220734355178 2.3033920409266275 5.040736981430321 13.05533119859895
0.0 11.034527798320797 5.307839381435917 2.4281110233471717 4.410644858751531 12.707317363198456
0.0 10.478719308950119 5.155125311601022 2.523892450282062 3.7805527360727407 12.244351768498104
0.0 9.795342229807428 4.938386209164336 2.5773603656418547 3.1504606133939506 11.629030226590958
0.0 8.942214343614161 4.6309199926505755 2.5677008302594957 2.5203684907151604 10.802144734440814
0.0 7.846634264926747 4.186216966807208 2.459218082009806 1.8902763680363703 9.661649830054706
0.0 6.366583396498276 3.5124482010603137 2.1819614644970313 1.2601842453575802 8.008204699234492
0.0 4.161551266341449 2.387006856143782 1.5667162401176804 0.6300921226787901 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/results_Nc-64_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.3691562619871626 0.1270449647872507 1.0323345108413148e-08 0.36915626198716955 0.36915626198716955
0.0 0.7366603556845917 0.25404303251815186 2.062958353560064e-08 0.7366603556846054 0.7366603556846054
0.0 1.102459110946595 0.3809824999847282 3.093809839706551e-08 1.102459110946616 1.102459110946616
0.0 1.4664967489658363 0.5078508930799773 4.124037391146001e-08 1.4664967489658642 1.4664967489658642
0.0 1.8287147087860522 0.6346349017944148 5.1536903704927135e-08 1.8287147087860873 1.8287147087860873
0.0 2.1890514591488697 0.7613203158159344 6.182661253732071e-08 2.189051459148912 2.189051459148912
0.0 2.5474422941613732 0.8878919541653353 7.210950554045069e-08 2.5474422941614225 2.5474422941614225
0.0 2.9038191110857174 1.0143335882104507 8.239865845960741e-08 2.903819111085773 2.903819111085773
0.0 3.2581101683402784 1.140627857317076 9.267351059227493e-08 3.258110168340341 3.258110168340341
0.0 3.6102398215593414 1.2667561762975692 1.0293521099067267e-07 3.610239821559412 3.610239821559412
0.0 3.9601282352799783 1.3926986337059053 1.1319114674323155e-07 3.960128235280057 3.960128235280057
0.0 4.30769106750453 1.518433879898633 1.2343802950604493e-07 4.307691067504616 4.307691067504616
0.0 4.652839124017746 1.6439390036314803 1.3367356693785878e-07 4.652839124017841 4.652839124017841
0.0 4.995477978910503 1.7691893957877365 1.438775205379336e-07 4.995477978910607 4.995477978910607
0.0 5.3355075572667285 1.894158598632536 1.5406419015280927e-07 5.3355075572668405 5.3355075572668405
0.0 5.672821675394253 2.018818138751571 1.6422558730687304e-07 5.672821675394374 5.672821675394374
0.0 6.007307533308756 2.14313734155713 1.7435780008092714e-07 6.007307533308884 6.007307533308884
0.0 6.338845153394342 2.2670831249209296 1.8445858246544584e-07 6.3388451533944785 6.3388451533944785
0.0 6.6673067582426455 2.390619769112534 1.9452524049820956e-07 6.66730675824279 6.66730675824279
0.0 6.992556079587198 2.5137086597725693 2.0455476706408418e-07 6.9925560795873505 6.9925560795873505
0.0 7.3144475889681555 2.636308000117265 2.1454387470790745e-07 7.314447588968317 7.314447588968317
0.0 7.632825639243113 2.7583724879373555 2.2448897873767776e-07 7.632825639243284 7.632825639243284
0.0 7.947523504251974 2.8798529521983145 2.3438616357326216e-07 7.947523504252155 7.947523504252155
0.0 8.258362301784683 3.0006959431430005 2.4423115333334506e-07 8.25836230178487 8.25836230178487
0.0 8.565149782411044 3.1208432687078904 2.5401927660457407e-07 8.565149782411241 8.565149782411241
0.0 8.867678963613333 3.240231468747495 2.6374542577274354e-07 8.867678963613539 8.867678963613539
0.0 9.165726584889509 3.358791216963673 2.734040100336692e-07 9.165726584889724 9.165726584889724
0.0 9.45905135490976 3.476446638488698 2.829889012240156e-07 9.459051354909983 9.459051354909983
0.0 9.747391956209043 3.593114528684394 2.9249337138286635e-07 9.74739195620927 9.74739195620927
0.0 10.030464766023522 3.708703455780874 3.0191002069292875e-07 10.030464766023758 10.030464766023758
0.0 10.307961243393581 3.82311272633978 3.112306941407443e-07 10.307961243393823 10.307961243393823
0.0 10.579544922122661 3.9362311879961434 3.2044638485650405e-07 10.579544922122913 10.579544922122913
0.0 10.844847936026666 4.047935838257024 3.2954712162640016e-07 10.844847936026923 10.844847936026923
0.0 11.103466986375127 4.158090200979294 3.3852183748421177e-07 11.103466986375395 11.103466986375395
0.0 11.354958640504629 4.266542423066059 3.473582155481027e-07 11.3549586405049 11.3549586405049
0.0 11.598833823921535 4.3731230323096435 3.5604250732411413e-07 11.598833823921817 11.598833823921817
0.0 11.834551333969802 4.477642282351235 3.645593174829504e-07 11.834551333970092 11.834551333970092
0.0 12.061510158806822 4.5798869913014775 3.728913475404001e-07 12.061510158807122 12.061510158807122
0.0 12.27904032753369 4.679616755119165 3.810190888081029e-07 12.279040327534002 12.279040327534002
0.0 12.486391941010085 4.776559383198882 3.889204522539459e-07 12.48639194101041 12.48639194101041
0.0 12.682721931283874 4.870405358687386 3.9657031927024163e-07 12.68272193128421 12.68272193128421
0.0 12.86707796084944 4.960801065402805 4.039399924343259e-07 12.867077960849787 12.867077960849787
0.0 13.038378686846931 5.047340440424638 4.1099651863859993e-07 13.038378686847288 13.038378686847288
0.0 13.195389358807521 5.129554596940672 4.177018476952258e-07 13.195389358807887 13.195389358807887
0.0 13.336691360186059 5.206898801505817 4.240117765298132e-07 13.336691360186434 13.336691360186434
0.0 13.460643795822833 5.278735961708353 4.2987461060665793e-07 13.460643795823211 13.460643795823211
0.0 13.565334495377243 5.3443154504898525 4.352294475368133e-07 13.565334495377629 13.565334495377629
0.0 13.648516729103019 5.402745608288731 4.4000394856439197e-07 13.648516729103408 13.648516729103408
0.0 13.7075263266942 5.452957536549344 4.441114047550072e-07 13.707526326694591 13.707526326694591
0.0 13.739171436230382 5.493656680801876 4.474468144924138e-07 13.739171436230775 13.739171436230775
0.0 13.739583318950487 5.523256950116084 4.4988154726073427e-07 13.739583318950878 13.739583318950878
0.0 13.704010396744959 5.539789293948995 4.5125594025196474e-07 13.70401039674535 13.70401039674535
0.0 13.626527520860972 5.540771956156696 4.5136879442172343e-07 13.62652752086136 13.62652752086136
0.0 13.499614826479013 5.523021525796905 4.4996208229321064e-07 13.499614826479396 13.499614826479396
0.0 13.313529054203759 5.482369373145217 4.46698006551086e-07 13.313529054204139 13.313529054204139
0.0 13.05533119859858 5.413220734355178 4.4112334344173877e-07 13.05533119859895 13.05533119859895
0.0 12.7073173631981 5.307839381435917 4.326116238958274e-07 12.707317363198456 12.707317363198456
0.0 12.244351768497769 5.155125311601022 4.2026439832331253e-07 12.244351768498104 12.244351768498104
0.0 11.629030226590647 4.938386209164336 4.027313691016395e-07 11.629030226590958 11.629030226590958
0.0 10.802144734440532 4.6309199926505755 3.7785425271900035e-07 10.802144734440814 10.802144734440814
0.0 9.661649830054458 4.186216966807208 3.4187788551153547e-07 9.661649830054706 9.661649830054706
0.0 8.00820469923429 3.5124482010603137 2.8739976380549565e-07 8.008204699234492 8.008204699234492
0.0 5.363860425114375 2.387006856143782 1.965222885049813e-07 5.363860425114508 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/results_Nc-8_Nf-64.dat <==
u_prior u_posterior std_u_prior std_u_posterior u_coarse u_fine
0.0 0.0 1e-08 1e-08 0.0 0.0
0.0 0.35293064619974335 0.1270449647872507 0.026193727757383916 0.33852822378131725 0.36915626198716955
0.0 0.7102618690371039 0.25404303251815186 0.04451404306537281 0.6770564475626345 0.7366603556846054
0.0 1.0709276603935178 0.3809824999847282 0.055223078371608586 1.0155846713439518 1.102459110946616
0.0 1.4338097110995887 0.5078508930799773 0.05885701701272602 1.354112895125269 1.4664967489658642
0.0 1.797733932689035 0.6346349017944148 0.05643612061844375 1.6926411189065862 1.8287147087860873
0.0 2.161466685115949 0.7613203158159344 0.05000549108539759 2.0311693426879036 2.189051459148912
0.0 2.523710680094414 0.8878919541653353 0.04393777752027307 2.369697566469221 2.5474422941614225
0.0 2.883100526002951 1.0143335882104507 0.045643566857836215 2.708225790250538 2.903819111085773
0.0 3.2384804260410145 1.140627857317076 0.057566930256157986 3.0262464072081414 3.258110168340341
0.0 3.5897824018612243 1.2667561762975692 0.07185047223945891 3.344267024165745 3.610239821559412
0.0 3.9372276952550975 1.3926986337059053 0.08347694026353698 3.6622876411233483 3.960128235280057
0.0 4.281050036622357 1.518433879898633 0.0907250204042984 3.9803082580809512 4.307691067504616
0.0 4.621496602934876 1.6439390036314803 0.09359032417123368 4.298328875038555 4.652839124017841
0.0 4.958829069349701 1.7691893957877365 0.09352056893792297 4.616349491996158 4.995477978910607
0.0 5.293324765676243 1.894158598632536 0.09356094289371941 4.934370108953761 5.3355075572668405
0.0 5.625277950498629 2.018818138751571 0.09789974524749875 5.252390725911365 5.672821675394374
0.0 5.954912506507701 2.14313734155713 0.10869142872114662 5.542554403645082 6.007307533308884
0.0 6.282104191526551 2.2670831249209296 0.12212777263987486 5.832718081378799 6.3388451533944785
0.0 6.606628130474394 2.390619769112534 0.13426922710713896 6.122881759112516 6.66730675824279
0.0 6.92824450523453 2.5137086597725693 0.14305890890332215 6.413045436846233 6.9925560795873505
0.0 7.246697200703501 2.636308000117265 0.1481286752575919 6.70320911457995 7.314447588968317
0.0 7.5617122939385055 2.7583724879373555 0.150664312761806 6.993372792313667 7.632825639243284
0.0 7.872996364066484 2.8798529521983145 0.15332841741853634 7.283536470047384 7.947523504252155
0.0 8.18023459681821 3.0006959431430005 0.159710229613814 7.573700147781102 8.25836230178487
0.0 8.483119049736677 3.1208432687078904 0.17184721512410395 7.823844429915344 8.565149782411241
0.0 8.781442874033566 3.240231468747495 0.18666839489416573 8.073988712049585 8.867678963613539
0.0 9.075014943882433 3.358791216963673 0.20052036381949925 8.324132994183827 9.165726584889724
0.0 9.363628697870034 3.476446638488698 0.21120430617287228 8.57427727631807 9.459051354909983
0.0 9.647060430880533 3.593114528684394 0.2181684542058256 8.824421558452311 9.74739195620927
0.0 9.92506734298004 3.708703455780874 0.22251610284040718 9.074565840586553 10.030464766023758
0.0 10.197385302603141 3.82311272633978 0.22691850604416244 9.324710122720795 10.307961243393823
0.0 10.463726272325854 3.9362311879961434 0.23505237438355484 9.574854404855037 10.579544922122913
0.0 10.723756353595272 4.047935838257024 0.24917459222058017 9.762627132493623 10.844847936026923
0.0 10.977031126833182 4.158090200979294 0.2663216712826134 9.950399860132208 11.103466986375395
0.0 11.223041706539925 4.266542423066059 0.28265241221919973 10.138172587770795 11.3549586405049
0.0 11.461226828427616 4.3731230323096435 0.29569977376029344 10.325945315409381 11.598833823921817
0.0 11.69096540567348 4.477642282351235 0.30483934714789246 10.513718043047966 11.834551333970092
0.0 11.91156771413888 4.5798869913014775 0.311476939766676 10.701490770686553 12.061510158807122
0.0 12.122264891933899 4.679616755119165 0.31902768974348295 10.889263498325137 12.279040327534002
0.0 12.322196351126728 4.776559383198882 0.3322423906343705 11.077036225963724 12.48639194101041
0.0 12.510445121120807 4.870405358687386 0.35404765203438127 11.154102495818435 12.68272193128421
0.0 12.68618627022664 4.960801065402805 0.38032023041572516 11.231168765673146 12.867077960849787
0.0 12.848538222350555 5.047340440424638 0.40560403302946113 11.308235035527858 13.038378686847288
0.0 12.996494334238719 5.129554596940672 0.42605677713286844 11.38530130538257 13.195389358807887
0.0 13.128898063892553 5.206898801505817 0.4400473696041782 11.46236757523728 13.336691360186434
0.0 13.244411654344567 5.278735961708353 0.4484397678237655 11.53943384509199 13.460643795823211
0.0 13.341476188694427 5.3443154504898525 0.45474366651251613 11.616500114946701 13.565334495377629
0.0 13.418259996981774 5.402745608288731 0.4646471140411319 11.693566384801413 13.648516729103408
0.0 13.472326562531785 5.452957536549344 0.48258528896552055 11.519863074564215 13.707526326694591
0.0 13.499628824200274 5.493656680801876 0.505181560572126 11.346159764327018 13.739171436230775
0.0 13.494959550436295 5.523256950116084 0.526875586446572 11.17245645408982 13.739583318950878
0.0 13.451923228651154 5.539789293948995 0.5443078060583144 10.998753143852623 13.70401039674535
0.0 13.362544747720737 5.540771956156696 0.5589889228280465 10.825049833615425 13.62652752086136
0.0 13.2167025461323 5.523021525796905 0.5801913948409722 10.651346523378228 13.499614826479396
0.0 13.00128242546986 5.482369373145217 0.6269346643658279 10.47764321314103 13.313529054204139
0.0 12.698868788168312 5.413220734355178 0.7243990261601057 10.303939902903833 13.05533119859895
0.0 12.28757997546834 5.307839381435917 0.8842101205788011 9.015947415040854 12.707317363198456
0.0 11.745228129095892 5.155125311601022 1.0763874416409762 7.7279549271778745 12.244351768498104
0.0 11.041376845528472 4.938386209164336 1.2678824690632708 6.439962439314896 11.629030226590958
0.0 10.12784759789485 4.6309199926505755 1.428333977361646 5.151969951451917 10.802144734440814
0.0 8.921604313694665 4.186216966807208 1.5194159719870062 3.8639774635889372 9.661649830054706
0.0 7.2604400904673465 3.5124482010603137 1.4755932474391658 2.5759849757259583 8.008204699234492
0.0 4.755440025607431 2.387006856143782 1.1465529520654942 1.2879924878629792 5.363860425114508
0.0 0.0 1e-08 1e-08 0.0 0.0


==> img/1d-bar/M/samples-posterior_Nc-16_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.36577698094848143 0.39978275158009374 0.3633681543287123 0.3435063654092678 0.34711410086750333 0.3672521232366666 0.3526659025789863 0.3661111874598492 0.34452148200882876 0.3574247517049008 0.3597197801108216 0.3696919048062803 0.33635085601281733 0.37513620921621654 0.3386334361929214 0.3507407622902078 0.3597913497470351 0.35900753994830825 0.37231309684035596 0.3825569649656036 0.3374095421649362 0.3624746832581387 0.3387708183962552 0.3741005018509509 0.33488673068389474 0.3369392103374948 0.34426150901124614 0.38990664185574375 0.39125860672403234 0.3321249377835655
0.7386347819913827 0.7776209881085028 0.7313988601545712 0.7079956809417135 0.703629960155282 0.7298312975340272 0.7167191271881367 0.7485442947387969 0.7043984575661818 0.7296844322379268 0.7359097889594775 0.7386642751152281 0.7035084160956371 0.7486512137026863 0.7044922743708196 0.7118966879207297 0.7332958332805917 0.7240484204762926 0.754252333482161 0.7523983483842955 0.7012211904371934 0.7292822823101581 0.7071724611322804 0.7349857780119499 0.7048895550819401 0.7040692499156093 0.7213560390078939 0.7596425342215837 0.7654114743728992 0.707023748621589
1.105988834222518 1.128838992074544 1.1051640232983708 1.0821076181400835 1.0777843447535522 1.0951141449140607 1.08780356968623 1.1137989752623445 1.079998896787728 1.0945365455501557 1.1024053519950074 1.1026150706921312 1.0965830334496152 1.119069513026289 1.0824783319078461 1.085204326183267 1.1135576978382005 1.0961398048538564 1.1047299042386727 1.1197146994627523 1.080804517949821 1.0939607166749306 1.0915457125526602 1.0916628187969137 1.0915978833520845 1.0887671042355616 1.109458340536338 1.112841384064482 1.1206546457057414 1.0758381039809524
1.4721635571613836 1.4622276892864483 1.4721337690848566 1.4558630871714136 1.4575163026776357 1.4555718237639412 1.4689988092774742 1.4688010112128667 1.4610204338754056 1.4647896156836273 1.4660220538093034 1.4669734741606448 1.4692534721730137 1.4671043436793094 1.452083221437086 1.4608859879067277 1.4713750704344641 1.4729631699903318 1.4542994706989807 1.4799416392146327 1.459038313351542 1.4637913518434906 1.4623550340402263 1.4687942851686644 1.4694604339390736 1.4665493718154206 1.464197841980636 1.4651146466769995 1.4570232606945956 1.4461442892682297
1.84932407825553 1.8254625667524096 1.8517821169154698 1.8071613585666977 1.8311955626328729 1.8122075524815784 1.8423538245978521 1.801163254480615 1.8277827762829726 1.8153123394891724 1.8236856312552545 1.8281703866727752 1.8331149551288126 1.826044544533617 1.820868546349553 1.8146767057786404 1.8173446385386454 1.8450776414255134 1.801834278926177 1.844675469097469 1.8242077274200537 1.8192460463083289 1.8069044841357156 1.8525080282583828 1.8349191726830452 1.828197968985788 1.8169583331579502 1.8128768969625226 1.8032324027787328 1.8013333489720853
2.2254159725058815 2.1958988581100765 2.2281415995643803 2.1539172013562604 2.183717786959468 2.1579732943808345 2.2109690857621365 2.1423341070525748 2.199779148631491 2.1754370866602804 2.190151379444071 2.189408634735056 2.196377887848263 2.1813545885029 2.187911153872709 2.1538282452139335 2.1867875706429616 2.2080079357060476 2.1592905247152157 2.1941601491644516 2.1868084960795864 2.173575043396283 2.165965774866132 2.208049444213629 2.1970471123347224 2.1862967492387946 2.1876157182922533 2.1795915726080626 2.170003616878216 2.1572733142443266
2.580079343781646 2.5550031807531393 2.5836925402132493 2.50496257876326 2.5347532488677187 2.523103318182739 2.5525229094991864 2.515317122198551 2.5474960952231354 2.5411894008803246 2.5457750735850024 2.550340609060556 2.5527883859554006 2.544128983516287 2.53650717218219 2.507088728388296 2.547524413045775 2.566578654737441 2.523650991349775 2.5573301956583245 2.5500911572008738 2.5452094846161106 2.5264775956710595 2.5545731510570606 2.56667410198136 2.548480570678199 2.550127723712403 2.550112207608022 2.530771342788538 2.5198833539310903
2.914315951103774 2.8962771639010945 2.9139155997538406 2.8816779971925794 2.8836346634273933 2.8816082767806384 2.9075246370619463 2.9109247832419762 2.8906346553239786 2.900311908221763 2.902730303131288 2.904830667125872 2.9081144681420197 2.905953244351376 2.8721284608958926 2.8924209440493653 2.9143819159543582 2.916082262819482 2.8797407736729403 2.9326259020260337 2.886505796773295 2.898157764815748 2.8949421442287986 2.9076903256312723 2.9081787947465343 2.902596215150293 2.898542598291515 2.902228525067206 2.8859909411995357 2.8605062018109404
3.256880282938517 3.2484185775691845 3.276863242727823 3.2512287507312703 3.2508803801672648 3.240103382115252 3.26449716316474 3.2886000012783008 3.2473887780066537 3.2738105807565208 3.262676266753755 3.261764787943619 3.2658612082347487 3.260458598528032 3.2198795865507654 3.2609602920762093 3.2673313070062244 3.2729474437501436 3.2241601244937366 3.282310007689139 3.2236116403220985 3.250670247233353 3.2712926379186613 3.252370125429377 3.269329991189124 3.2516948506114183 3.2485707612615786 3.280441053156437 3.242875436246934 3.1902480743733204
3.6188860317373996 3.576182838284278 3.629399924628837 3.59831119241432 3.6350220570761858 3.5901224303222654 3.6139907935577167 3.638557478339095 3.593522615292932 3.6303253805487516 3.607331497771259 3.5989860883568947 3.6300414956067417 3.6112624158240436 3.5630214798695166 3.602598146510473 3.624318924136681 3.6165021752686775 3.5644651551565483 3.6238962264381054 3.568799758445625 3.5971410913012383 3.6310910273526473 3.597475240971953 3.622896426853887 3.5995268167772694 3.599182909189682 3.625886695510413 3.5904095821097908 3.5351059294646876
3.983079592048881 3.9246254774572114 3.975512014601462 3.9415341829039625 3.9709228744669325 3.9382627502338967 3.968564374388001 3.9733188343585173 3.9368448309738158 3.9671161262744636 3.9590320956821476 3.9383180593629037 3.981556826245116 3.955071000748838 3.905799943369019 3.948432679402121 3.9935538435970495 3.9650476995264503 3.9150083449054525 3.978556153783716 3.921973290082506 3.9324327297665738 3.9689295111664507 3.959252971198972 3.9691453992295593 3.959814020685579 3.9484406355270663 3.9714066758319735 3.9436981288619863 3.878182763255529
4.324768820709686 4.298146250419972 4.323683204755053 4.27136471770655 4.274001108475646 4.272483279962299 4.313173706300047 4.316873947556279 4.286922925593855 4.300715864081193 4.305791384162627 4.309912274557993 4.313127331132054 4.311327133092749 4.258702903378375 4.28836725254849 4.323364741620632 4.327049506186553 4.271002455814836 4.353406553813172 4.281294485575344 4.299080628869544 4.291409966293173 4.314647229132102 4.313640735980996 4.305310838381695 4.299454527899801 4.30451198419699 4.280225187755808 4.2409943450712
4.678001703006011 4.663531103550023 4.677653302183471 4.610351613546229 4.588032543188757 4.613455841848582 4.679830830701727 4.661149320102478 4.657908550289091 4.641399609150226 4.614920361926662 4.677198169082272 4.6656306795865365 4.680341368748012 4.620011961776421 4.6423308095281985 4.653418318331785 4.673464156932099 4.62640865206468 4.700856527712384 4.614716251947598 4.658934007661319 4.616763182415798 4.652793238683659 4.664645010059466 4.635083347072216 4.646919486811362 4.6454892368259815 4.6180234988318904 4.609093392224393
5.017325641992303 5.0269808118586985 5.029173031638388 4.958945479218957 4.92832286311224 4.927298988071796 5.010200062001927 5.000417426162986 5.005422111785387 4.993766491326984 4.953467944884853 5.005570060729198 5.019684462889385 5.0436246079028155 4.963570358989969 4.989214258522278 5.009330146639101 5.014548483744321 4.955490210014718 5.035162335932521 4.953680378756615 4.9993542123767885 4.958988237905887 4.998414957806533 5.0173975692831085 4.9735334917023435 4.983416391246859 4.976208572809038 4.954353108125656 4.9503921096409425
5.356680124396797 5.351363150492672 5.367668771325766 5.287620247379488 5.284358634373683 5.262206208271298 5.352371469167528 5.329649778714215 5.32818711128328 5.328615613004325 5.321268623483668 5.340118253307478 5.349193025991126 5.364207494068465 5.290286769578728 5.329493016255466 5.366701769599027 5.348413647781449 5.293148831130155 5.395051730450572 5.2902124924702045 5.3318061453722585 5.305815426783029 5.337635908650063 5.3471585066996115 5.328624191195525 5.318455735480456 5.319659856586494 5.279919955371073 5.266027184704354
5.696648234544186 5.658195006306345 5.694788731419104 5.622110833212634 5.6280052096681565 5.625225242074653 5.679520568266382 5.685692175933457 5.642201091617453 5.663162678304566 5.671923131941733 5.6750316285250255 5.679526711213295 5.676016068431512 5.603465483298507 5.644571506951102 5.694560032685567 5.699745098560263 5.621399739757949 5.736003355945082 5.636274385829069 5.6597330869863365 5.651034115396724 5.682805703865538 5.680333805326226 5.669712211118783 5.661259438611583 5.669694167079017 5.63597382921074 5.578054802804936
6.036353555555229 5.970963176159857 6.036947392312583 5.932590767990367 5.947657156941257 5.990082251758258 6.021017934934713 6.044038632632903 5.973547267109727 6.012360051825564 6.016711377538702 6.013798366119221 6.002547972942665 6.006026918037467 5.928123127829529 5.9685485541509395 6.027859975419551 6.042134107630442 5.954619034524295 6.0743981830240985 5.973043667005436 6.008461429925896 5.993749818458931 6.0333389923489795 6.023018628165025 5.977263714712956 5.987562884209223 6.011744231621782 5.9877209070964295 5.895510401517646
6.37712086264561 6.2873906230037235 6.3704783961484495 6.2645242764383084 6.265956785067782 6.320586883752711 6.343760417738767 6.391753722894814 6.28832930864031 6.365016830699566 6.334659511454998 6.350197128931292 6.328110752982343 6.339750282639094 6.2485375448628675 6.292023790236137 6.367904362580515 6.386346665234641 6.293455695989441 6.398564793493409 6.304178529832116 6.357774873085553 6.322589659668057 6.3834605644825455 6.353563471594387 6.290168128299976 6.288326877948369 6.352660960760487 6.327786404589455 6.2190555285520475
6.70966236016894 6.620021739673272 6.708093551377794 6.596676113337711 6.60986921856302 6.629037934469317 6.670334425166319 6.701886083901244 6.607709313181617 6.673546789368343 6.664514923410876 6.670007597828959 6.669312429977057 6.668332368237466 6.573797826867209 6.609746875963272 6.677527347277891 6.713775992290287 6.606084587826385 6.728072633449798 6.62657509262584 6.670218783009552 6.624192199464394 6.702714033992555 6.67680634351912 6.646682320219224 6.634824935514929 6.687351638748577 6.640537777048251 6.551911159440037
7.023258742913809 6.97633755142928 7.021172176518328 6.927285084972427 6.935040005246557 6.928277584081693 7.001477687913679 7.007098242756586 6.953912658981897 6.978523370153933 6.99067433948782 6.995163224214294 7.0021480093953725 6.9975372392957125 6.903063754461055 6.956661370863606 7.020984792498349 7.026529680609883 6.925235506695898 7.075018780428494 6.94393969847001 6.973924526220292 6.963758612877231 7.003799505267462 7.001993606345005 6.9897729907197075 6.978652313091534 6.987699215902616 6.943229944756945 6.869545833180346
7.345986598359963 7.315680233617673 7.3346259432212335 7.2356126601796555 7.252909971344251 7.2450109895946095 7.337359741324629 7.297502391000646 7.300675636263967 7.290153406979407 7.315848342688521 7.308994173395937 7.340886118422166 7.337580303289581 7.217646158304215 7.2746335982924935 7.370277249041315 7.336397453955994 7.21202024144376 7.399674393172328 7.277401971031954 7.287971890754528 7.28408842957099 7.325685086083565 7.305696283548872 7.330339817476422 7.318715343719291 7.296558102039547 7.259750802547597 7.173558163113765
7.650496619125568 7.634096803304393 7.645574783289154 7.532476581980666 7.576551268304551 7.5655283710116725 7.64461787108636 7.597174056856252 7.631903926045011 7.610230978784449 7.634232088994099 7.630823530082012 7.6617675765251505 7.662372850621339 7.550302339135817 7.599138625292079 7.67662484556593 7.660137423812631 7.515771561891777 7.724709145355683 7.602473154936977 7.620232925592376 7.613857320296326 7.641144816336086 7.628336125802982 7.648015609101076 7.650541337528279 7.625113117899445 7.5847531464984375 7.475556945085684
7.972150231212618 7.923596638446815 7.968331907146174 7.840458685381231 7.891136918629958 7.887374176327862 7.935766193845828 7.900433113387319 7.92657379197393 7.916242512375562 7.93653341631743 7.946047834164477 7.972800970881465 7.964384654801643 7.874207041488985 7.899983796909756 7.969420722201208 7.989568161625178 7.834962516431248 8.058976680110266 7.902412533727237 7.9138960258226785 7.922430617785174 7.9544816867944075 7.950873531096431 7.969721267090363 7.948113523823878 7.942552185675506 7.8912225758147985 7.7673182030361
8.297981896730716 8.237518755687525 8.295933047466345 8.17767227382591 8.185602643837623 8.177556237407686 8.269853319437333 8.280302212492652 8.20770080347277 8.242022104360844 8.2555879532264 8.262150555186203 8.269044175801755 8.26375991619509 8.14505643040533 8.212985447998463 8.293120191087588 8.301496631934066 8.176636570909833 8.360931851836803 8.19569278938617 8.235570421205068 8.221398648116221 8.273012460385074 8.271263557387202 8.252251786128559 8.23867298275371 8.25315568202776 8.196905608264485 8.105496814432053
8.604272932043747 8.53732038096393 8.608702660978334 8.454530975706358 8.507472488667858 8.456689128595917 8.602713717428125 8.645847357301841 8.47401475598983 8.569196616133706 8.597232988425134 8.579749906028763 8.565497670031405 8.572076519594205 8.407272678777888 8.540942872502992 8.576733760194408 8.592262574919634 8.520585842682156 8.666742273020708 8.477901430397477 8.557797286287444 8.512837918078102 8.603706215700663 8.539961389580034 8.537071606107462 8.545642311283398 8.570540847162105 8.488550466218676 8.41286294844983
8.8989721407996 8.851893331068531 8.935516939049712 8.716534042592382 8.801040636316685 8.782674723697266 8.904775179255822 8.970163103120678 8.772560396718315 8.874025975987967 8.901342527835734 8.918487957961013 8.87359565343197 8.88177215888713 8.70134574476013 8.84314711843357 8.877109579635261 8.909824888525382 8.832442231826677 8.992168097725587 8.797553760703664 8.88486080933578 8.815260540073623 8.921441045235785 8.8324095829896 8.808312460621087 8.824459560231803 8.872034468853775 8.776354569541049 8.688978581680528
9.199801744372607 9.140190296778444 9.236471627803278 9.02847582085783 9.083205792403168 9.07379551955343 9.198760924747669 9.228879711185828 9.085909003224533 9.160655537954254 9.181340511530724 9.212111749407635 9.179130436078228 9.183848569921762 9.002748622938075 9.128246261437567 9.1907693932606 9.21102643447631 9.10510619099405 9.282887810688855 9.104885148324437 9.174800130011981 9.103289838576634 9.21208932658442 9.14909377302867 9.099638353175356 9.128731576900142 9.170992674306733 9.085951453911012 8.986236655480651
9.508442985791394 9.433996107930772 9.503807606622146 9.363072385651472 9.369054184003272 9.360986008907918 9.471314533813867 9.480468011305938 9.400310292700276 9.437721194790806 9.452805640249446 9.460993299305962 9.472670428214702 9.465762258034426 9.323758558216419 9.40146808396172 9.503362772307634 9.512446722446805 9.355047377176652 9.584044767621487 9.382526134017544 9.428849270003424 9.414879445113923 9.474730641436887 9.477878101947983 9.454553875844622 9.435778475484176 9.45220187830917 9.385564103821272 9.271569108396488
9.807068787845536 9.749656127091454 9.766071136420686 9.669742787996991 9.65657079605147 9.669952161303796 9.71878773476809 9.732967062807806 9.69269760006239 9.720018962086666 9.723627619203455 9.738278397769609 9.77138500485998 9.756482452551964 9.630806617361001 9.657505443426302 9.797833335558439 9.794428214013836 9.591860214415371 9.877568485240896 9.671823022139217 9.687650948160286 9.677056008997798 9.733391772049355 9.767668059821327 9.794255950687946 9.713028545619403 9.723462622645613 9.65332350761914 9.560285510140101
10.077371333356826 10.056794968298547 10.072271259434714 9.974085552600831 9.90867555097694 9.939423121531608 9.975320009633553 10.000895460060642 9.976893529701972 9.99252173690589 9.981573171278331 10.024138371440083 10.057521476146567 10.04087223963291 9.900868273041535 9.936773278072025 10.08508763670766 10.087724877906755 9.855322205666063 10.148578831013094 9.959808163372461 10.001542194262626 9.915948376927112 10.020263085210756 10.073105948631959 10.092988158555313 9.972581274846005 10.000561799363766 9.939737590144528 9.843530264524656
10.356479437559289 10.318580446857398 10.358855405673907 10.237281102322509 10.171617877733445 10.195216005220617 10.291920103686893 10.298198918098631 10.238040943694838 10.256762153903095 10.263556630030767 10.306817390866968 10.32360124336843 10.317668231576317 10.140723319019655 10.220297967630017 10.364017330899442 10.361900943024924 10.160229319650584 10.429618774826515 10.20945735700346 10.296346014091315 10.223637039160542 10.307585818175843 10.35262972035782 10.338824864366337 10.25824988640069 10.291364907369529 10.220952196733277 10.126355256584233
10.639245418366619 10.546119267018947 10.63513877541855 10.45918620085712 10.472957516187325 10.46044962988179 10.599002945299551 10.609381301758974 10.508366580376494 10.555846749772261 10.57508093154488 10.583123710683605 10.595302897132138 10.588146250813217 10.415396374262553 10.512759391253187 10.631956077180497 10.644050589187804 10.458754602889417 10.730892065983806 10.487037798719722 10.543963331129536 10.529720032968985 10.601396044491182 10.599977012215648 10.568137920400366 10.553205934216585 10.573283335227991 10.492213711863709 10.351498157411452
10.924799900164967 10.763629651494744 10.922766153442845 10.680403002200041 10.755901536930514 10.723227747972867 10.881733428064909 10.915173289849397 10.771248959497868 10.86410538111531 10.844373937707033 10.874649203688312 10.837782557022164 10.859740313914983 10.713156717639356 10.780487116748203 10.893218937640437 10.91405054076837 10.701709352154603 11.004747325615405 10.745231489838638 10.816555449675311 10.795956194861775 10.857591437016112 10.84380639244249 10.817774119978504 10.827909435616796 10.831549048317644 10.74727006108249 10.592168896017593
11.191072817037977 11.00597723312938 11.217406781789988 10.915940000191956 10.99709887148684 10.96497118379203 11.17688235102615 11.16290707609629 11.010696006629693 11.142944730057723 11.09546389791763 11.128133923197067 11.10249281031281 11.10470816242618 10.988224912596591 11.039461279021136 11.133157216616228 11.17446397881937 10.927203807580206 11.252077648969012 10.986090791785509 11.066847845857433 11.081920550042751 11.130184339210027 11.085169371086666 11.10694866781329 11.08762839432918 11.084693234106487 10.993614264213662 10.826675159543877
11.440196822870107 11.290954274430103 11.449922397955357 11.179446806542709 11.24763714804732 11.181575934993514 11.407011327150085 11.386395222811167 11.271846897647254 11.372777746236647 11.326915733112124 11.372474094638052 11.360648427156478 11.352388055082466 11.197117369414938 11.28484112959946 11.417447509444356 11.42596588301765 11.174574656985238 11.520873817842169 11.234451774384784 11.31404793304706 11.321168813360549 11.394259426987519 11.367415369923297 11.370914995535232 11.334385982180677 11.341404431535665 11.269776876546626 11.085559705742044
11.667967210657904 11.56470020569551 11.661848760626789 11.459314410361396 11.470082616305586 11.458882274119167 11.618220643026566 11.63173693250813 11.514677315406301 11.56557481744538 11.593816170874357 11.601403846976448 11.61961311679914 11.61031627190608 11.39860273157658 11.518139669229143 11.661995756324046 11.67530071002247 11.457959183387333 11.779279418942775 11.48968937498257 11.556770949681201 11.536339009884006 11.624793543899516 11.625184153896244 11.583931796752578 11.565652218634716 11.592450389367563 11.495047711888065 11.328825157602639
11.9075708835256 11.796415523709731 11.86687672001157 11.773622761262885 11.678647474431646 11.70775004526667 11.852256305028988 11.880468975422461 11.735219887631594 11.800590417631419 11.85004603723303 11.81632407781544 11.855458115824522 11.844094793316648 11.607099587699755 11.74158758357785 11.892886345193867 11.908857616204267 11.748774816668849 11.983208789189542 11.712933026757588 11.816246772720783 11.78220701686403 11.85507190043446 11.877117403344592 11.79715897251801 11.782605710990497 11.84230790817031 11.725121878160921 11.554200904952065
12.157479405495387 12.014769922896297 12.12919301348216 12.02947415013884 11.868761614520553 11.915027940667796 12.089348629106855 12.113588474312913 11.994675139748795 12.044812304584273 12.09684627555506 11.99330703475288 12.104663057221114 12.075213792403837 11.782764201882854 11.950600982466046 12.162823766961003 12.180961510835527 11.958340914226602 12.226375686290995 11.973642468054786 12.030967270095653 12.018964452774016 12.08767794767804 12.110800712511029 12.009649001812278 12.026200292720041 12.073901723423365 11.976448077284804 11.813634113636319
12.387214765816385 12.256257774324936 12.360030907427033 12.176141495600689 12.105079508408265 12.116463703668538 12.283728108063968 12.352212557766109 12.204800024556203 12.253058618138922 12.315586752970406 12.250297839858973 12.314814985367002 12.299779266340048 12.020368537705238 12.162037919972748 12.359922056639427 12.413209645729633 12.129061292269725 12.493753316859923 12.164589349191735 12.227812660135143 12.221548721239099 12.336512939888689 12.312548367335049 12.220449889414326 12.264864263043108 12.288597617328987 12.189167020010256 12.024913816187064
12.566615019741441 12.445982573398531 12.56310202427422 12.309190502156527 12.338055020425283 12.319872299955227 12.510146494781798 12.522819131614314 12.385283633012062 12.447002752531187 12.475739498747663 12.49511504375483 12.509526746086026 12.500347712415163 12.254353935040003 12.3927845563715 12.55932141592034 12.57350806056343 12.313445188707625 12.701896215480312 12.355439490329303 12.435815049298018 12.4096152113768 12.516593907154107 12.515048907993249 12.472597632631771 12.44637502967275 12.476857002202138 12.361242379308715 12.162083654660991
12.804528614932286 12.638969678221462 12.745888946653896 12.450591301628467 12.53627405259391 12.518806632997 12.683664701338891 12.716946609487776 12.572411400086 12.652770380372626 12.609597150321568 12.712957354060098 12.661533623128012 12.684871030106217 12.44250448874028 12.63056056113884 12.741211330070072 12.716015310015555 12.506968095626853 12.884712726244354 12.577531497639292 12.63730693654749 12.602576634566018 12.729492956298172 12.68670905083711 12.69441226493179 12.6942680557016 12.727723841151077 12.533900956192195 12.316638320284804
13.016635135717658 12.834623909317825 12.943931384944317 12.616924929789137 12.697753831469313 12.676255055192927 12.887576958826257 12.908632601737867 12.765027600285995 12.810572965736995 12.7896210761238 12.932497326474133 12.845929724644009 12.861714646291164 12.592757578854808 12.810121490130255 12.92896589725204 12.902432177508272 12.698545161442826 13.045601865676765 12.761126853030552 12.83610961849141 12.787265640492375 12.951798997220719 12.84207565464156 12.845251148767026 12.892569225525483 12.937078182890142 12.714778997849438 12.470208071791644
13.17038786650296 12.966848341764177 13.123348923662531 12.771631826600066 12.802643558469722 12.826096191290873 13.071421191008255 13.051986592169227 12.95070953662304 12.987134364390673 13.019393056306752 13.073523045911905 13.039067492900271 13.050401856660065 12.764679160712298 12.95466907266714 13.12842152515162 13.12299858947411 12.850041146163669 13.222821621367329 12.915414840984258 13.014928016096343 12.952132477017749 13.102489934300797 13.033278491898681 12.97766562137376 13.016898068547924 13.086452313762718 12.88376684216938 12.639750576469662
13.284404734756375 13.1485220703947 13.288247654245513 12.994191062178553 13.0223497293673 12.999709427267838 13.224756353345235 13.240374546300863 13.07453730701576 13.150728255700152 13.189387564535581 13.200670553798227 13.228349989873234 13.214300703210268 12.92212061370027 13.078538874795198 13.28274355888598 13.304939383254567 12.988913716138375 13.455821085454003 13.035890754562493 13.133468669485906 13.104039814136963 13.2269136256004 13.23427987291947 13.179428399550623 13.140742208020093 13.17535268387525 13.049908354359745 12.81674039289243
13.387615293669201 13.294335578921377 13.421504081818208 13.219612613404923 13.204680379991174 13.137733635174072 13.379416134665295 13.431714282144958 13.209622302370196 13.248138988255535 13.29300859216788 13.303880804509017 13.384144320714729 13.358115904667837 13.081434651656608 13.151120151006578 13.448761085967611 13.445324442391911 13.137213381884782 13.655644802727982 13.135515649792126 13.247090685120128 13.254404785123409 13.36680245029454 13.433492342195546 13.42709538019975 13.275431437957232 13.288206583505872 13.167021081409988 12.933573615472676
13.535570783700136 13.422814617960407 13.537874038543242 13.322946420227618 13.315165552398794 13.240226290402916 13.474114465705705 13.546807973118355 13.350423231949332 13.381542006547159 13.410612125263288 13.44998603211654 13.517622720333932 13.498370572865817 13.172195168703544 13.276562282176783 13.589279138386823 13.587779486882331 13.273692922627914 13.796695057455507 13.221615835001964 13.32958555561704 13.383315799588036 13.498006944911022 13.603753408960504 13.615956390925728 13.401414340484383 13.403639244070913 13.314765988126588 13.06267952321702
13.670092925373757 13.519224133799094 13.698086659834393 13.384074170328507 13.376951699513807 13.350742879099297 13.61793696154106 13.596860504426248 13.438825676039585 13.52321599616636 13.556291475595515 13.561613405597576 13.616889114579829 13.595557724039846 13.256015148765318 13.385324081392524 13.698524965511147 13.672565022295242 13.36538208612987 13.893090762578908 13.3520497376882 13.437365140443156 13.481424923357206 13.603786190113688 13.672760745817108 13.655848026651997 13.489456336061513 13.56264945414971 13.445735107734054 13.122624151394536
13.759989623589975 13.591304631298737 13.76004461533679 13.39527078119263 13.435695240465284 13.415676259540655 13.682619799176756 13.698361208928253 13.503579654663628 13.600634802065093 13.645167795247907 13.659331358637676 13.683788270976633 13.669708035763902 13.320963376168168 13.519745250279113 13.74665042415284 13.778593838510023 13.3979592956624 13.947850718114438 13.467444802480724 13.5851310900057 13.53648877971792 13.687133189617196 13.680038462882727 13.605763310436943 13.585626250107017 13.629510591684525 13.473203527899424 13.198137249881865
13.816837932618363 13.63470304710961 13.835364425787386 13.44927559697114 13.47627881823856 13.372588104872241 13.69678230331852 13.825080858549908 13.520549308160243 13.658174971070556 13.711021561942957 13.791780894490865 13.731761315619211 13.697494927691322 13.350357091804877 13.64706401386458 13.825405882013495 13.90421302312909 13.379526782356953 14.023118146667532 13.480684969274062 13.734053220548239 13.588586141644301 13.770532476251994 13.670481981799497 13.533922568320838 13.6200716134879 13.712035594860215 13.451318066499857 13.311605147948864
13.831529077220996 13.624251104246872 13.87411058972929 13.431636507431458 13.468359263521762 13.366379552687349 13.736681156984513 13.849210153807844 13.56397643740564 13.707494039972028 13.829750827274443 13.796298925599912 13.792964484467205 13.752343464517745 13.282977523543789 13.709055074643794 13.891447194476351 13.958012928972408 13.351511134758312 14.04101965002762 13.415078847132344 13.80224457670051 13.630328307193139 13.814152074614054 13.764117476095706 13.53568656320957 13.601526428437158 13.827074257022277 13.460690102204426 13.305708850827687
13.817338196870383 13.662898647904964 13.851757727651286 13.394989753386945 13.450506176650485 13.425188943561981 13.759992528057362 13.807167581899146 13.563991857397735 13.724720134366457 13.830600104297156 13.76544844434199 13.822173866298002 13.808578800777141 13.305386186635559 13.61900555383283 13.886683686618587 13.932287252455216 13.387880138467652 14.051939876664806 13.461663601666242 13.693993665464918 13.627670343001459 13.768554780741063 13.757080548329444 13.619066303169925 13.61057723925363 13.848687580785294 13.502829098566849 13.202145362064723
13.84618542510559 13.641452509307078 13.838051555632578 13.407084772570272 13.454966341463745 13.443748413834207 13.753101426080267 13.755028825036238 13.535396816328246 13.642530207725542 13.682831329251078 13.706993476646707 13.74247099971401 13.73000692304076 13.323278705806864 13.531221550188736 13.815364954296971 13.845369299715799 13.422485694647632 14.066989469796283 13.503217502202952 13.608513336089246 13.567609009360755 13.748852877760928 13.750249607810069 13.683625187238166 13.640485900117547 13.663026518702104 13.508561228706531 13.15306497944441
13.809769585739435 13.575639693224442 13.735171482058886 13.240036044330488 13.353032181412642 13.404324906891365 13.758151059116381 13.677706188985205 13.384083966960745 13.55858715982155 13.610402890102293 13.615851108816706 13.662949330169287 13.642264310605267 13.195963098715028 13.455965585071864 13.76594214099833 13.843116976229243 13.32155580719162 14.044290550661769 13.45790263881055 13.521679880105417 13.486281555300693 13.7285173856543 13.599176321421886 13.670678349526789 13.622476252310314 13.437857553275446 13.49797582780073 12.99735164352907
13.621354473603825 13.464345005257073 13.582076244571763 13.02825088899429 13.281569592560299 13.3142692668648 13.65630384304509 13.513850872878024 13.241896907775983 13.390385871102465 13.520267028853707 13.541294188603556 13.548683746239337 13.478584556427375 12.98352449120548 13.252444616815215 13.769645843172109 13.721336139385443 13.199381050036608 13.961951339090025 13.27529298693415 13.420446468338493 13.396735781564601 13.597861877676872 13.489550763336512 13.537744609583198 13.496680836044757 13.234735148092286 13.313676580363026 12.792761392978827
13.457387960892785 13.260036687554226 13.438167714825921 12.901234547299573 13.081139566318578 13.04000045456455 13.450489830956768 13.34543995772558 13.141300842724197 13.186582125393878 13.335981788604764 13.378564968634644 13.381865861514406 13.268479336468465 12.830315647157159 13.09774445681296 13.588461026583666 13.436671801696557 12.973593344302886 13.827479426727269 13.107939478434846 13.241646795635111 13.22025078666469 13.371193747771843 13.453507186846512 13.285586610295747 13.249826167550635 13.237631496103795 13.1718349766961 12.612281621049824
13.233182839388325 12.969694001883067 13.235588924693559 12.720631301010714 12.734994752744011 12.709373970854095 13.085169336191552 13.130053570709302 12.8596399201895 12.992611264101628 13.019962796411086 13.052274393649656 13.100163947042866 13.103201433061104 12.600654700008189 12.851014895035174 13.1608198740539 13.221720535210281 12.705776573212813 13.479906819474902 12.79454341294088 12.935936742758992 12.875542881269924 13.101221633302677 13.116928386479948 13.014087985876724 12.959700848919441 13.055467075058642 12.789867609153301 12.40015643731369
12.901482786890176 12.560719851607958 13.065733585996265 12.432646294253034 12.337736691268557 12.383280050767219 12.70187320277571 12.761818181586412 12.461476272576949 12.678194661639962 12.597275051195414 12.562529605054332 12.72447354727912 12.764463645749002 12.22323872980348 12.486994772033524 12.791296484409898 12.907769894489519 12.449989894406249 12.959280241880558 12.502285274719867 12.490656401875269 12.319869737820854 12.754359735497212 12.720375933523194 12.74580457476194 12.621732244858348 12.643504435582976 12.438117782460205 11.975244028522175
12.360300686637162 12.03087813487644 12.662166442476634 11.872452801114068 11.83831982964819 11.979536178432475 12.26308889502332 12.312261887597867 11.986092454667299 12.248736303092958 12.151703696177444 12.236413744858917 12.221102782106723 12.203938754933283 11.696418391279868 12.079941842410602 12.342706375419088 12.48356027067276 11.988739675630846 12.502635395282132 11.84748166824303 12.068388255640935 11.843712953873466 12.20176717232591 12.186366452501346 12.282510060403029 12.205987677519897 12.304137432279544 11.973239226776968 11.429382102883656
11.776895164055317 11.515648468237789 11.95406098396161 11.248215796971245 11.28656562730449 11.283110183071283 11.645280991203611 11.777943927430703 11.337693643885588 11.632921001458769 11.604145313835273 11.670442034702285 11.673987455888138 11.71921450544352 11.07418328040643 11.485210132857953 11.731801896867491 11.908062585135974 11.338778455554097 12.191027427637943 11.222928890042542 11.527744991089518 11.380173916453844 11.574682033118663 11.553137541793216 11.707454691729625 11.507932561781846 11.733478583810616 11.424975196778453 10.82794885039432
11.06242313428325 10.726897357348598 10.938848416638871 10.331120209988132 10.390132903261854 10.303228496280024 10.863436511583348 10.899002657295357 10.56645484880798 10.681457456899677 10.782749460913116 10.82512327877921 10.884355031415579 10.87108338183885 10.203451507508582 10.503023385262615 10.971370864720692 10.997056806092768 10.26444687486958 11.434627355190703 10.479322440813508 10.672596186464233 10.656077058772855 10.910314979024392 10.943394320507718 10.692100309527067 10.664618934201583 10.776941129177468 10.42743236546246 9.961372580908165
10.009029397275869 9.496444687010513 9.791030157105244 8.88714514797355 8.970587894324941 8.899963472235564 9.795976595192059 10.031122787997733 9.175320287647605 9.578326413645806 9.644827483923125 9.836836922659025 9.870407372224543 9.772581673950594 8.772383116935744 9.30027184716873 9.960621782433364 9.970263886475003 9.056262284925502 10.49320683917674 9.332039044118542 9.674135958322347 9.533153549759847 10.109685643387532 9.715716274489441 9.632122025274597 9.290706625618824 9.531086906306843 9.017793759566144 8.457726126061878
8.689551464569883 7.905568143529629 8.439018984249246 7.078349870475175 7.061880303277125 7.033421070879472 8.20137456175887 8.451393567755858 7.459306159728313 7.739765698088597 8.111217107160247 8.17762648954989 8.179579072375153 8.217552961789085 6.684722799031556 7.5055634682411165 8.425770905361167 8.444690779303848 7.176296822871937 9.301567769053142 7.419195761373757 7.776365584480651 7.740676720058119 8.200601303314201 8.23444381832226 7.773145242768364 7.7490331537274715 7.994418061598877 7.266098229198361 6.294674505394419
5.762999413122528 5.156621164934071 5.706841777880477 4.39025840935719 4.6639830777714355 4.347492337197502 5.39241294581156 5.1138936231533485 5.007594288628808 5.084183337948446 5.157983753724979 5.146377191799196 5.421338845128807 5.401166316758098 4.130141402784927 4.584069801225637 5.645674059203547 5.793272121754169 3.8488101749131753 6.73000999985271 4.399009990768644 4.858061005157213 4.830183774770927 5.304911431283925 5.773559013290529 5.096869089079063 5.249960302600932 5.373309335909771 4.6858696080877476 3.4573118871924646
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-posterior_Nc-2_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.2637517048133417 0.37076862928288973 0.3559543930721137 0.26855737700461313 0.2512613648230245 0.23032884223144223 0.31085704617170046 0.2720899730683041 0.32927347319387407 0.19778208797531255 0.32321467330220505 0.3572644805006124 0.20176302917471708 0.4020062144343665 0.1843385801189935 0.28288035214140345 0.3813553207845343 0.37536399088267985 0.32071448567269384 0.32983486933806044 0.287842930429054 0.3700651711946706 0.364906254132403 0.2482009641231167 0.34157372941708225 0.29383327881313004 0.19699909185393638 0.37896908253072525 0.3276573064281404 0.2273904608763643
0.5335817039221254 0.7212058531253024 0.7127273660036575 0.5618689740683336 0.5133057832390445 0.4571838230555713 0.6342850925691086 0.5625680278558399 0.6758906216120799 0.4124097712200295 0.660089502792078 0.7109404218327656 0.4345973723967002 0.7986573922902853 0.3967148050372665 0.5710209852097315 0.78230291523791 0.751107125058014 0.6551565035718618 0.6517940797331405 0.606729341527972 0.7397686001106718 0.7574892157197408 0.483947077388983 0.7167058197539166 0.6208521264906443 0.4295031171530965 0.7378513241436209 0.6406934326636285 0.4969362359062478
0.7974961983830869 1.0487938001839496 1.0674805876852262 0.8737337890734174 0.7973603649395549 0.691401770891295 0.9678416001556729 0.841612616877855 1.042548928672326 0.6263170944283833 0.9821014949689226 1.0539182533887006 0.6960564217789846 1.184131592009109 0.625364705990353 0.8618466673474905 1.201702988263372 1.122056231127861 0.9673679014769635 0.9819900931592764 0.9516918116801847 1.0976047839922487 1.161620675203854 0.7190682625322466 1.105245151216067 0.9722664518046895 0.6808573227800311 1.0805443873861067 0.9409323273968597 0.7608158624780602
1.0604393623451966 1.3645871118177433 1.4035821004110498 1.1995851881081145 1.0945012145120276 0.9290838169883809 1.31661359757761 1.1200088125817689 1.4213898336850992 0.8572185652864889 1.2935922103905524 1.3886818828876313 0.9423818419913824 1.5345823615776883 0.8532776944263587 1.1410563813604677 1.616454970114329 1.4793987378790747 1.2932836681988775 1.3220709873954901 1.311549976126065 1.4455642230202836 1.5451749649877526 0.9811886131312212 1.4798145175001756 1.3276138294411746 0.9121153110649013 1.422936633458681 1.2322150307595248 1.027693363180942
1.3350857267291985 1.7178292389093597 1.7378044630196199 1.521398021709615 1.3957250836079036 1.1740169074598648 1.6641445510785322 1.3883670001973132 1.794114802514023 1.083882224579554 1.5903807822554115 1.7096449402545866 1.18766167350133 1.8800920101226575 1.090621299511282 1.3825404065280442 2.0408452967614497 1.8096614170523104 1.635009598083251 1.6887477952626764 1.6782244566412263 1.7603709843100834 1.8930993455786422 1.2595320213310601 1.8357973626686395 1.6800669211605948 1.1596259346185385 1.7611726777191214 1.5455210514646738 1.282561355699354
1.609341500560209 2.0842335724254175 2.0578711935910867 1.8548333312692622 1.6859768113350198 1.4178992459209139 2.012611399067552 1.676996850703582 2.17685307717892 1.3346475738227017 1.8921238770640918 2.022262991634433 1.441920530416981 2.209185085877879 1.3348730074053679 1.6034253538850518 2.503024855537656 2.115462915313524 1.9980661632112815 2.0619130742781353 2.0554481292186173 2.058687521328666 2.2451637955573123 1.5225436635246166 2.184646453090355 2.0372746143298306 1.4455140124904942 2.1161516795356636 1.8869089027998323 1.544840085936594
1.8626592683780496 2.4427037016203657 2.351804473153542 2.2046909654775715 1.9842889553707348 1.6885840183153795 2.338087100346437 2.0066139213696412 2.5353289964992682 1.603201680053527 2.1858736204982265 2.329669276162849 1.7006076155026422 2.5378090069217736 1.5665440532962593 1.8458477550448253 2.960464677107926 2.4119691873204 2.370168047869037 2.468675800718215 2.436668567600656 2.364402360248132 2.5876285789329714 1.7927294736273378 2.5405821770977406 2.3997884253884005 1.7453474592972096 2.469450631566744 2.2231185528254294 1.8246595992428676
2.095843425730973 2.784043677091495 2.620917749615368 2.5881076435569987 2.2893230372998996 1.957575795804979 2.679391362270321 2.3656225873109884 2.884231394253429 1.8748259304249484 2.490851488690298 2.6293917327450487 1.9712834410209004 2.862656959880627 1.7881752061616523 2.1418616553164616 3.4170986807755996 2.705356936871248 2.726385703420804 2.905554893265413 2.7840182705205074 2.64726777518781 2.9262818528668757 2.0892278773521022 2.871551719133035 2.7479999425564965 2.0548692417480097 2.7954107080201234 2.547559452916862 2.097794562961657
2.3388644018659055 3.1344914299415545 2.927383999243501 2.969093570483103 2.6204610663625094 2.229753584325221 3.0237916409683687 2.7113628907977483 3.237155105826166 2.169149844349562 2.813747621481594 2.933212776812487 2.2581070547659907 3.181172314485841 2.022946805684584 2.453371400507474 3.8436274239611 3.021282233646124 3.0561145844365547 3.331624119341448 3.1170121427665642 2.9311290085288584 3.2615005399432895 2.3992556608322957 3.227640397999667 3.0793164912926576 2.3904120230931762 3.1360687233996294 2.862543706296551 2.378488921125212
2.609916654447163 3.457763923617305 3.224169819841792 3.3343755895576948 2.9732882697296636 2.4985011978026805 3.362650450531552 3.0335993755303305 3.5677879731839117 2.4583154518120804 3.1318374634521744 3.218108101334365 2.560754185917912 3.494604435483967 2.2568291759792207 2.765026633700195 4.257198854769198 3.339686387557215 3.371821023792006 3.7562905014594574 3.4460624050663267 3.2144227738491282 3.5741847696420987 2.72806658087949 3.5781841006991995 3.4005365973508717 2.7468661335720848 3.434725027602542 3.1621572780857496 2.689812956029041
2.900696097253716 3.798216681830024 3.5090490724248142 3.706069590956127 3.279113008873418 2.7733056462842987 3.709927693837007 3.3448284978364127 3.8824533642798196 2.7445398929411895 3.4602859195301074 3.503987250887267 2.8542689821571647 3.795534047962461 2.498134079713252 3.0981676200786716 4.667465023145848 3.6771968578644465 3.696224261703488 4.190961826375576 3.777189616789112 3.4958052919232356 3.8658007535780725 3.086576735161075 3.918331104273167 3.730890553230171 3.1167807425312586 3.727716436697934 3.4695033614139503 3.0101932725793645
3.195965286854835 4.15950993833078 3.7839422586732105 4.078347563731957 3.5495980794535833 3.045178665189468 4.0520593148027375 3.669013551899473 4.189149642166332 3.0495933651330525 3.779530320800335 3.818979814618425 3.1251835918445723 4.0990454724857806 2.761644917794948 3.4323890023840518 5.02427903168215 4.040510870009274 4.033376106309128 4.632439904083541 4.115018763517274 3.821819967934744 4.150212404442969 3.4460979009439585 4.24823725859382 4.048952056573661 3.4974428493831304 4.0062468515604435 3.770516004951399 3.356205276927068
3.5373751924111265 4.5081576055608785 4.04851096354862 4.475230545747318 3.82624938257873 3.33687408123363 4.422394698627567 3.9990540761626656 4.5019071790542045 3.388062820443765 4.05083557542645 4.125246515432031 3.410162594035553 4.4030685490852655 3.0489149761176324 3.779686751646832 5.369445299191897 4.398115453367597 4.383797928552743 5.024805703366119 4.433614541829268 4.157507053132024 4.450884528707825 3.790790687412525 4.573017057883739 4.357850377932127 3.877333296927884 4.294250782281883 4.088499183918408 3.7087674914782665
3.8977522096314505 4.8521524864940115 4.301862553614148 4.888752745842731 4.128909265428115 3.612039228502215 4.763084308010476 4.334335550057716 4.78249080727726 3.764110284959398 4.34286661352808 4.390384940952154 3.69486921646497 4.695682050502655 3.3320680447671824 4.122660914842609 5.732985976873377 4.75520801146108 4.71733060331111 5.384021632521033 4.767941500254385 4.489334237646484 4.777382721337079 4.144115571573993 4.895062277582719 4.677761797281302 4.242228337216323 4.576410209073258 4.411347432216039 4.03329383427941
4.286720665794559 5.15679196610657 4.5441968761620215 5.2779247148597275 4.453641880078106 3.915056394435766 5.122496399922597 4.676289454838147 5.037735519429462 4.146796181536994 4.6592147687073995 4.6627247547207515 3.9609791463813857 4.94919477997377 3.608868883969736 4.4688051612241 6.095719362482408 5.103914147011456 5.061290341069651 5.753306813298005 5.1130071983588765 4.826730043427182 5.110195208568554 4.491877693389061 5.199886892549954 5.009996461490929 4.594369104535554 4.8784273153722655 4.71602989356392 4.328887181681667
4.700285079680391 5.446170849400276 4.7885932448818895 5.656318238066203 4.779291674375472 4.248929472941695 5.4741016595967285 5.0686158865397655 5.292245491644952 4.551491402233577 4.957466943673705 4.939891935275049 4.2421084469189205 5.207377296119713 3.879285958232492 4.806970575928384 6.432207497492481 5.462568380457607 5.3896438414228465 6.092905422479518 5.483937385233376 5.170977065610304 5.435427218446653 4.846088848625067 5.524776685381754 5.3168522653589285 4.935264421503009 5.197031064556222 5.029221038667327 4.615445760087682
5.132397248752767 5.746242293507264 5.070232211339312 5.984816355221078 5.098665872610767 4.584507982615688 5.846996352092632 5.4906672745742044 5.579646315974568 4.98949878002293 5.252260445900249 5.228860512014505 4.536718303531986 5.504162933109454 4.165866697907242 5.176499240426937 6.783286964509488 5.799368059549969 5.7098014565475825 6.423838320711339 5.8624424554288845 5.545350306364134 5.746347732374968 5.205738401025475 5.883744999537712 5.573806892018869 5.236378022092496 5.519931497101978 5.3053519514764735 4.900718961650862
5.577623227566261 6.056240716409598 5.360975538226654 6.313831738191388 5.4268403658966395 4.888338980760651 6.205384197626443 5.91962981770619 5.867526046195051 5.43884321361791 5.522609460577677 5.5264411244539975 4.852854833188741 5.818159575180141 4.454651720943029 5.562671759684525 7.156522244720448 6.1248677190808225 6.021474716610202 6.737643043268635 6.2411940684801035 5.9284479429448185 6.034878940696747 5.564327483406069 6.24869741973271 5.824697747940599 5.500148201116567 5.853216010253891 5.544820232151193 5.188111341436713
6.019155836634159 6.390036241960096 5.665248759752013 6.6311871586356785 5.779590582468606 5.17711731573035 6.5683700447829585 6.314460254436429 6.176957761158342 5.838690189400067 5.806333471843918 5.821469958906084 5.1994356339855745 6.129509424912227 4.757728545979834 5.951789965518433 7.521417796882611 6.421646736277758 6.293493034860595 7.056865708495497 6.602436673812226 6.281807247552351 6.293595913659412 5.890559709104213 6.613810779368663 6.115670373701186 5.8141641511003455 6.1901650460143065 5.745183480838022 5.484815198633141
6.438256720946415 6.756523721774801 5.945594294068569 6.944781348432508 6.100628814230039 5.468373338989065 6.932978713356245 6.692792801081809 6.530071905703753 6.2154845077764485 6.086839640514029 6.139140078184159 5.547998182812099 6.4322413230739315 5.077454626383755 6.369788227027205 7.949343034015189 6.6930776798080425 6.559284252608429 7.39677786719413 6.934251336564476 6.632484504106645 6.594030819467276 6.196239363769353 6.976961827188063 6.398104347102147 6.147420988088643 6.500926608153234 5.9377632528211 5.770534291884568
6.8561464650371935 7.114768940147009 6.219796438830839 7.2413315257713595 6.393192960449766 5.791535348086734 7.29809112257483 7.033414742286484 6.899477703446857 6.568657631336901 6.366305349053723 6.465920453926969 5.908519712356326 6.726718883792156 5.395848030598886 6.7504404189939695 8.417027063142749 6.9520429243060065 6.7816280069143104 7.720629064403359 7.245388593275023 6.997994271869172 6.883329974583751 6.519961238791168 7.30487427521988 6.688358062293676 6.512053592228886 6.82704826383961 6.157871482632058 6.04961597228049
7.245133344759651 7.453212523188841 6.486806512823069 7.527921895159851 6.680167942584312 6.126459863528932 7.6399209169918105 7.367625930960061 7.263677587019472 6.906132497494649 6.640498466796109 6.823090229354385 6.254570941235135 6.98728876142675 5.735340505475612 7.126824101294098 8.869007828664852 7.21541210652061 7.0154158627460195 8.052589030247391 7.515751325810501 7.3828275194218635 7.184936503753093 6.836487697341017 7.636830355469084 6.95747226508313 6.8958263553179915 7.180551757192852 6.39765171010316 6.329347249629254
7.642001032330318 7.753844971451601 6.765319135340085 7.820138629397412 6.9619947891935325 6.461407696725118 7.9840438431776155 7.7024336587885545 7.5947856123822515 7.216478722672449 6.902359949751323 7.197782677808735 6.591791603238261 7.209695205934927 6.055210038706114 7.467779978250724 9.324516131023763 7.474852716611943 7.266041477752888 8.402686886740016 7.737815500075338 7.726114014374874 7.46008173292116 7.152862644647062 7.95497366985697 7.219471030046768 7.258799236614882 7.532093419335308 6.623632404626189 6.595016250433324
8.035309932434165 8.059255945077764 7.053070897646747 8.128589314075946 7.243990422352738 6.753426170469714 8.403522467902983 8.124473039457401 7.908454815828133 7.545421671483275 7.187121361836206 7.5993446279945145 6.912698005540021 7.41759563710185 6.2962428221459215 7.808087265952714 9.817104003704964 7.707009622457278 7.547973510555909 8.730638671651079 7.93994247124907 8.090108443368727 7.711628928719319 7.4793435989180725 8.258528747996266 7.417312213767536 7.61327489679056 7.887529097953148 6.846632163053282 6.896316920344152
8.404032991579374 8.322136032084323 7.3352034627621165 8.357857093011228 7.586975290647877 7.015052180736422 8.864640827697851 8.55335846922352 8.197015736152387 7.8846528771426705 7.502131367824529 8.029418881000307 7.230368487082622 7.6268482854088315 6.49175136022788 8.149879994972592 10.266658615369492 7.907868439933 7.846336046234899 9.074651801625636 8.127832533258024 8.443354084083515 7.935614566259503 7.826866263705483 8.49967944171489 7.582154906307145 7.97016163159825 8.261216197164277 7.046690938993503 7.150841992440711
8.763331013921993 8.573367166353044 7.644815669188092 8.556336832416507 7.931883051058168 7.306267904316631 9.330159462163751 8.95679913432431 8.506831907901994 8.210130059371224 7.784528100082177 8.504738630007884 7.557487901622862 7.836569160090901 6.690424605048588 8.453576304712515 10.730849542401526 8.124268761536666 8.121638656008306 9.455489994226408 8.35877683574142 8.788628721649552 8.157745721678017 8.177886179958232 8.757224006698648 7.7057654220452 8.285947563510556 8.627368864270219 7.2298085387318105 7.362029265739481
9.139812201074125 8.776980713581963 7.946310749352842 8.794299563191183 8.287452778686642 7.550364628207819 9.809677967795492 9.30032114057814 8.821332623995882 8.522815053134616 8.04366510159821 8.9548839790535 7.882049353096853 8.045494575243177 6.881751485259082 8.72951291647394 11.209815296189454 8.311656769029424 8.358469701485102 9.824949057846277 8.59193493727373 9.083064427453598 8.363920765999397 8.527297478478198 9.035651119264479 7.8348479306018115 8.619098227901574 8.994982791153987 7.4178667757401335 7.5888767559068535
9.544761420389351 8.970250339358836 8.23658494751256 9.050380349647034 8.659952087016856 7.78369015214849 10.275656419150476 9.631475136771218 9.127694911488236 8.827903126711496 8.290721945115191 9.375723485286137 8.196999784774759 8.24944026971489 7.0931571261016515 8.984742635722558 11.69311431067058 8.485102494311016 8.564315452616155 10.234783715393675 8.819582299172874 9.326914898816096 8.60427896569688 8.883930103464182 9.327151253702207 8.027000332065153 8.952184821426801 9.344131802479241 7.5750339180152935 7.805454910760256
9.96784072307984 9.175145877185843 8.547001258336655 9.278167899739202 9.038796657637574 8.036362695244026 10.711306476359658 9.949348713759562 9.403541625127096 9.138503629901278 8.530016961809226 9.837003471801514 8.519754743418835 8.48354469537133 7.301691605863469 9.216117392788782 12.166466206872267 8.623971608761213 8.740828603369382 10.671742679929261 9.089825485600478 9.560074671332144 8.814230329296368 9.277443654861067 9.582420560225906 8.215216723489311 9.256242841704042 9.676611814189991 7.6762721478877465 8.033445574503496
10.386893087611412 9.366080433604235 8.920472634316274 9.498568974620252 9.38164219850269 8.2459338525423 11.145641108015896 10.27057229400239 9.662148911771999 9.446149003729886 8.750347867587319 10.32128486333169 8.823244496760385 8.72750338050791 7.472052997281451 9.467146593980946 12.63779552355658 8.760664668665152 8.926519405093185 11.116546410139636 9.381874149003153 9.833358423628157 9.009200282578051 9.7258742729287 9.846136442988294 8.372287124412782 9.538731430164312 9.997986378297515 7.773678966248972 8.265319910820997
10.831777857533323 9.511092365991288 9.284459505058988 9.665288213791792 9.730050114966472 8.435404447591784 11.626442817083342 10.61443239402202 9.88773197775907 9.76166670005718 8.991013298743027 10.820975687966676 9.08738861128001 8.971378676022441 7.591540065934386 9.7224162321104 13.101207276827854 8.867233660097618 9.13669715815465 11.594473954822945 9.646293122040356 10.07344064112951 9.264529955434533 10.180850072643132 10.062832184753528 8.481035819527218 9.836214276210729 10.304045784855019 7.846423483448325 8.506134848679636
11.289419938166306 9.62659974072025 9.63847668049346 9.77002998395176 10.106467822515887 8.62482211057721 12.08060829085002 10.971257062146535 10.111505945984367 10.138299322427311 9.260116291114798 11.33742491775817 9.324123283593837 9.206987058185847 7.703933225593016 9.990487970699277 13.548815260487055 8.973485680462147 9.324094701026887 12.10780770365311 9.935815349577197 10.253150792164103 9.491562988955055 10.625928365376817 10.21108227820642 8.57210940982564 10.12395726355747 10.559033317938978 7.893048976803017 8.698633559618072
11.752087520463926 9.740657501643028 9.995260974591355 9.8471053219797 10.449800267314485 8.79828016142155 12.491698392181762 11.32597812280889 10.317126969767944 10.554898654532819 9.4863647418557 11.89471949935025 9.487900198977993 9.433333714345062 7.780200604189843 10.240526935745299 13.982316372971368 9.06212903677833 9.44074174290045 12.601099364496966 10.191531763321898 10.447616672349065 9.638625084520708 10.997587668039458 10.309513399610509 8.677140539548374 10.365535175613388 10.741034082434957 7.910597504768455 8.915973975803235
12.197638054207472 9.884203264063622 10.348175798132571 9.915450731806121 10.737294388056046 8.930108362920018 12.903983560907479 11.62158905423972 10.494619669767841 10.950746107856206 9.684558886674985 12.432140164561677 9.63627307998617 9.62133457532171 7.780058680773905 10.485807111801417 14.396943598192063 9.138275904842827 9.528587683589066 13.070259808564263 10.416023920745623 10.620871742651039 9.777501470861246 11.349842626672702 10.375204900738183 8.813943894074882 10.565926266513962 10.89067564405045 7.908891898647365 9.136167286770089
12.630049018370984 10.068609351124273 10.627474497209883 9.99583076909805 11.02206802978959 9.007710059497763 13.250662690375213 11.884821636239696 10.697214114700483 11.274932304256359 9.840597852644294 12.967748286337386 9.751772050472546 9.800892783104885 7.672385449199312 10.71701037155328 14.872532334240487 9.205260484064858 9.631837029277209 13.558722781695499 10.638128697010387 10.806637451985303 9.8621308421648 11.66327999294879 10.476109663847263 8.917347767896963 10.728709985287457 11.048672945225395 7.928693343890411 9.38936838776278
13.047150416000454 10.232934459445167 10.874021818333402 10.084483696970405 11.26892662611127 9.107558734959305 13.589568226181276 12.153965474947698 10.893809663202877 11.504881345560758 9.995598903139708 13.483327926746734 9.854240845035953 9.98016764351968 7.529583494976516 10.930711487306667 15.34060466748367 9.272760160162122 9.76999591827552 14.029605786060916 10.861633631433094 11.019536981301094 9.937632191009389 11.918945006224831 10.574003310054303 8.961141958783701 10.853072813775833 11.24111656582078 7.891751879737765 9.635152117183216
13.482797989858009 10.341257204206585 11.099334750772343 10.207447483011514 11.492299137492557 9.134983724895786 13.971767613345547 12.405042503542223 11.088669712086194 11.693246257720283 10.09384425699221 13.968121375093267 9.92973697806202 10.124502993683732 7.379622966645536 11.12555097520805 15.840277260280486 9.329711821703274 9.91905422111424 14.43354617882625 11.051895102988663 11.29120809121034 10.076570747318543 12.156186007554432 10.709770881326637 8.99692218902281 10.943568524280092 11.501715006833248 7.856328043913991 9.869208269613509
13.929641880618428 10.427813427250436 11.359249714583711 10.277652323373035 11.678478661776278 9.090742976175143 14.372658475578744 12.625894926330389 11.34531674602795 11.825694660919378 10.150218114324527 14.389116194515246 10.009970767479489 10.251172413503069 7.191340789327471 11.300731817324195 16.421107815393817 9.430375627381977 9.989732750591411 14.859578783481394 11.280346366251033 11.541399072706813 10.229498015958729 12.38161527502886 10.863413291517984 9.028184373219952 11.051019572442163 11.804978769001634 7.841068263107032 10.134723376301181
14.34901090625197 10.5382234171987 11.554150743755883 10.25008655807407 11.879500495513406 9.03129386527866 14.737142869538983 12.848636696226507 11.576326298938634 11.890384189245903 10.167607028106717 14.855277098444004 10.033096283478455 10.35056144583084 7.067532573060596 11.479351217778975 16.963129235434018 9.495525468464335 10.022294755069726 15.287767617109347 11.441252873880021 11.768230818567599 10.352975283149124 12.612923205335013 11.004409639937142 9.059957505023005 11.156443824723308 12.132284030204248 7.788394105644092 10.338034636861869
14.701572496677613 10.607805318684782 11.675605903342753 10.226713168888253 12.031693846705245 8.987631672305803 15.129531219600004 13.012054476238585 11.80230370048675 11.946305168341873 10.139566676972096 15.264370856551743 10.012168033833047 10.398823677348126 6.951620533740428 11.685278824132547 17.532436501990816 9.492145796290172 10.066853532589521 15.629172353227768 11.605952460588293 11.968545091547341 10.446089530233962 12.769368019714195 11.146604824444355 9.141972108947156 11.221710204851234 12.451717817357904 7.69882221081005 10.440367644579228
15.08813422092579 10.701384330363481 11.720574397431852 10.237415851277373 12.09415333457085 8.972882636607768 15.455786275046506 13.217404965842256 12.058416552596036 12.053101717590453 10.117890230081453 15.592861634558902 9.913095493697268 10.398015936265011 6.80868200287792 11.910330889288185 18.101597850281408 9.472529038745645 10.117264681025462 15.912788909116806 11.804861883292265 12.098715049146639 10.51079414353411 12.956562092453197 11.244409760476566 9.206323374079673 11.382799761916434 12.830510824522749 7.615670357158125 10.521062769457727
15.424761230215347 10.822408686845584 11.725765009405839 10.31072546619374 12.080831696832087 8.945076540954119 15.799942853673002 13.432512767544562 12.333283602146686 12.153651185805622 10.16545667754065 15.870263181206127 9.824311259850175 10.355283150055529 6.643194641896394 12.078223496526896 18.696009685852577 9.492804389041872 10.165093939659792 16.141746309803878 11.955510751411493 12.175927563525413 10.537836612117982 13.152621047354087 11.326559906367157 9.2009804284767 11.523623300895055 13.153843784445671 7.545685433266931 10.557435604858282
15.681818646575136 10.907536641496204 11.662036243408304 10.42443765588596 11.996937454128611 8.925388979464687 16.115258652472626 13.599940954374816 12.600529576341634 12.308507902602924 10.26670795119259 16.02011655243068 9.742812976610383 10.290183834994206 6.5077394156581185 12.195529865990874 19.32658251673688 9.535980448059586 10.17638640019851 16.3553753542763 12.049577190332526 12.209217928865861 10.526288425344875 13.277462726038525 11.469133880783609 9.161473837702646 11.615966250311844 13.39474298301264 7.466898404886287 10.564004703702615
15.88124933076154 11.072793338205505 11.538905410062883 10.67442323208451 12.042491529077099 8.930694157931978 16.395540115753793 13.79987101850193 12.789302577652025 12.478900764801104 10.290263350408695 16.111343185993082 9.679577795042515 10.166126250325688 6.358191768652113 12.25759800643285 19.942275639271905 9.521024836167946 10.183373114671918 16.59435014333975 12.062561066408243 12.18835848761878 10.495140305657442 13.377508270532399 11.673440407594333 9.156140849398426 11.728938197520826 13.543002143273224 7.386229980262581 10.52945947868758
16.051157057643014 11.23494259916201 11.347096612359975 11.006883085451571 12.090219644412242 8.88802905243585 16.67787834569523 13.979554066551799 12.957324131288098 12.602852610545582 10.209845977840665 16.13780340857086 9.625185527059138 9.991964122375645 6.2036379209090855 12.21834956650403 20.603462129709264 9.438156622435372 10.210878439784427 16.7743903115268 11.993790852444754 12.196100132681943 10.468546944317945 13.493866788527386 11.950431157715814 9.14543546730095 11.868243030514542 13.67551515528728 7.254690141593984 10.38241722301228
16.22658401099019 11.408421651282731 11.117305940455092 11.277648208423923 12.100980514423917 8.794610937158614 16.908657038109933 14.0663146114678 13.093518808402745 12.76959429706956 10.105896255840893 16.16663651473768 9.58526540230824 9.806288012464316 5.973231584020816 12.190758334857259 21.263945057805103 9.334171899932283 10.229456024972524 16.889059087850068 11.874136984214813 12.207819700822089 10.436294247528718 13.593854549373988 12.261641587433722 9.032234544001497 12.005313662639185 13.777453496466018 7.147142448779603 10.188499697542
16.32029440524839 11.572019948405984 10.93064836626882 11.535720096652048 12.083642241207823 8.694086407426727 17.206318581475546 14.083933092377007 13.136558920317244 12.93557862251842 9.998632943858588 16.11971266457078 9.533832806129151 9.599861598300608 5.73020231903046 12.122613347439795 21.904005688168457 9.155952181327953 10.193571935681648 16.978431854471854 11.799264159114017 12.273837234078878 10.399006636439648 13.648724492064726 12.511740776610019 8.742130081307131 12.09974774207953 13.9014696783532 7.010179580202402 9.857697264585576
16.26695464553846 11.725869530185694 10.668979166758726 11.737090578957305 12.067084707382689 8.532955371451342 17.453593017040355 14.163674654979781 13.111419014329071 13.009684596786077 9.810374369463835 16.01671083417092 9.45617898967107 9.428282470158587 5.464518328858417 12.07661667965919 22.47740985899551 8.990189696066206 10.07414273104183 17.076025307054483 11.754220796920613 12.401696721676686 10.356157884672177 13.647362845902832 12.713195086777988 8.35262712526854 12.184492373015154 13.925529774297644 6.750027602479922 9.464663574037868
16.050831739143128 11.856059344834849 10.466141924602562 11.939480648758412 12.019409541566285 8.247149086219332 17.685438342538014 14.291208434763151 12.9916845797795 13.01656789050792 9.584490885421754 15.90645480157566 9.350443375424925 9.299318019730576 5.162261687005635 12.037793596017858 23.057400857018255 8.84549639672701 9.86901601915333 17.270335272953897 11.688843144079648 12.544972763750469 10.35724624617012 13.600903679050424 12.883392775184555 7.949521895067957 12.178224650366802 13.968372864058514 6.415403751508859 9.02605030970153
15.686276671731303 11.923684989264467 10.272495958072172 12.020622641687348 11.90344116473957 7.972121822939866 17.957145200803495 14.329004114432443 12.858241194275168 12.954189610303644 9.412870464630458 15.631777233994121 9.24890234459003 9.276394542717883 4.767711433741977 11.942115016948618 23.582399490247806 8.647195324240315 9.63824724083535 17.47322224153556 11.603670908839723 12.616483819768726 10.387087637227351 13.478845848195323 13.12892515026001 7.630574082888847 12.09337333116227 14.037293920035713 6.092904525255339 8.404163269314957
15.23003694754673 12.014435564093334 10.056824168870994 12.032817816601971 11.753020478923881 7.722555878586169 18.193332741477203 14.295279933543755 12.651781469265915 12.78473500354594 9.14534316854497 15.29331479467762 9.111416858219544 9.309070125402721 4.474677762311993 11.688575870197521 23.97326698411311 8.409048362839187 9.486658573192907 17.711428698939603 11.644199017963205 12.515119493136037 10.397081266807575 13.249199318672272 13.234868961761014 7.401708090624638 12.019670676953 13.988711406184924 5.794637011414637 7.651578072644141
14.807425381716545 11.997918284559875 9.880653515891678 12.043404186989163 11.594586489045174 7.376656700522803 18.339785402715307 14.22375806232011 12.400078632681025 12.42375640531124 8.776454067571887 14.908747577855689 8.86731368605905 9.230731884897704 4.197759110944672 11.413928607758784 24.208401695679047 8.175756009001368 9.385997226508051 17.96702802638975 11.63727084350566 12.43346170924225 10.356346416530911 13.048504956107287 13.288520155529268 7.159924551296935 11.961611295686616 13.687107740255922 5.464443366348771 6.958370079346023
14.361004033653142 11.86739098655496 9.635409570109518 11.826595577217955 11.29548181656978 6.904455663014218 18.39970213524712 14.080497235265952 12.022580113495996 11.953638865845452 8.55384560280202 14.48264809236728 8.631843646771943 9.136116535076177 3.8042168907177536 11.11334634636478 24.34966473111401 8.118564932251456 9.238899374795185 18.166828122070623 11.451825064772708 12.34171297177788 10.284352301003475 12.868454350126774 13.134670201166932 6.848091937991615 11.860087688150799 13.281688276179988 5.1366945212103765 6.202623223640373
13.80008275213126 11.610511038746326 9.344200954410967 11.530850693997348 11.001910656331951 6.334271510894255 18.255748678021924 13.81954172862403 11.656907492247266 11.298973211814351 8.380339135585869 14.064731799465395 8.370789802853029 8.94989345127053 3.350507296303764 10.656524513620234 24.41915057767652 8.032851911115163 9.158583436521218 18.27053078546917 11.064436582714642 12.230936303775495 10.197510825439258 12.585432854649017 12.972277329309604 6.44640100704827 11.648592750486616 12.847323275238583 4.663623507423542 5.456572057552581
13.2771717826389 11.169947917153983 9.045288288645317 11.307008050757762 10.570474739857113 5.569714067103189 17.92679003915883 13.553612039677596 11.339874582565358 10.524883246188072 8.1647507209996 13.547570531325748 8.065309627067311 8.698896158714124 2.972512342771086 10.242278564535926 24.17376582042614 7.865738753240351 9.048307413644343 18.26765462372246 10.687213254590203 12.046396772001836 10.028193522239897 12.185525362945663 12.858061430259118 5.990674912544448 11.300056634586022 12.595364444100587 4.271544918618056 4.802276296130891
12.675794854435667 10.539668165411 8.642739115677621 11.045042421160597 10.005728749213429 4.788028133124689 17.37844808188431 13.281115416610321 10.854600467280065 9.698673767049788 7.849918691125864 12.852228926124642 7.6516980560154915 8.470820867403274 2.523301046556551 9.758615159815182 23.545198575040047 7.837175256683174 8.950566688235746 17.97334235076915 10.237947713866072 11.749947081885372 9.709847405279282 11.683961156159814 12.450554915886034 5.627357492673635 10.873946431644649 12.171092133784187 3.691345343559055 4.196028052210355
11.919280391890627 9.681269241423601 8.204955616273061 10.721814850486705 9.427419041566235 4.108768681229483 16.774621080138957 12.937494134750908 10.274017013790562 8.721686725657626 7.443030311912906 11.97833391520325 7.1539296317221615 8.048150939598347 1.9282964585454152 9.213295549373424 22.829926038991754 7.765364085623854 8.899107474992512 17.402038394594353 9.96618955564785 11.340811245273716 9.216415857303085 11.01284061815567 12.024975199074957 5.429303557237664 10.350257558138624 11.569424539603833 3.213309312880643 3.474892350964587
10.928080419352591 8.63898599858068 7.503183857628027 10.179055501311069 8.801953042935382 3.492405913487211 16.079518520928364 12.586609299631956 9.651424590657811 7.6519608329816 7.043110911261499 11.27222216494295 6.565291410427983 7.409355729361185 1.2364539289994103 8.698000915935738 21.88442361866541 7.639706029271061 8.674065454682541 16.786731557759758 9.487341427993291 10.982776180366681 8.846249837703741 10.071972017433412 11.507366998953875 5.20856673031113 9.721087431065643 11.103032158200893 2.7292916762405426 2.764408870268213
9.92150692441146 7.6333545738424196 6.543111825395024 9.623940933232902 8.19981971478857 2.7755659227887506 15.163437116414205 12.19433158490438 8.912508542093937 6.498755748479771 6.605543744759725 10.364854461803754 6.01643754156476 6.899369627131574 0.593127799806227 8.085449181777339 20.617507684050736 7.425746768998447 8.296359337669006 16.211844473287506 9.158580586296921 10.531692539013518 8.539562321867779 9.057714530734701 10.927941246973823 5.045924658601027 8.827456390377494 10.469941487948677 2.323420357762913 2.182389616253579
8.893113361136423 6.510879517441246 5.4432873908908865 8.826091486927744 7.361392970164304 2.0492462685997643 14.03160062088524 11.452221667285684 8.14144535756573 5.240324065680331 6.013068166724323 9.271264336238062 5.3825470979314405 6.153931279754472 -0.01014032983066087 7.203349823403923 19.02940399477236 6.949673621278915 7.536924499625982 15.09287863181478 8.77422028066015 9.787057806471962 8.034434849998654 8.110360579753284 10.396697455026349 4.608925240414633 7.87852647669868 9.518595453102584 1.7158888526454363 1.6022616675947148
7.748545824567835 5.289800307064228 4.549099101923508 7.55249069508561 6.157656845389087 1.2982485866917008 12.543589072473933 10.650856021149158 6.891086037052002 4.2405110028603605 5.304385890812058 8.203338421282474 4.790387898537313 5.394323532311385 -0.6739983983755835 6.261667318720945 16.98721652894724 6.452620348533621 6.70009196303403 13.689390817710354 7.978773932231212 8.916022570617656 7.2125640391728965 7.272769791006286 9.25662415744595 4.300140736607651 6.58976977417487 8.352360475556688 1.0748484915448173 0.778563845331741
6.632078293067832 4.175027462529573 3.9232176072850833 5.986668895219469 4.682371771220459 0.640916257097426 10.410454105993763 9.038266902331692 5.5081033495174045 3.0562792038019353 4.492404927445272 6.683277383278525 3.8998973511654214 4.515549622346047 -1.2828135576910131 4.950498947914261 14.09934255372051 5.611743926839291 5.287820115086744 11.886202750521873 6.410627967102627 7.173095530939763 5.845196344484097 5.660998309315165 7.874852882947209 3.450584967941396 5.397239417049344 6.991375000104066 0.6344423337038052 -0.1514073915365167
4.318926068001773 2.577195621942998 2.6384392526637273 3.672779654651501 3.065457253389415 0.06923567851358299 6.827387151486062 5.534825829498975 3.6887365699132246 1.866254844462759 2.74941787484075 4.094552416006566 2.5537947301785895 2.9149040171504272 -1.2124198008128033 2.874143925946636 9.341955413459123 3.950911681129388 2.6247299662157135 8.41561704219002 3.7794741267890073 4.468991068152829 3.5855947130336077 3.5392851116907234 5.544241947689747 2.273043144150153 3.641504054037887 4.696947760224515 0.2680396557040712 -0.8518525659481014
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-posterior_Nc-32_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.36335270989395785 0.36904759125147785 0.3663025197870058 0.36329198896278325 0.36975798632528173 0.3710001235966629 0.3662237293743921 0.3583946444332203 0.36659244682513453 0.362678982676017 0.35945134329869954 0.367469044463616 0.3603408637807609 0.36665719369298794 0.35935984001793847 0.36817234860724607 0.3630258184547078 0.36857548702355825 0.35693667923465056 0.37401673319661227 0.36088271511313336 0.36737284354931166 0.3595948763606295 0.3745796789126798 0.3584649278300369 0.3606460058742333 0.35519902410395987 0.37342162156008896 0.36964609310491836 0.3504725407797085
0.7356083010641912 0.7360353703621592 0.736205287662684 0.735836406722412 0.7373406133843778 0.735593158192116 0.7359923898510206 0.7337840023554604 0.7371208691093155 0.7367326926735639 0.7352264732552468 0.7348879144244558 0.7365650864169135 0.7360876605251659 0.7365887279618335 0.7349840274153773 0.7363422327204671 0.7369163277870551 0.7328748589156482 0.7379191930608209 0.7348155448620585 0.7354824854790513 0.735495919224008 0.7359379042486145 0.7377024115418712 0.7368102179468614 0.7370277381106414 0.7365836241916556 0.73651247898038 0.7349465111525505
1.1040275701864088 1.1077836826775678 1.1087096938284662 1.0999687507467397 1.1033978249423857 1.1007335026123422 1.0993606614856295 1.095371934650415 1.104124519045523 1.0982515620479874 1.1010063609353191 1.098423253619833 1.1145548804700214 1.1098830464468803 1.1099321486739044 1.0962396137751536 1.1113943102508466 1.1018566183989675 1.0929637389159688 1.1042864746689633 1.1027042985241136 1.096228143903162 1.106654031255955 1.0924085433473454 1.1104220717972983 1.1071403644078117 1.119822983520403 1.0994212827990193 1.1076748392496194 1.0992946868927307
1.464220456791851 1.4651272575698862 1.4654153941649832 1.464753247409655 1.4678851261636048 1.4643683724345593 1.465130760750088 1.4605428231327702 1.467371206518225 1.4666078506146658 1.4634236757438575 1.4629033176527817 1.465959548512038 1.465160974734147 1.4660675567917676 1.4631474653041177 1.4655985110245224 1.4670216006454737 1.458695478444709 1.469125784613159 1.4625772966907364 1.4641559557110992 1.4638857706622797 1.4652694710631358 1.4683269150353155 1.4665880894990515 1.4667373089333482 1.466458959235392 1.4661164486997564 1.4627311665907026
1.822832493639564 1.8273213535745663 1.823914285446568 1.8261102585624938 1.834067122729586 1.831461628803561 1.8240075936793356 1.8214043067417174 1.8206544728487222 1.822593713927166 1.8193897697884402 1.8238560676565683 1.8222901038748316 1.8301748445231278 1.8230670058204534 1.8303116852387824 1.815240883273365 1.830441879000203 1.817434579571182 1.842076528537558 1.819843417169913 1.825837561357547 1.8144435308092481 1.8389161928380389 1.826943584807806 1.8261358729292902 1.8173779717687788 1.8215027263412555 1.8216878100270109 1.8206872720483944
2.185614801407399 2.1870132840716456 2.1874988919191356 2.1863436882756457 2.191109247169391 2.1857324652860015 2.186979241170887 2.179867635971395 2.190525290612581 2.1892356430562425 2.18438915152297 2.18355858622684 2.188363040620493 2.1870147311867316 2.188468404495148 2.1838122126506008 2.187922551568478 2.189819443715798 2.177060903893897 2.1929251739321565 2.183106267326532 2.185432054784467 2.185232773875714 2.186951346765498 2.191874283893154 2.1892040524373955 2.1896440069863075 2.1891251627462114 2.1886339309057714 2.1832122914471186
2.548958261701987 2.547392734445342 2.5550386020913582 2.5353721691682995 2.5558386079683033 2.5482285377399276 2.5360181554903143 2.531860950791595 2.549614071796656 2.55438279243561 2.5395927439127375 2.5417087631593525 2.548862594493895 2.545249516892859 2.5500778505003625 2.528988634905352 2.543384210103974 2.5502323492051504 2.5349932091433276 2.5435015651509136 2.550326590637325 2.5522729775629887 2.544517410468103 2.5369264055972796 2.5654039063784353 2.5506985360103083 2.5538056982830057 2.5577321935289605 2.5483985958130493 2.548905212817963
2.899031713025765 2.9010536404829312 2.9015536676081886 2.9002620919923077 2.906528183667445 2.89928131043088 2.9011211327402786 2.8913805681963773 2.9057447311752362 2.90385164554211 2.897458326740711 2.8963423928249035 2.902834258679706 2.9011085531853777 2.9029291701658497 2.896941548214948 2.902282657495513 2.9048243938959257 2.887439805567504 2.9093056204688126 2.895536126442766 2.8987190966062104 2.898530774252124 2.9011628784663412 2.907341407057959 2.903934062059298 2.904472394589662 2.9037038992495856 2.9032227098010246 2.8956314385759816
3.24616337681468 3.2691767901470263 3.2626883891148286 3.259577494568838 3.2488088077779307 3.2540891120399213 3.259777245549663 3.248107482426629 3.2657249833541293 3.26128468137476 3.2589908447238054 3.259194715686781 3.2510085710405106 3.25352035593489 3.260754625403896 3.257551929191865 3.2519630226546936 3.2668872513709815 3.240383581200988 3.267967899772451 3.2467803797798434 3.2526913646926965 3.2541277167907006 3.2577322269196056 3.2638787570012466 3.258709578733974 3.2581738947634795 3.271062706118535 3.260507629174507 3.2407902495769627
3.6042723289700724 3.606505912697848 3.6072774480666716 3.6055418726274246 3.6139565227446493 3.6045040844358924 3.6066446464803716 3.5942683428648525 3.612543104531946 3.6101807503509646 3.6019298567918296 3.6005476942256105 3.609096940565289 3.606862247248356 3.6090261387583102 3.6013103043410037 3.608311530240079 3.611386746747153 3.589328710169635 3.617176647446325 3.599749612991823 3.6037645133278584 3.603421056377599 3.6068133801926754 3.614720741244 3.61036325707123 3.611071381518832 3.6098771232598073 3.6094286781648006 3.599916484218473
3.9632818617309704 3.9494599197488833 3.954721009149419 3.959939523428713 3.9700807803939764 3.9562736865602877 3.960373340153135 3.936169775127592 3.961613415409664 3.9592829572432024 3.9473820317925656 3.93463686028654 3.9679802748537294 3.954887227009572 3.95572566259053 3.954139621133614 3.9760814245826204 3.9539614503859113 3.935594784811868 3.9579190776697897 3.944903524944323 3.9393493856348725 3.954112829220617 3.959297972980744 3.9658230474157437 3.9648975058139553 3.958900984262468 3.9612999406015548 3.9653898044017835 3.943994425166857
4.30019273348697 4.303343010127692 4.304180314388918 4.301818943849873 4.312109992920129 4.300686634546735 4.303174808009354 4.288249814127562 4.31050867066557 4.307610858504873 4.297578301676412 4.296158523362603 4.3060998718973655 4.303621075654419 4.30626796681957 4.296695948410945 4.304932984083217 4.309268815671935 4.2821204186283754 4.316387121924576 4.2949423338215835 4.300051850552686 4.299293738404513 4.30345944666401 4.313186108116294 4.307745004737594 4.3087352608275875 4.3072885831792345 4.3065991712634935 4.295089191802795
4.649453428937342 4.6416214550478285 4.648633424360713 4.642403469458925 4.653605212808451 4.659655880118422 4.6639522259216575 4.634441558296627 4.663581349501517 4.647221625594511 4.629651272222822 4.655537053380444 4.649948181438068 4.6455693538298215 4.655845843380279 4.642628358365256 4.6361187532458334 4.654681773423813 4.633734159818344 4.666127805347676 4.633012258805978 4.64949087610098 4.639624353493214 4.640500375107924 4.656216903545788 4.649274579061798 4.658867426887503 4.659574143186725 4.651292020051397 4.645345592124898
4.986486870078843 4.990490494119545 4.991363187987234 4.988563150213501 5.000819925847163 4.98692179327051 4.989774121908954 4.97225470977544 4.998659086438916 4.995468695769877 4.983660829003538 4.981445924820871 4.993622214183589 4.990714612048185 4.9936883132856735 4.982378649855498 4.99248025749512 4.997355227585014 4.964868353456729 5.0057334382550485 4.980428225573924 4.986265789493359 4.985550257734526 4.9906189519716655 5.002091928932099 4.995621284028558 4.996605422394227 4.994924600926856 4.9942219878107235 4.980294986573729
5.325277911053351 5.329626390583362 5.334098199176385 5.320235951842161 5.344585906431786 5.318070920078 5.334200539602154 5.300051104299632 5.336517079496997 5.337123631289214 5.333959039576563 5.3194782779708305 5.3271698810814145 5.328503225083005 5.3350098586018655 5.328723255528706 5.346647867578189 5.330235301657089 5.307178620990766 5.355638210558792 5.316062955893698 5.329295475578487 5.326068436279236 5.331187396904469 5.338338779821209 5.338345142518019 5.327702424780435 5.333467325379226 5.32238519881318 5.314916805107513
5.662385924470899 5.6670471481756834 5.668009070675379 5.664898891836751 5.678973850416717 5.663112502651456 5.666110440167986 5.645932634189148 5.6765865175838925 5.672740455338435 5.658755794552707 5.656518591393453 5.670796016685482 5.667317214573652 5.670714368877802 5.6574199729845365 5.6690028005265285 5.675161470881522 5.637053173577608 5.684592512441534 5.6553226675993855 5.661998765806383 5.661193322054307 5.667133784801158 5.680633954289728 5.6729295416116745 5.674318925567883 5.672286744685682 5.6716270959536725 5.655166503859564
5.993864918888786 6.006109211844535 6.007033792697761 5.990224003834338 6.011588773815257 6.005296377758639 6.009281982980338 5.979452374453991 6.023064071733476 6.001831581379588 5.998594737820125 5.989725790054847 6.00619004669472 6.0036159362344925 6.009763687833538 5.993043493348868 5.997045300295394 6.005639708947037 5.964931418964708 6.024541874324305 5.986741164062263 5.992311611674305 5.996942359882659 5.995974682349591 6.0223531002453035 6.004363092391819 6.022224686794552 6.002344763340859 6.006036106114905 5.989979113455361
6.3269409923169775 6.332134171780439 6.333266243020541 6.3298887086882605 6.3459608681981345 6.327582454731574 6.330992840611905 6.307895859114539 6.342918079950174 6.338837852140576 6.32253940897172 6.320159456203533 6.3364856485189325 6.332482181324234 6.3363373386369135 6.321153227932314 6.334606834776468 6.341600482509318 6.297887451706309 6.352289228143761 6.318764843097108 6.326495340568764 6.325427594641812 6.332424404091042 6.3476729531959775 6.339037966311226 6.340253789688306 6.338391840503896 6.337464533371298 6.3184912963154725
6.659063045924753 6.651583030821661 6.668518606576439 6.654659546263603 6.686900160877583 6.655813897285272 6.655488595897768 6.625401879584725 6.661962528373737 6.662381697244443 6.652699346603923 6.641676079259879 6.670818030268546 6.660243995875209 6.663029928151906 6.634313810328043 6.645490976614331 6.672886763840332 6.612570738940184 6.673490450652542 6.6493103865464365 6.653896027907731 6.6336749404486905 6.664225697636906 6.670681318365586 6.680135809201075 6.6765403466247415 6.680636567752705 6.666744145488381 6.64903660999095
6.978970772530835 6.985168147648135 6.986127038906212 6.982399023090581 7.000360195380441 6.979846647354902 6.983792372341291 6.957587935584285 6.997424948252278 6.992615410549254 6.973992195888723 6.971507729555812 6.989738015414661 6.985352212162222 6.989770272965316 6.972836590778817 6.988126367958822 6.995594018395148 6.946338129826217 7.008029358670963 6.969666005040072 6.978542780615259 6.977745779029367 6.985170991340124 7.002725393905269 6.992490093762421 6.993996102764118 6.991784630195158 6.99096136180802 6.969345075814726
7.310803593015306 7.308664386934934 7.309265216898867 7.309649016218443 7.313728712715288 7.30154526962159 7.316501327000212 7.278798921676238 7.320993997025179 7.313701671160571 7.294159338292409 7.286783670197153 7.314657758798176 7.310173179490977 7.299115060964086 7.285365535391567 7.329467873827931 7.312561289381716 7.259419793844156 7.3268885042437235 7.2911521918355575 7.291593303224438 7.292583540818468 7.3118682398102095 7.318100688893314 7.317263192413397 7.310769828041912 7.304409696616705 7.311083041436633 7.289807993724199
7.617335690186433 7.624483297640328 7.625635551743945 7.621202578988117 7.641836803094471 7.618601553897842 7.622765652098354 7.59341420532647 7.638270213179943 7.632859369911139 7.61197827717882 7.60929748131881 7.629593643519648 7.624657780807793 7.629998744090278 7.610846971035292 7.627337477134546 7.636338882152734 7.580988455932523 7.650324192447961 7.607053260001238 7.617252060149242 7.616253022722106 7.624397530907589 7.64442329789668 7.632714934998246 7.6345984760769605 7.632255531815484 7.6310668790534155 7.606706449748618
7.927114919891425 7.925016562082927 7.940627404827326 7.915390131577105 7.9665700330523 7.944923129768323 7.916122393977888 7.8794403361635315 7.949149621385758 7.938052660523943 7.919258713391866 7.926000162949377 7.947494484695083 7.936595995109659 7.962370191875705 7.919004273955192 7.919579004728747 7.9578469260403715 7.889918772833272 7.981856626772263 7.9186116811330995 7.918147356374592 7.929123671649645 7.9376636217424155 7.954524747956148 7.958836024720915 7.9459082056233665 7.94912637008584 7.939262201526579 7.896488242176128
8.241236285341879 8.249402402269444 8.250397319202285 8.24583068186111 8.268188145123629 8.242262758361457 8.24772458798263 8.214971886605904 8.264544138446043 8.25858061454675 8.235258831946387 8.232024294129369 8.254692007111819 8.249321862049435 8.254757862895184 8.2339460501265 8.252782714474009 8.2620887714121 8.200558815460354 8.277501727639544 8.229633963224588 8.241273188624161 8.239814685048744 8.24899207133123 8.271411061990491 8.257997121664054 8.260442095147742 8.257725306681257 8.256546540044742 8.229764404346708
8.549896731767772 8.546503976157256 8.54288138908282 8.557482791528551 8.587574665802926 8.523126340526805 8.567013483267552 8.525035001091728 8.562761175846589 8.571708716661897 8.555483681467036 8.520186760304853 8.556055792808205 8.555376815343244 8.548957191007105 8.549254682748916 8.55324005617451 8.553011704447378 8.509013756326949 8.573007358324645 8.517434294317308 8.540061133233129 8.542952973700112 8.556687056754413 8.56705819593373 8.574277796403251 8.586287640964985 8.569809690752008 8.566794000170688 8.545739785886475
8.848659796747794 8.857955542524623 8.859272384525445 8.853544156818282 8.878295621793622 8.850567297738417 8.85556949477169 8.819290183532926 8.874757129807533 8.867686511205894 8.841671384579646 8.838914536194093 8.863768348879978 8.85766957515433 8.864030301180893 8.84031583896001 8.861591332023105 8.872208782504453 8.803414427766986 8.889261333583404 8.836248467064271 8.848848651257347 8.84710198805396 8.857258716210573 8.882420125917314 8.867095618361105 8.869508013779065 8.866891869234356 8.865548803953606 8.835604530994207
9.140981674123681 9.154911920050441 9.168471852635069 9.150715403059985 9.16823131383026 9.148567291830503 9.15064028286682 9.102991293966836 9.174272316039009 9.164271118074918 9.130990611108565 9.14930311627271 9.166556295145273 9.161300826641837 9.156536968300781 9.133705217778259 9.160830361655385 9.16894597878251 9.09471946920147 9.177507844042566 9.14557013553987 9.156529171739159 9.123277376721866 9.158830177439555 9.181354080723501 9.144918732401278 9.16139743128964 9.167498866287632 9.16693845771432 9.139262506922675
9.43824167547364 9.448291934262242 9.449494135522206 9.443381595217506 9.47105894535793 9.44017647476194 9.445807574554342 9.405869492892766 9.466803883458331 9.459046871494763 9.430580018949357 9.426896257569956 9.454613860417806 9.447850812942779 9.455166381326704 9.428937491428767 9.452225848996775 9.46403597381901 9.388204313610391 9.483168340670353 9.423958569387116 9.437911423217356 9.436826337136393 9.447454126352355 9.475252279351416 9.459038103462797 9.461294990125896 9.458179780161432 9.456593050706958 9.423409513313374
9.734970903672027 9.735739871887487 9.71576403451181 9.717414094053552 9.778736783818612 9.743692040526822 9.734733530359685 9.695924660866218 9.751205316615387 9.75232863452093 9.730420577923892 9.7135833167572 9.745090530295805 9.737526035645377 9.749645199192434 9.708043266516512 9.737419234147344 9.743562845870205 9.67151072912683 9.785017517357977 9.707872284571712 9.70106463610469 9.736414299324366 9.726501072791088 9.746067659711628 9.75114922815423 9.755815083022403 9.74484255046034 9.731138456627333 9.707508378839016
10.007361103158223 10.018604754075872 10.020636694130578 10.01355487157602 10.043161439590238 10.009293224811726 10.015920779521203 9.971760093331152 10.039083870643951 10.03026534686657 9.998813930461987 9.995124233395577 10.025544497874279 10.018126186378385 10.02599773417168 9.997573848062117 10.02298284070197 10.036143553325472 9.952612040251163 10.056597384906272 9.991948019301036 10.007874508239695 10.005555584193853 10.017988271876 10.048732365702461 10.030371325881736 10.032795544459763 10.0296244709462 10.028147248667171 9.991332831160065
10.283313892299887 10.295698401521173 10.306060572527771 10.298718920610153 10.302226129229473 10.275148500171163 10.307526842638781 10.243176706937497 10.308127321790307 10.29621794383022 10.26056339162103 10.272358878954389 10.293890720649445 10.293609535000078 10.289630614331642 10.269501610426364 10.300076394449727 10.30783035106087 10.22662724840544 10.322079051428743 10.247676447788267 10.302894103874086 10.291564591648106 10.290787944203673 10.33487985362158 10.308944686196515 10.308877480204597 10.309500952608394 10.308014083785942 10.287609518890601
10.55430850079916 10.566503138795614 10.568524635621877 10.560657085831991 10.59411171887085 10.556747157950106 10.563214252348295 10.515219352779049 10.589219073079034 10.57963614505642 10.545344766570608 10.540784762365433 10.574453253129747 10.566100640368628 10.575064151428759 10.543598783033822 10.571284184536847 10.58586913402069 10.494216957529137 10.608584813576888 10.537920797705493 10.554128289245144 10.551872131810933 10.565997425720019 10.599214187277665 10.579447723447247 10.582197204782187 10.57861536861396 10.576888993115297 10.536017752905096
10.820815572457366 10.82925032495664 10.821009485514605 10.822582187807827 10.874823627500925 10.831065272450227 10.804036355537809 10.79308634693072 10.864902015605796 10.84777867434673 10.808413418371174 10.8190742015064 10.828170217734437 10.841872826747826 10.846180414904142 10.803906382570384 10.845541326404684 10.851596117322018 10.75517183244578 10.885039550364619 10.808886370927087 10.826135858840159 10.789694341322644 10.815527583522107 10.869005253623634 10.830765810767783 10.845620846321133 10.840414734008162 10.841801662769777 10.80279891052446
11.075872642946115 11.089236669439506 11.091843982267028 11.08282882920982 11.118937501252766 11.07827538099577 11.08647390738872 11.032560999076262 11.113659273770189 11.103405712680367 11.06611996260756 11.060642260844622 11.098271124442292 11.088445235382583 11.098339848517053 11.064251036711154 11.094077005995523 11.11027793663095 11.01021159526881 11.134857044616242 11.057655255302913 11.075389821310441 11.074008743437645 11.089135323098933 11.124761578505582 11.103849368390344 11.106476348864097 11.102631341784049 11.100539552466268 11.055817856135224
11.333507561755285 11.345683449664099 11.343087148945425 11.339888846629679 11.374605890350232 11.295933477347512 11.340237835863157 11.267073484047593 11.375017332097498 11.364386887048886 11.300961286485407 11.304005211894212 11.349085858636183 11.33127046292489 11.334092673187923 11.313860966041762 11.367534914825594 11.363115627245952 11.2495545082608 11.387674691979187 11.304945442357933 11.325499846208716 11.33413077144995 11.353555924070626 11.391491164889178 11.368146022082446 11.362334309054527 11.35826028182327 11.378313919920112 11.316372430814141
11.568550303165242 11.583075717626315 11.586135499285271 11.576018298857889 11.615655446457646 11.572554227679834 11.580214980912928 11.521909486350214 11.609597419226546 11.59838143842059 11.558618596549207 11.55239008196554 11.59315232185002 11.582782889440557 11.59375540360952 11.556016863229921 11.587790685091871 11.606133280181375 11.49737465982037 11.633072426143944 11.548885556537977 11.568190997566864 11.56622866484353 11.58267944372291 11.621496450474286 11.598809546214452 11.602010472220762 11.59783636540318 11.594701125182388 11.546519661942149
11.793270130886167 11.81259820808937 11.796902080674958 11.818101706842365 11.862933259141244 11.821829236698246 11.815664972631083 11.759455077897835 11.817893474173053 11.833246048325247 11.79033863952632 11.808167618301301 11.814718760186583 11.814199457192473 11.856348035183865 11.794356588983637 11.79334926931169 11.817575562058575 11.75186275688094 11.848720792464622 11.753796616219768 11.818612797610548 11.802080690802033 11.811050984658623 11.856805056947735 11.836615945584123 11.819979158061427 11.832208582480522 11.811245858189206 11.752160978413114
12.028970766884362 12.044522448147005 12.04856725175186 12.036327481620901 12.079510433315038 12.032316665280874 12.04123933852071 11.977431268536037 12.074260733034153 12.061018844422268 12.017749317870361 12.010142381293633 12.05580358531458 12.044193396063767 12.054914257136703 12.014660976372339 12.050612216629489 12.07027791779609 11.9501038284824 12.099595304545987 12.008100655427702 12.027520086202616 12.02583920327996 12.04414564275534 12.086217994680146 12.06144400434494 12.065681072137107 12.060540929028752 12.057757849154513 12.005629050483936
12.26860435017512 12.286496919153434 12.271290305852569 12.236145498843083 12.299616492587033 12.240892164294042 12.233696489597957 12.217227417458982 12.300545273731462 12.27389170680598 12.244536237895165 12.240200813694594 12.26873292096479 12.265700885067817 12.270701397050638 12.222949859277312 12.257182540306841 12.307388541480945 12.149399327909903 12.341439174142879 12.219061582847097 12.23348034544856 12.240287818348556 12.295848071907198 12.29286620167306 12.257571320479402 12.313935667447861 12.293419098836221 12.285511430594946 12.242585764019083
12.450100921030845 12.466858402898776 12.471986268020064 12.459611360781334 12.50602189633695 12.454948033909433 12.465324185757213 12.393776717044574 12.499848911357123 12.48600988524294 12.438276400448466 12.430008019956288 12.480278522747486 12.46737946646758 12.479295925700846 12.435661618067883 12.47488724800456 12.495000763536886 12.365718874961454 12.526864578385606 12.428282081757521 12.44983325835779 12.44753924662543 12.466070000479657 12.51372413679411 12.487214779691605 12.489708567622419 12.484789336605242 12.481881274566742 12.424691609760425
12.650239804427931 12.651817012225141 12.655975707829882 12.65646572593418 12.707130924206844 12.666253819098447 12.642593804436558 12.58287792471937 12.690223806768051 12.70544437515012 12.616971719592579 12.60273873193621 12.660883926764699 12.66225080974392 12.681491279473402 12.646469653339812 12.666875973925848 12.674565811559308 12.556211912013637 12.72847405029319 12.637887978926448 12.641808345736628 12.643388741841264 12.646156462780427 12.718070811383463 12.70332594645285 12.698737212277024 12.69199148413625 12.673146643360154 12.622494013813743
12.82750154540588 12.846325983813882 12.851840616066053 12.837773537434968 12.88838324171227 12.832155322384374 12.844884647031058 12.76646309188359 12.881937838609064 12.865615211703517 12.815393230648471 12.806805292868685 12.86100312713932 12.846458110577231 12.859109911736942 12.811106388251545 12.854628144582422 12.877084354232007 12.735801823439875 12.910966716969405 12.803004252893407 12.827417026241733 12.824656230062512 12.845721173696926 12.896444793018365 12.867087322644977 12.870245251962087 12.864980614927314 12.862403895632289 12.799831261441888
12.998329428182746 12.986006490968984 13.020787603522358 12.978769995470184 13.005360161922084 12.982544219218259 13.021234651717345 12.908237903383817 13.077279267270962 13.033244371968346 13.00860627775621 12.969885918628528 13.034294473998617 13.026313178419665 13.035390895679717 12.97250767169195 13.045499740469127 13.067873069762488 12.899582220367265 13.064228488719783 12.966973566665851 13.009581763736863 12.994327519152947 13.016447752476864 13.074551518380233 13.018282403526221 13.026082658248528 13.044830518789867 13.029400473743525 12.96272320635277
13.15241928832868 13.174261272750408 13.178769416586274 13.164780268354747 13.221323344927054 13.15835606639409 13.17082390208656 13.087072669624435 13.210366342533927 13.194009934222207 13.137927710446323 13.130132876056296 13.188519029168246 13.172536588610617 13.186508661464272 13.134833640238261 13.180774242963453 13.205211119599404 13.052586946298788 13.244120033974726 13.12576224248049 13.151613076615462 13.149115380015996 13.172158862478748 13.22704051955689 13.196394520736318 13.19972493570132 13.192860311396103 13.19050046026021 13.122538992644845
13.274305300461341 13.316201960877052 13.319866569995853 13.341939380816983 13.385407985980391 13.308988231198162 13.333429986569604 13.248042804635814 13.34119901188385 13.30980629258451 13.253161199925795 13.2469672835657 13.322837018734152 13.302025780607499 13.349972206659734 13.247878575802947 13.318942767888313 13.326078773416645 13.188027484227959 13.395207871156641 13.27675714054806 13.303265655580981 13.28885475337816 13.31479913576476 13.359038725547808 13.345967128263872 13.349211326204637 13.337389123103708 13.307185818340233 13.237013851301112
13.414914959586788 13.437415465266808 13.442384621405134 13.42513822812027 13.487662784580184 13.419699860451173 13.43260942264823 13.341251393286635 13.47755254350003 13.460496782593124 13.39930777185571 13.390731491999015 13.45336360026438 13.436388624450693 13.449857763415721 13.395983888966072 13.444823031227566 13.472346749883545 13.30502447014499 13.513268929112819 13.38399400724946 13.412349105894037 13.410111683092852 13.435243988391209 13.495659298072177 13.461266711743242 13.4650346017541 13.457915947202897 13.45657853390891 13.38256638309374
13.52570453514325 13.534739224160587 13.588054693574 13.529313309297859 13.575484130308618 13.522699105890844 13.562550299433894 13.406396013159956 13.578375011384459 13.592350459945852 13.537052373876294 13.494186340020898 13.563867392959136 13.538015537454184 13.54127066931521 13.492067430192765 13.570294926040466 13.567475668972264 13.402561407706164 13.623845015740732 13.474674291473065 13.506695219537795 13.521438077142246 13.54062217815849 13.609259615352421 13.560605742546924 13.54536256432652 13.60812033276056 13.590371682230897 13.471581341302121
13.598219288557695 13.623410092308674 13.626025188090415 13.609664827496685 13.679059804854091 13.603848771335935 13.61637867210685 13.520210168832504 13.667197573742722 13.646674200800927 13.579406335953397 13.57205064131848 13.640032510860078 13.622185330560336 13.63766995579641 13.57812790919106 13.629954983195963 13.661686219233106 13.478660863387752 13.70571805435356 13.565407534749031 13.59638355628009 13.5927516656762 13.620732561558343 13.68622676380897 13.649507266128486 13.654867409055557 13.643100684797876 13.642238225800458 13.563952221165486
13.662659465107767 13.69963602694307 13.685126816704324 13.706378737370773 13.757926557362985 13.635353637034052 13.646388843427326 13.612116292443126 13.707496242011883 13.690402947178548 13.58024944325465 13.669270794463035 13.68051223151863 13.658276759215685 13.740817973045644 13.635512067740533 13.67918781147214 13.735152710411807 13.536041363172684 13.790676846122262 13.645702462893336 13.657693558077932 13.642404758235225 13.681802112924991 13.701755409821057 13.698074327942825 13.73115154127612 13.665331149109567 13.680254929924569 13.66192618651423
13.683746268793369 13.710315436961807 13.714588149776214 13.69400799455249 13.771279182050105 13.691991966684252 13.705969485541678 13.595990850747604 13.760838327023295 13.73821171898016 13.667282674819218 13.65268187349334 13.730931374678917 13.71180049376623 13.724465184653244 13.661836282895207 13.719524288907213 13.752415375571367 13.552834432081948 13.80022856809136 13.646419600322037 13.681858066092236 13.678538259606997 13.708597474620648 13.783390738769858 13.740914243831538 13.74499179749358 13.736145386291684 13.73369484937337 13.643655815403104
13.644995105734766 13.72995429182761 13.686293143218602 13.636172238799693 13.752976822280063 13.719339222068625 13.719371836478373 13.563388816572512 13.751838917924328 13.764109332019087 13.712687459888421 13.642869968772947 13.763574314794093 13.753831411511726 13.710829725917122 13.622226432877822 13.741308975043335 13.762678406234055 13.542446445240593 13.791178291771796 13.646343412268665 13.63859273488249 13.687058367646364 13.678130493384831 13.75823247823726 13.75326814184398 13.734658955966669 13.783075270024831 13.748788420275211 13.575625667044017
13.646069474627913 13.67068170754504 13.67920775171508 13.658873928498544 13.740854819436752 13.649796303489852 13.666388717368113 13.548706512244314 13.728410233070473 13.70096685471827 13.621073643859244 13.609656693006896 13.692190447415042 13.670532691869122 13.68928348124784 13.62159281076943 13.680743305584041 13.71769046952472 13.499382524439538 13.772203513566582 13.601805188830612 13.644226099623049 13.636440024573295 13.672727777175773 13.754366818285247 13.70491723415697 13.711351047524781 13.69740187119357 13.696744105062892 13.604047645786546
13.613638521772637 13.581209203939649 13.602917525880574 13.583128057565638 13.618065520568598 13.539465067907177 13.59993182714861 13.494574291192745 13.627474767072016 13.644227418222144 13.536754073503538 13.501504885071613 13.610808743867908 13.607921302882753 13.6198674936911 13.597611612043988 13.55085667469099 13.681340825354082 13.375332161848204 13.700557253476694 13.54112637029145 13.56720988975392 13.53914178623499 13.626327402453743 13.642443805924401 13.63044534002047 13.64421323367327 13.618663402821516 13.660348740717497 13.539788187445
13.431151415883615 13.46381150743269 13.47187104232065 13.44912870180969 13.54443151791842 13.442467384759063 13.456956641528151 13.324955626932331 13.528497702738207 13.49453902319727 13.408297632460933 13.397820119337267 13.48681406670771 13.461334261189915 13.482879579402725 13.40281245900317 13.47869707178776 13.511002821487779 13.276623062637338 13.5748518075951 13.384708687283146 13.432955910515123 13.426367656596298 13.461937548468534 13.558005303292772 13.500336923584435 13.506856519314853 13.493066998216124 13.487868711136425 13.387080446558002
13.235977468608548 13.26858176429749 13.309357129956075 13.273294266878844 13.382681011699917 13.246692469119226 13.29543539351706 13.119774822638632 13.401936578951943 13.281315742242692 13.229241454702171 13.240121917083068 13.311963799671997 13.217786339351228 13.310887644207268 13.227992878290088 13.349201998184741 13.25019532884497 13.080792890654482 13.431855221406318 13.224556243442727 13.253577280242261 13.253366771016617 13.243035062757217 13.480841525976752 13.295832068340161 13.306577821525853 13.392456615653451 13.381308691835 13.175848078845295
12.979963645995358 13.016200970030287 13.021556395099736 12.997394726809146 13.102249381955442 12.992076964496862 13.005054968240678 12.861724985997691 13.08060533062574 13.053013621965118 12.952285057999747 12.938011691162004 13.039680522162614 13.019105955894442 13.035489535590449 12.945616311716595 13.025359916010414 13.076592566270705 12.805934048966392 13.13507940560352 12.923948728107861 12.979612129586808 12.971568861846213 13.016847222734828 13.10783844503418 13.058171159005571 13.065135056182482 13.03937486415936 13.033923146968606 12.931671339827291
12.666358786519178 12.681304733056828 12.69885461710548 12.695407933892294 12.768307722009437 12.635801577581697 12.644857514480755 12.476165794261462 12.708421295480033 12.694160941774161 12.566513400682958 12.459295986818386 12.701509881868265 12.713394014792154 12.692157399105357 12.546784230174602 12.685039304624953 12.736015010181442 12.476540775186153 12.729133574359535 12.688842875395592 12.572221524693424 12.549777427183084 12.722496471524442 12.769487179822338 12.75209976252007 12.709485080870307 12.561409156684197 12.691441845633735 12.573217420799452
12.15406138921077 12.197848518167202 12.202614604126351 12.171873809089666 12.295395686920811 12.173081930719556 12.189467666177169 12.029077809921953 12.276718546889537 12.243283683244282 12.132561291517359 12.129423950817584 12.225248418528723 12.196797151861297 12.221851336762178 12.126798168152419 12.209635431706296 12.266753296941339 11.957190377194202 12.344009548532007 12.07971164311906 12.166284073855982 12.159286132595838 12.192734265655192 12.303218630798767 12.24145592197447 12.256517354791024 12.246498507599958 12.220931639811823 12.10439501365915
11.53765585049566 11.624367284351408 11.607711194287097 11.5653691354995 11.715238635030966 11.527111780516242 11.554932927714109 11.489867805532999 11.613582884400184 11.665754819041323 11.552865445422107 11.549378553038405 11.642910972678314 11.675199415071456 11.590169925423988 11.563515109824152 11.575415790223325 11.710133315393906 11.377006109491838 11.918996195876446 11.414932810694783 11.596706835649954 11.589835523583824 11.518594383138854 11.614925593841255 11.705400493828035 11.58479985631487 11.714456271266503 11.682050265683662 11.470391305030066
10.698028862256246 10.739822143025537 10.750301857033723 10.71670445587239 10.854819323179328 10.724094314320324 10.742227957841704 10.53469816501735 10.84895459621426 10.793362212557982 10.663952693760146 10.65828718794081 10.773750584432646 10.728866231476923 10.780040802246397 10.653720231588677 10.766006271690122 10.816168214077951 10.459333926192954 10.881214229143184 10.62287137139239 10.700389816972953 10.69202064463363 10.754145833245506 10.8858991367991 10.784031748549445 10.827064288808943 10.787997184353028 10.762152619711799 10.641159383478291
9.426165401553067 9.50015037109287 9.527747648306045 9.499676254634872 9.693705612099537 9.579836851808777 9.600965661024125 9.453204810726687 9.615477686399046 9.764447590989427 9.447454194428737 9.567824418567307 9.685758681894212 9.538297742282909 9.681347917713238 9.544440644367597 9.626931476338495 9.688435117464733 9.385995396715735 9.591067962570143 9.55109716757255 9.703963605329772 9.556660390163739 9.846669726101595 9.6094598323377 9.789069065011306 9.554564145932565 9.557488874473119 9.549365671684388 9.51654126488045
7.922881995817814 7.96482512410294 7.972401634608652 7.928688539622221 8.081275322705729 7.910518786178287 7.934193929405042 7.6608606091840645 8.092993196955108 7.963353202322058 7.862307009593493 7.812339124910821 7.958410765252168 7.938552534038444 7.96826446617177 7.815904637114343 7.963282733295095 8.023125214902704 7.564195502253119 8.161644258678235 7.767437724050359 7.836456997075568 7.870040775140762 7.873373733257415 8.152679898747795 7.9441416088520675 8.078014981724056 8.022481007187075 7.988376525033823 7.801840833632679
5.108481726258573 5.231174661912105 5.255419750014023 5.135288633058152 5.564260633702742 5.088636083349889 5.159885405931021 4.425905398733238 5.57237222685136 5.2656788605014615 4.9504472168813844 4.8298323140206145 5.242149051477869 5.17569119928648 5.263810629652132 4.844257754750482 5.2412200107364715 5.411471129541812 4.159549721797932 5.777564368432582 4.722295829158121 4.9190485448904315 4.984204888145361 5.034255506190269 5.729082878443073 5.227303056505573 5.522947576447233 5.393925373697415 5.3124530559650935 4.794002623177044
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-posterior_Nc-4_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.32307561272059493 0.3680568134725711 0.4013143570906285 0.26490453314736023 0.30859222314645945 0.3035311546879985 0.34717435273371394 0.33283136771690625 0.33525595065659203 0.2623599035399314 0.358461557363292 0.3942694911231746 0.3036495830076709 0.4212652998955694 0.2862149798290879 0.33779783386358936 0.3540687704883499 0.37828084859157596 0.32895776656404835 0.3247261885422127 0.2935782826391548 0.41201586114190586 0.37399230703312303 0.30473188239831683 0.3557845913641834 0.2882849131568734 0.2512985356022896 0.40562646018112136 0.3317576508886399 0.25051799670371117
0.6524050303920321 0.7158092514588352 0.8038350485811661 0.5546355093099198 0.6283970064703029 0.6042399213613596 0.7070256472891956 0.684472673783351 0.6878535725548746 0.5419443772678998 0.7309665184473204 0.7849854230537756 0.6392677366373074 0.8374832904280279 0.6014924836938808 0.6812588626335943 0.7271749872488296 0.7571703673964999 0.6718520459902568 0.6414262041573039 0.6183020077836988 0.8240342074584747 0.7758818283367854 0.5973544994305132 0.7453055338555844 0.6098912707161274 0.5385380823933479 0.791306810158886 0.6491518894571583 0.5433515346726063
0.9752238549794887 1.0408114132704682 1.2044003279166133 0.863126413732339 0.9701691878616429 0.912468150578424 1.0766380178479604 1.0245672006645135 1.060391984227574 0.8205456121596212 1.0888264795022986 1.1644794453876746 1.0037089643305206 1.2428447138606975 0.9335036009467799 1.02734654003078 1.1180363129960178 1.131689056688606 0.9928111120315276 0.9661369329490251 0.9692183499957587 1.22425631663369 1.1896253018489815 0.8891504016598919 1.148369622756611 0.9562606949781125 0.844647282375742 1.1606572923028344 0.9542108967880366 0.8304749674202125
1.2956678540025564 1.3541934419834565 1.5860389543669589 1.1859516981549603 1.3244894292591243 1.2237977108643319 1.460601943666834 1.3633385939633482 1.4449094340704873 1.1152047712180617 1.4362094753923382 1.5346492708995356 1.3524817528422168 1.6135164243027402 1.2646450836770344 1.3612759011884663 1.5034026423148483 1.4932275189481305 1.327860619748737 1.3004271688830262 1.3351622568197943 1.6143650831959304 1.5831861752075926 1.207169455032136 1.5375555020481229 1.3071738426078992 1.130242693311973 1.5292710404508456 1.250989965562058 1.1203381158841546
1.625562829850019 1.7052780560905736 1.965167280905208 1.5052343358715523 1.6818343278563561 1.5414703856949528 1.8419395745887643 1.690807809080356 1.822999050050993 1.403982965295319 1.7687524584653966 1.889293096195741 1.6989043950984721 1.9795947006891048 1.604462240884068 1.6564291392537969 1.8974034169310516 1.8285258335560262 1.679201552010808 1.6609247064294943 1.7080704260863389 1.9707616257784073 1.9416052690660732 1.5400326825941726 1.9082002639664648 1.6560585818472584 1.4312143242299133 1.892982717175844 1.5706935435821447 1.3977087120952796
1.951923214193583 2.0698619347440927 2.3291345524345974 1.8367910040449327 2.026602185266208 1.8566115645576837 2.22228009064952 2.0366651903744692 2.210676241227314 1.7144769093958057 2.105920673877592 2.2332198383744606 2.052192714882409 2.3296187696322184 1.9497787785940808 1.9293990082163266 2.3280245669421307 2.1404267741113845 2.052454397531071 2.0274346427773646 2.091692625245582 2.309769068920446 2.304750867666516 1.8555518131892277 2.2717079720183033 2.010831951011071 1.7692048773412439 2.272365807777441 1.9196164924836097 1.6817707097557284
2.253263803992271 2.4269362525423137 2.6655693666119986 2.1855852169858045 2.377250823697297 2.196472065582172 2.5771204313139413 2.420975015049584 2.573545640376535 2.0395925608302745 2.4345649498018624 2.5688827244104733 2.406945396026246 2.6795514849031306 2.2804184208262326 2.2217606389035742 2.75256365499872 2.444331985776486 2.4354390174708893 2.426973981459523 2.4794941909925043 2.6549191025805206 2.658986612647021 2.175566651184993 2.6422477989056388 2.3723274524267577 2.11927527616051 2.6486548280662654 2.2647473227959676 1.982405670790069
2.52940197647355 2.767397243366656 2.975370926151989 2.568925951439452 2.731836857558404 2.5319224698020424 2.944674045494079 2.8314561881110736 2.9261700910641246 2.3637891913528795 2.773694897409925 2.8930939826633373 2.7698277824353172 3.02610227914347 2.598198333331918 2.564977204158143 3.174772025893964 2.7466662358246055 2.8033365615072166 2.855964840150783 2.833626317508973 2.975588431945727 3.0102094657806377 2.5185145231530095 2.987713024789432 2.721233463526984 2.476634880942559 2.9958304965027938 2.599757076019619 2.275126734559819
2.8092684045152914 3.1175799471118455 3.320275828310566 2.95100487391331 3.1091050677060657 2.8671739178663005 3.311569737468157 3.2247266558985257 3.282011706593065 2.705830277969552 3.12977747128126 3.216882076401135 3.144055923196325 3.3667316361518815 2.925536589230971 2.9203306060117993 3.5651579072750574 3.0733469118592787 3.1456590973196517 3.2733790130246048 3.173623603961338 3.29522666318554 3.358910967876763 2.8708736551795084 3.358132183995464 3.0552699569293407 2.857054236993219 3.3555499120869867 2.9272334227021513 2.573902343235499
3.109961226056846 3.4413037187918225 3.6527905526066697 3.3187401608547633 3.5039687873303516 3.1949060261519673 3.668496626441177 3.5897895837399614 3.6146183866889663 3.0369446950438 3.4798527893250673 3.516427730990094 3.5283112490993034 3.702706965757458 3.247599778326524 3.271814182464878 3.9406664546211645 3.4045908575643815 3.474995914715046 3.688516001941382 3.5099190368407567 3.6118533508243167 3.6861121019390346 3.2371190659294418 3.72278128993878 3.3815651137355767 3.2548309770617667 3.6707130524662874 3.241552886313993 2.901512289788139
3.4220192932515894 3.783032146718434 3.970203348787843 3.6944496364511057 3.84702725744858 3.523862590894481 4.028703910772529 3.9383378652092347 3.9301658035252065 3.358385833440812 3.838837391458608 3.810801478001697 3.896588520054742 4.026628037923034 3.571851397851197 3.64007553085303 4.310735689470543 3.7573163319971146 3.8141960233039893 4.112670115792712 3.848555091813145 3.9236844437692775 3.993406629029224 3.6273449687190356 4.076745428761602 3.7196971464391173 3.6618887344346076 3.9772341787235765 3.5661253168003153 3.236076595157296
3.7289827874818995 4.146539629250218 4.27392169558923 4.072518622494747 4.149194124989652 3.844270180931227 4.377876712169462 4.2934858724016225 4.236496287275421 3.6909057397858445 4.186906224102267 4.1272465331556685 4.234311261042372 4.353599293129402 3.912178700576647 4.00397752650595 4.624992604577914 4.138527775399498 4.167448325813215 4.542523281134129 4.194179907883765 4.27679822296662 4.294793211169344 4.0119948629161115 4.420113692450838 4.048607311989133 4.074853662341495 4.265870784455962 3.887208729743839 3.5938467755425836
4.071209979151407 4.498460811356235 4.56306464068027 4.477193762675951 4.45118304360521 4.178052285553042 4.748570398618288 4.647235382958237 4.547475200658479 4.048014640879052 4.485046715695446 4.426986252629325 4.576971648338122 4.681571848828371 4.269187268618589 4.374742274268607 4.9250025007615665 4.517037106097296 4.5354191748633506 4.922029686384086 4.520882667076567 4.635743056706091 4.613879156325554 4.374311127547181 4.757929976744786 4.371813586027246 4.481507738743033 4.560085290548149 4.228449705180105 3.9553988299236624
4.420158741862379 4.84691631011406 4.836165190763337 4.900748104591368 4.771997643679232 4.487977197912297 5.082094842461959 4.998021457276659 4.824692687871289 4.432734682144031 4.801630041038028 4.676625875999051 4.9089917395179885 4.998647003210985 4.61399760064396 4.734150563747669 5.240534385739027 4.898385672949543 4.888102930919898 5.267017523163514 4.863653839562118 4.98646590072595 4.960380919394074 4.736782150597786 5.092511317639183 4.709903753148407 4.866887358877042 4.844059897573606 4.578105477338417 4.285784062181402
4.784003009286179 5.157338971051507 5.092814472331519 5.302445326308923 5.106813184465378 4.8174955761073335 5.425927422202847 5.346268298989686 5.07479860269578 4.812918212693105 5.139936204572179 4.923443351779555 5.210731798970052 5.277157432541848 4.943311143795845 5.0888277949549305 5.552138269538443 5.275063600461136 5.2529784722948705 5.620563667065423 5.217528457303791 5.337843389774216 5.314946611703075 5.084182828018636 5.4092924792801815 5.064624083004928 5.232449538464494 5.1429671101377314 4.913529588725201 4.583721041197482
5.157208371624371 5.453967328508874 5.345445920721703 5.6961257917228 5.433530961164801 5.168622816156545 5.752593563574215 5.734607240241024 5.322200681205014 5.202654307564068 5.457221775683077 5.163948744659878 5.5144121708854055 5.560899025729012 5.255968142708625 5.426703782868937 5.8340915290779325 5.665792182003988 5.6041850959837864 5.942761365721337 5.597661418760268 5.690572543470606 5.663851106097905 5.427431823380679 5.74547519836828 5.3987352149975365 5.578871117367172 5.452973880114044 5.261804373315037 4.8687002269967445
5.532456013281046 5.762882130791905 5.628771352328697 6.042915423995241 5.7442456315815225 5.511502973155114 6.090408697469517 6.141569918261179 5.600357310432239 5.612235298118114 5.7679223235614145 5.404175771149294 5.817493312066068 5.8838898491920135 5.573768648118077 5.786421158790907 6.126875050695319 6.039144324364785 5.949322639718556 6.254472404683911 5.98580881742963 6.067505996900131 6.000552730680117 5.7646613471667525 6.115038026103594 5.6881356559311484 5.876999005274382 5.761341969580552 5.577760183790249 5.148157705409285
5.904448248541819 6.083351001169152 5.915041963082561 6.393311912267318 6.054457143545753 5.813340500355714 6.403658268897645 6.544754464833008 5.876848119263286 6.020045818023949 6.051446827044897 5.640936255588126 6.128925652622226 6.22506411147768 5.883801175014875 6.153657157246194 6.4374572870258095 6.405929767999518 6.288329231387951 6.547070262452359 6.374751102830035 6.447608409229051 6.317212371031758 6.089703004196132 6.490072126243834 5.976821392682446 6.129706072845335 6.074289601048766 5.86208037598505 5.425654430560778
6.256903006692846 6.429253245970093 6.209324847061379 6.735184303214437 6.380694444658746 6.091889943448107 6.711767167463725 6.903884531040372 6.172780486698087 6.366000880853239 6.346190873095708 5.863323403692965 6.459092739066345 6.56497188367761 6.199739955280181 6.515427350522306 6.734652316131798 6.748962842649021 6.590282012637684 6.842927648173266 6.746863958680364 6.7930157101289295 6.606668837417915 6.371929635209621 6.865008827960096 6.311033034604354 6.425322911426011 6.385391745709745 6.11259140043039 5.70867433129683
6.571641935177575 6.809493509466565 6.474846614189288 7.076480678724742 6.667473417842281 6.365811768529546 7.0121015208314805 7.237412207420432 6.510321436982026 6.677344620574236 6.636176007608202 6.096804376719814 6.781095409542144 6.898076978091145 6.525634593228547 6.898427276517719 7.0890932942739955 7.07186668217896 6.888873014820755 7.157131180343218 7.090368404982997 7.131422622011287 6.940735563686537 6.623859223679378 7.237996287106141 6.642251545631115 6.733635302119883 6.665110508100483 6.360901528006612 5.97723217482287
6.870483676292815 7.183148034073546 6.7301222485619245 7.4039709606073805 6.918890161902618 6.665741185413876 7.3039067498840735 7.524998231980369 6.862119258912661 6.95436215253891 6.924235749041114 6.3281408712773235 7.106580497161739 7.22520753913267 6.845310299404954 7.237243704506729 7.476723038940253 7.387791253733383 7.147164018237049 7.452732904507507 7.414164443857569 7.481025528107287 7.266859245523455 6.884848758589711 7.576048066458426 6.986943595802281 7.067622520260553 6.955328901066604 6.642628892775226 6.23600745556635
7.126376146975336 7.538668631184442 6.974884560478523 7.724795721504457 7.15874746897095 6.972825544216318 7.56378634485158 7.798876642737851 7.206718166529713 7.205889421919778 7.206839724256336 6.578925108900936 7.4109044093018195 7.5212070505237305 7.183131614453047 7.565823609905603 7.841238533802386 7.713892392441317 7.420348348685124 7.75369131903659 7.698314815185203 7.847044628604998 7.608804272445881 7.130475796770228 7.918756402268639 7.3162657353031895 7.415952064143388 7.268427438146664 6.950244524338409 6.492642420802392
7.376788190399913 7.85805778280404 7.228665287586514 8.054601514653285 7.388469572635381 7.276708367656193 7.817733647332178 8.067055412107571 7.516276971216871 7.421474041108458 7.477680598137541 6.8366257262718495 7.701619674458405 7.782351956069844 7.5004468967921305 7.853938997878704 8.200969758698086 8.042144158543113 7.714142904085884 8.069809278640852 7.935466721633855 8.16939082967982 7.928146102910809 7.368657462875217 8.248596966914802 7.644366086083948 7.739651282960157 7.575446757214088 7.250627692693514 6.732805720426597
7.6110153382118435 8.183918004099345 7.4900991740315765 8.40406070843791 7.61442828574721 7.535920503697846 8.13925926609211 8.417243294409488 7.806496727820265 7.647890676640599 7.772796450774849 7.110949366866271 7.973294856897699 8.032870671803625 7.740263660301282 8.137368286755379 8.588502247431377 8.349520342104737 8.043363150868581 8.36056005657572 8.154165240065876 8.511156909564173 8.228117226856327 7.610588161206944 8.565150571814259 7.914335596429334 8.052060759979506 7.882655032616544 7.554973372266388 7.00659956754831
7.808820597256747 8.468953698721347 7.745293151427689 8.677826070449822 7.898577775838068 7.764593231951496 8.495128760213563 8.77020855581379 8.069759581941026 7.877958574189316 8.100402731149895 7.403925534200086 8.24121391039849 8.289235092936789 7.938281722792043 8.419319376115618 8.922684445958769 8.632360060355968 8.39350589761357 8.663890164058305 8.360308114946813 8.841786865081337 8.505150933422453 7.86821049151721 8.82098397424933 8.157476393564059 8.365204273751456 8.204852806812507 7.8437260195736815 7.232055471053847
7.986215378517627 8.744061674950698 8.02838530049381 8.924367426315042 8.183072301693619 8.0244252988701 8.848621093462489 9.094902679606827 8.352484629833661 8.088849588484672 8.398570782080691 7.732703758928429 8.520436331449009 8.551221921798845 8.145760302151883 8.66136657061347 9.260067605161975 8.937883497820435 8.725482002807034 9.000282418664728 8.611399078131065 9.165028227362166 8.785381522724913 8.125064054720395 9.095307679424174 8.365708790722763 8.636770914873887 8.516731325471694 8.123320942998633 7.413083631470775
8.170725385767234 8.9732893426702 8.304899826297126 9.214036661472361 8.477967533533675 8.240559559441683 9.209895057576302 9.358191768172267 8.638161095733283 8.282835174235801 8.677660748642074 8.027313225108106 8.801516618707057 8.818280125290503 8.35496072944127 8.875093682548284 9.599583961059535 9.221947359658778 9.024312674260795 9.321229637633246 8.866826988776603 9.439059078738246 9.05516818847594 8.377212296663851 9.393055034227174 8.585903067504614 8.9265216360805 8.827800899887416 8.416109707846163 7.609191617637823
8.374627087266692 9.193927707403004 8.57294447703774 9.52555622469764 8.790954010006105 8.45134491659403 9.552015083738334 9.609074686842566 8.914030778146474 8.466525986171478 8.949940100242728 8.284107838233933 9.080169971954373 9.086995649895481 8.596304435375284 9.068901325182111 9.929488251747154 9.500065355609285 9.297951985388192 9.678159082731838 9.119115127417937 9.665263604769377 9.365148236515829 8.634748912096532 9.706897095731627 8.875836649249127 9.218427671088778 9.11869153551084 8.686768271755591 7.795000582765641
8.588656433715963 9.427965381726215 8.865194300908799 9.812609460942161 9.112988434489273 8.68906677551885 9.858847347687679 9.848207438720468 9.157786679023655 8.65456423148595 9.220905355436102 8.573359551557884 9.376809947764787 9.39334107901113 8.85008648408988 9.24110109885092 10.234088201302612 9.752083658229136 9.548559259280726 10.057464828024399 9.416638445354872 9.884760654917251 9.651271049847757 8.928702137335305 9.9880504832245 9.168698058079977 9.485040751590585 9.391801489669833 8.910808642741179 7.992788782613534
8.791821968005578 9.64983585418323 9.225986296997863 10.096205846293342 9.403399073864689 8.893628902051514 10.160115201174008 10.093922733619626 9.38278107998794 8.840146048848966 9.480632984154301 8.878199786229663 9.667620725079065 9.717917271506456 9.084526916724863 9.436786673054833 10.519775936121201 10.010924339163859 9.815194620798898 10.43948242224748 9.738897890917702 10.149693725545657 9.929547468165842 9.278593571832097 10.281757495657684 9.437488334163746 9.735465674421587 9.653348069868153 9.140925078899409 8.195674700377147
9.015251000900246 9.827599654851465 9.584330053722914 10.330161759395809 9.705566838132727 9.090590944787374 10.504373942327627 10.367358932980592 9.573312011097693 9.035908754958452 9.769812723985764 9.191657188761369 9.936061659897954 10.051771448323462 9.290755896226791 9.64226749213248 10.77898942705399 10.24920671853283 10.113765553963285 10.849072187282712 10.036775184981327 10.388182865525971 10.275955467884911 9.637667297484647 10.533165940458561 9.665261322422701 10.00805636644997 9.899832758533961 9.356935876978543 8.409419455972236
9.247251165339296 9.977699029597542 9.941429750143442 10.5063034193087 10.043923326042938 9.30279095153429 10.819362997276146 10.660863535699695 9.760684915130119 9.29706862433921 10.098064617011145 9.515757520180284 10.197929115468007 10.387794093794364 9.516732003509617 9.867984656232613 11.0020245427339 10.497356575707785 10.397657220941664 11.288059888007162 10.36334884135156 10.574633940806546 10.60253317593297 9.991242849535396 10.721520453998467 9.882913960977824 10.280030978575267 10.096274400284283 9.558092256861224 8.57753414637107
9.481436473856084 10.128185165832008 10.311469071674807 10.658995819697385 10.359102367665809 9.516699586220435 11.089464645080227 10.961145387691683 9.92865919463906 9.604252126775405 10.395355884283193 9.8753044541933 10.410968032523975 10.725840515888093 9.736926750416586 10.084745369305226 11.189177890060781 10.738512406273637 10.619390528341505 11.700658211175073 10.659979965058794 10.78552212656902 10.858131495384987 10.277375088084154 10.865994127479711 10.122203983313309 10.516650015427365 10.221464795476551 9.741934082625814 8.773852658433647
9.696454729909517 10.309866913385399 10.687745654110815 10.80690736967636 10.628427866681092 9.706472513414159 11.359437143450213 11.211367252600917 10.067391244135283 9.897104392760422 10.676219093214373 10.210268614749124 10.632514910627393 11.03642055626899 9.910501900963402 10.305919837041722 11.336571859683854 10.977241465400532 10.820536862291606 12.083067797507313 10.929101904976893 10.984805208862799 11.11414499759624 10.550360496416545 10.983496362307331 10.400469686975402 10.722887241777567 10.316223164040904 9.917689651073042 8.976451685796658
9.896975462070499 10.533942820455096 11.000013821216198 10.970423324876235 10.904632601283446 9.858603489953232 11.562909146707739 11.437987565513248 10.23026081856667 10.124707364053837 10.925833324495045 10.539445158562593 10.843872371021451 11.348645236390295 10.00459019497138 10.521855592374553 11.525646014886355 11.216016238362947 11.044648366294805 12.479211844993989 11.19927379224257 11.205720345332518 11.323833217344724 10.790722131503243 11.141594551864932 10.651857102025435 10.901838662950322 10.421324561927097 10.125171920235404 9.215383654605267
10.081591954563992 10.739279922333225 11.288587933585585 11.145363607616279 11.152097303885881 10.048562789627665 11.758187096047251 11.678994452908945 10.38633236977123 10.264475568954758 11.184521681872688 10.845427458688215 11.063530300770987 11.669800209813884 10.089669327651418 10.728758654788662 11.689691721440328 11.463563701856314 11.310511669310047 12.852747686498846 11.473976834389536 11.462356578314067 11.531566082982982 10.979434982003784 11.301639150628215 10.849403537391716 11.052157556979774 10.56292586989543 10.285085102370441 9.4501103871784
10.285004585901433 10.889744744587652 11.564375931512675 11.357303255700694 11.384780966864309 10.1805696105516 11.996862953060281 11.910076235001364 10.54005198427321 10.369051439488103 11.395687578789857 11.11835337608671 11.276048066452134 11.964262542886349 10.191579392191466 10.924861483971473 11.86978350032489 11.707769035775236 11.593320443379882 13.154910047909434 11.718228428137687 11.785760598469878 11.809079920957279 11.155769650580973 11.504044717400332 11.043872022255739 11.177807660659537 10.774808956544529 10.454532438414274 9.676196616159586
10.500801474578545 11.01933760107952 11.882537879085174 11.518658376372997 11.588454783026693 10.254149079016157 12.254916823209356 12.118704635020643 10.755145025800733 10.424090831160346 11.573239291766749 11.326205016635265 11.51147227543089 12.248232205330936 10.276791862475978 11.108913910547178 12.117653279066543 12.0017244641017 11.802911313623651 13.47539713762741 12.003085384325155 12.095024306741914 12.106005729184192 11.32625208593918 11.728289689010397 11.237833755846246 11.328956188339692 11.031565798188385 10.65087516351437 9.93668999005933
10.69135703833467 11.173416228378093 12.142703850411456 11.583844235074546 11.81457226141075 10.324384299231273 12.477900077850265 12.336580616447963 10.94441318530527 10.417738263522637 11.71897547438961 11.579055748612877 11.706102396070504 12.510897945647898 10.445465489534891 11.303507993386551 12.315757651817206 12.26490193658719 11.978561890564787 13.795012473281604 12.222393519374661 12.387536892799467 12.377878669562293 11.508476450094271 11.943270739635107 11.43528691619583 11.485890583940423 11.314663396646617 10.815102193809388 10.137772890591913
10.818509048023383 11.287004896324687 12.335598002449153 11.654182370594077 11.9988114146349 10.420732326880236 12.730849919989039 12.502028582779197 11.12871493027204 10.408969383102079 11.825234118353377 11.77591326024284 11.870917078346116 12.727073777325199 10.638071050168737 11.53194797043027 12.53290444068905 12.462828640048333 12.169282246760973 14.025643452137759 12.447020968711978 12.659321123329752 12.622637181391454 11.621593248717865 12.162180858064398 11.684808234804224 11.609662208461659 11.59229043817022 10.946126599464522 10.240497623199204
10.984380818862775 11.424598417251675 12.457230782536717 11.758835341383604 12.09953476085502 10.55459006514253 12.92054617382115 12.715785542028444 11.343502450737063 10.457411806407437 11.942439418275075 11.894636809739259 11.969492031323151 12.897310524407887 10.816367744716072 11.785414437458678 12.744711769585336 12.64615868469464 12.367687687895009 14.197216553104605 12.70685643368631 12.865829406228185 12.840943412028249 11.771093757751805 12.33869805631476 11.917195758433232 11.835332972809066 11.931791906491206 11.085463359614863 10.324009740452185
11.106523781367706 11.589271818265766 12.543239249489922 11.925519405231652 12.129868049531126 10.682033822347169 13.131946632662203 12.945089048329095 11.577715966994742 10.505924240450163 12.131923957711807 11.96631605547398 12.087623607608627 13.027051917869354 10.981085042350688 11.986905433474918 12.980021227061298 12.869170604646634 12.563942907498047 14.31391197239675 12.91883302717094 13.023208526221538 13.022086254835616 11.934956807166218 12.500729898107442 12.0789533509411 12.045775414801293 12.218477637047144 11.237822903622822 10.365404768102481
11.156990670934144 11.717259589867142 12.56326500514484 12.13110525361088 12.094080787721193 10.822021097006347 13.319356996953331 13.131835603706497 11.805345227030054 10.61503984779116 12.376373782940604 11.916281438573241 12.21931609696409 13.133924830340655 11.180547978810461 12.14217886677182 13.253655194855103 13.112771648079944 12.722502163343439 14.416254073731544 13.073951575509318 13.13931279794136 13.163481019465289 12.032944914411903 12.72341495940206 12.203947826366276 12.211596050265873 12.425520506897717 11.37892387558774 10.37895138070776
11.159651379488343 11.92410299482408 12.525435818703471 12.470407526849847 12.191121668776502 10.988893323214453 13.477780392274738 13.355445564439917 11.955955138749774 10.745963355273455 12.542403204345437 11.815497637922112 12.372128635613647 13.179131839609658 11.36577229064469 12.24565176784756 13.519039811479297 13.293529968613507 12.873779985600478 14.546279850910643 13.146938559163505 13.202566041452105 13.282227290270177 12.111301861863257 13.006988559675765 12.358616648245189 12.400558304243622 12.542881626816792 11.513046618384365 10.353053662935542
11.144823666318795 12.126009919706773 12.418879335814742 12.888413670252293 12.292484521041397 11.106777551583175 13.645682799288098 13.562295560899969 12.087746099089287 10.836689831927723 12.601431773680671 11.660172479339208 12.532714045744584 13.168992543619895 11.540260833259387 12.25017617559135 13.841680150600336 13.398907865168766 13.04051371174846 14.621274779178773 13.136233900541576 13.294169819469387 13.400307011993304 12.210932987023183 13.361169125341343 12.501231140306956 12.616819446055397 12.647647200211036 11.58816757334898 10.216001091901152
11.150110601949425 12.336774547990789 12.272445045356777 13.239551099917087 12.357603142714538 11.169525183654892 13.771038217723007 13.678698610809967 12.190196583847912 10.976418014816211 12.631235426175312 11.520160578878993 12.70215925947249 13.139166310614392 11.6267091135829 12.267488675066906 14.181315396103649 13.472512710928388 13.190842963446995 14.636613274972076 13.07168026081979 13.387708878849942 13.504992903422862 12.298918860936329 13.746065634934897 12.532143477792818 12.830023435506012 12.725211150818659 11.675641443435422 10.033036247903372
11.091260657111723 12.53443698119351 12.165096035156568 13.57118569386972 12.393685150594152 11.216860491142562 13.974142251336467 13.727256436211944 12.202624381317314 11.121563271759836 12.648927937258048 11.320496319006702 12.849186425351789 13.077001036110511 11.680820808181355 12.243936562330694 14.525144293772579 13.457510134851645 13.276420687771978 14.634481336022658 13.047744649602034 13.531414900805949 13.59398071448611 12.346237758301651 14.06468486318689 12.374003601818304 12.997683214830413 12.828485211661683 11.717971960733928 9.71370762600035
10.906446628185844 12.718248797581992 11.976159197591615 13.83738749044371 12.42765941821156 11.19067479642693 14.139902401096755 13.837849233630369 12.150762450469493 11.18096063339939 12.573179392596845 11.084576520625962 12.952867436200314 13.034080892072405 11.683721482809089 12.240527921501773 14.835060467489404 13.436226339837688 13.26485813334502 14.650875553576965 13.04806824760882 13.730378127480549 13.663303137948184 12.341453187990268 14.327540024305263 12.100859745444852 13.15029643547359 12.835740031781581 11.616580830518393 9.332149698336389
10.583487950772483 12.873417155649225 11.836990545417182 14.093954696236255 12.42572680979111 11.022357206995915 14.305482274441498 13.994813687962129 12.008958898634166 11.179276066133085 12.443745432340764 10.864969874026325 13.00521461526986 13.014180349343254 11.61274565138013 12.24064196692914 15.192403317432047 13.412914406396062 13.150708081866505 14.776764688183782 13.021086394880875 13.935757283290753 13.759028685015718 12.295424315957492 14.550080266273165 11.795050381049515 13.204138975922572 12.866041323269117 11.41538954800224 8.904514951232505
10.13840997240102 12.96067310381225 11.697146309500091 14.217834338454605 12.350194467311502 10.845854706493027 14.527209891120199 14.060344222221351 11.85843004387701 11.11474928821289 12.351216707894388 10.50616560160494 13.036484449495171 13.079209011000682 11.409103323284997 12.179824055969775 15.538718924107 13.31116471228166 12.992741938574925 14.924977545979111 12.966802329264288 14.059581951614536 13.864638805269127 12.177780228828603 14.838180984613931 11.552927318772905 13.170909074654388 12.92692813268896 11.199092079401858 8.293007634398563
9.629298591668897 13.065449086226312 11.525018767895427 14.260782240815262 12.234747408992527 10.67507581668605 14.730532133386596 14.052679065659772 11.64011334409895 10.94997451787685 12.144662781729187 10.110050684244468 13.005513876415822 13.17776113947854 11.26486857240442 11.956967264171134 15.796896766878408 13.143573094295316 12.894938457276666 15.122896426988916 13.030366396470676 14.000349149704208 13.930657925631165 11.956811756429767 14.976481415651486 11.37944052351118 13.140028059946047 12.87507534274102 10.978518202737096 7.550213190144879
9.183110437283247 13.05703709311487 11.381655116221209 14.289466514328373 12.105633183550552 10.387275635599652 14.86225005912976 14.005564939809306 11.382082747207798 10.60100638749551 11.817694680744065 9.695840854079677 12.840371961907683 13.14204008514212 11.092507538232763 11.708698948837093 15.947826300710013 12.953407911519198 12.828008957248887 15.353380530720823 13.038198754717977 13.950158629331131 13.925130921965133 11.769404721659104 15.051740152002662 11.170393826487901 13.115608652046994 12.575280304223583 10.695941284883826 6.8662190421599645
8.744457380268283 12.928301879362603 11.157882667631293 14.07726562472358 11.829955669344807 9.951300465701857 14.92683032909108 13.88509119429925 11.004160675615896 10.150856304730574 11.616790107368944 9.270023538069193 12.65474118621197 13.065306421958281 10.75662268635708 11.43003623544169 16.056474994597124 12.910129978987474 12.693297871498238 15.544217659323422 12.858710341815353 13.87861163070068 13.866187240534252 11.607680870841106 14.908078591618267 10.867163306363869 13.038067143342916 12.17714108799621 10.383775999336093 6.119124168335416
8.225250774756548 12.666401937380654 10.87605076990661 13.7715780886107 11.553616061915053 9.393965025500403 14.808547588311276 13.645340960363189 10.644444630392808 9.524910033774622 11.443292202297654 8.884744503607017 12.412414165099209 12.87035609169431 10.310295627707506 10.990476576277189 16.148879756404597 12.806849569368312 12.60238421361499 15.65635325116143 12.467806278952544 13.77600808712095 13.768538428089213 11.348571488529016 14.743604547963391 10.448045656594836 12.84029205311305 11.756026369529796 9.891772605564329 5.3811822132769
7.781371557349236 12.213360364445393 10.573436273309785 13.52186876345788 11.132823505846135 8.616930416916693 14.528351455440088 13.399085078510417 10.340365060882206 8.789321353895591 11.20410173520605 8.435724456380605 12.09196941024764 12.5815952688768 9.885036032165068 10.588578915782758 15.987055245277787 12.587751847827136 12.45640185868135 15.680917258318983 12.076726610189306 13.586624353286611 13.562352914453307 10.978868813660386 14.613936051760508 9.946409951772702 12.494430460590662 11.52393363555052 9.443028845334041 4.734477629706422
7.300819720214411 11.562285316073705 10.152800279040479 13.216288213876686 10.57161132948339 7.794853548529739 14.05463214727998 13.144797652506398 9.875859939416985 8.01276286715028 10.839513547625819 7.848209724679818 11.626277009327174 12.28349665248617 9.328106461072394 10.112009269755797 15.509473076715066 12.468886764175894 12.295025357660403 15.43519225370649 11.602111516897562 13.271000129362024 13.178152003008442 10.514741479297996 14.176142250226219 9.505441023374821 12.058909539939835 11.127000830139954 8.764159342344858 4.135335381980478
6.71304836982837 10.673599753846691 9.680757418728428 12.82920149669601 9.989012543639811 7.04374848768738 13.55507575943444 12.818012433358103 9.324981585431887 7.098448033395545 10.353234754453766 7.1275488703980105 11.034625427741046 11.75413301035493 8.556985237234823 9.568062798026464 15.021892025440735 12.263120984408214 12.148141300788236 14.936550544261678 11.291933742494745 12.826562897363456 12.585875949993287 9.889575144995252 13.703438432815933 9.19353451950272 11.512301832938222 10.561319557100417 8.13960347726215 3.4208654446265614
5.947205280613016 9.58987099538138 8.926015818783396 12.198795000073915 9.350421773754482 6.319058102190648 12.999269682598626 12.482720402667105 8.7426211718267 6.107072709025338 9.839349606938828 6.628202062234118 10.30364848644204 10.965711587565787 7.609347881435237 9.047758934216557 14.393965369709449 11.952279311614856 11.790405520393092 14.42213789990725 10.759357139956188 12.41454888401998 12.078192123879752 9.005002898234414 13.119026727866652 8.816413000021903 10.84468457618123 10.141226304346823 7.452917226042471 2.7166713140719483
5.2355424593713655 8.529153741908425 7.890486792084967 11.526971844440277 8.724820847480924 5.4499273819226755 12.265513409198652 12.10498550077367 8.05683129561355 5.051850612957657 9.24588861636635 5.993218552298983 9.5540997521945 10.253848221262487 6.6137633853672675 8.422830861385076 13.554119278982988 11.49063371241223 11.234582244073769 13.982562876336498 10.358227446275235 11.887013094300354 11.586855831067448 8.06009940234426 12.448888048815872 8.445432947068573 9.894071908545403 9.567226707636564 6.775879079553717 2.140659963908965
4.592096432783777 7.334024618408314 6.686740022332048 10.575004914749215 7.850197998915339 4.515511865592011 11.371698489957556 11.376674330960496 7.355535628561908 3.917293316060123 8.443952298426616 5.256766998714117 8.64548642356516 9.239530992572133 5.535203407250052 7.519429288269585 12.533620343649883 10.686526064702665 10.238698917475956 13.043118812340245 9.87758436966802 11.037444791265827 10.836560760851167 7.199455489092173 11.796326108677949 7.733229267337916 8.864867281514606 8.691687978369806 5.8091343133249715 1.5664087991246736
3.9578160337039754 6.015953292298309 5.649860603642638 9.095490837666635 6.593425527839311 3.480203372439857 10.199238010455439 10.58889063445801 6.198043469016317 3.078033433607757 7.452182736256986 4.663713578549938 7.677565720247115 8.118620029778723 4.227226504973918 6.5448321441861115 11.253071659404382 9.750333376245491 9.084839643481962 11.880238820103845 8.952852340091937 10.022639344268264 9.685929463272458 6.473339128788454 10.492789179410764 7.05667156257348 7.464341313175995 7.624740078403897 4.687142746647412 0.7487157293498463
3.545937410508363 4.766625790461885 4.8223918924484375 7.24385583412226 5.040231788966765 2.4224757051037438 8.50183339482159 8.99069665709536 4.943643555622189 2.112106261303121 6.244302434112702 3.8006828828497077 6.257511166607999 6.736456537773368 2.716010159202273 5.18388866817553 9.425378400440641 8.299130808633558 7.231504540985096 10.411711699355973 7.204662884314889 8.076877040367535 7.861134333101332 5.01227830316673 8.882865452148868 5.696564767277325 6.112525975343938 6.399733696729824 3.5782327207351714 -0.1746166695389428
2.297022808667077 2.96496908441535 3.228872091107353 4.496869718971639 3.3012782045264863 1.238722087301836 5.576935215009916 5.504933470013739 3.3188238059300588 1.248662757002738 3.8986509766004933 2.2056119389727167 4.101532867127581 4.371262957323302 1.411237978178937 3.028315124784742 6.2772869870855 5.712730701014306 3.899117031245218 7.448883484871327 4.300137761706093 5.06237166671245 4.907366629275064 3.1152103464460565 6.205362276007081 3.7453109027174656 4.111576823757632 4.309655865268979 2.1979730470612795 -0.866575430836411
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-posterior_Nc-64_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.3691562542802245 0.3691562697973699 0.36915625963002263 0.3691562633783752 0.3691562640600159 0.36915625618423764 0.3691562644183834 0.3691562581657858 0.36915624446702006 0.36915627398459555 0.369156256721392 0.36915626085874276 0.3691562515490857 0.3691562568298622 0.36915624703414596 0.3691562665220876 0.36915626450883143 0.3691562465310101 0.36915627593848255 0.3691562738926364 0.36915626782523003 0.36915626506648924 0.369156268370518 0.36915625165274324 0.369156257500791 0.36915626452542766 0.3691562495983953 0.3691562637949493 0.36915628491563207 0.3691562841425128
0.7366603385457067 0.7366603700725093 0.7366603513879288 0.7366603581686162 0.7366603581672557 0.7366603439958928 0.7366603584030313 0.7366603496654827 0.7366603201489478 0.7366603816498206 0.7366603461144174 0.7366603530872323 0.7366603354796101 0.7366603448503785 0.7366603237348327 0.7366603635403379 0.7366603606884491 0.7366603236762419 0.736660382781221 0.7366603780042705 0.7366603629084181 0.7366603636985063 0.736660365652966 0.7366603356525618 0.7366603468616256 0.736660359127157 0.7366603332168983 0.7366603590860515 0.7366604042649104 0.7366604015998058
1.1024590829402698 1.1024591328827464 1.1024591057749422 1.1024591161290191 1.1024591134994497 1.1024590926798512 1.102459114441056 1.1024591038064995 1.1024590576735676 1.1024591503569123 1.1024590952510644 1.1024591046510719 1.1024590849228562 1.1024590938554888 1.1024590583262903 1.1024591216784698 1.102459116223805 1.1024590622847006 1.1024591517454414 1.1024591451460837 1.1024591154967596 1.1024591235487204 1.1024591238311527 1.1024590806850343 1.1024590968168704 1.1024591133677688 1.1024590772613923 1.1024591163861905 1.1024591869939975 1.102459182442628
1.4664967102039124 1.4664967781948957 1.4664967418174668 1.4664967576555599 1.4664967482756188 1.4664967245024403 1.4664967564920943 1.4664967391290182 1.4664966807391249 1.4664968025789087 1.466496726923455 1.4664967397549242 1.4664967194221692 1.466496723774342 1.4664966774011157 1.4664967616289069 1.4664967555937112 1.4664966831448434 1.4664968011883341 1.4664967954833832 1.4664967525368244 1.4664967660227257 1.4664967664802648 1.4664967087999674 1.4664967289952437 1.466496750862848 1.466496700104441 1.4664967577881585 1.4664968541487615 1.4664968479856744
1.8287146588724736 1.8287147465571223 1.828714698465628 1.8287147221134858 1.8287147035807112 1.8287146791786202 1.8287147179631016 1.828714694754636 1.8287146237776073 1.8287147740474654 1.82871468157204 1.828714697760978 1.8287146785954087 1.8287146751131926 1.8287146193228343 1.8287147227224658 1.8287147187826749 1.8287146274578894 1.828714775489814 1.8287147682184108 1.8287147096319087 1.828714729199526 1.8287147308373084 1.828714659380575 1.828714681062341 1.8287147099696335 1.8287146457067032 1.828714721653935 1.8287148403427835 1.8287148348308842
2.189051395730114 2.189051504929604 2.1890514440441766 2.1890514768879785 2.1890514504942353 2.1890514221263553 2.1890514678116935 2.189051441913203 2.1890513566172776 2.189051534821978 2.189051427603532 2.189051444607886 2.1890514272663193 2.189051419039486 2.1890513531598144 2.189051475352453 2.189051475183212 2.1890513624375383 2.189051539481612 2.1890515327553675 2.189051458924954 2.1890514849246205 2.1890514833919696 2.189051398957005 2.189051424381741 2.1890514621964496 2.189051382071611 2.189051477799202 2.1890516193333394 2.1890516120355885
2.5474422185142163 2.54744235042249 2.5474422706308606 2.547442318169275 2.5474422823397136 2.547442249040654 2.5474423031753535 2.5474422759386313 2.5474421754683596 2.5474423810405664 2.5474422602974047 2.5474422768008615 2.5474422621593686 2.5474422459371424 2.5474421737710764 2.5474423145072516 2.54744231460691 2.547442181478624 2.547442385686287 2.547442377740564 2.5474422927725673 2.5474423226090295 2.547442322204591 2.5474422248121242 2.5474422535824215 2.547442300289365 2.5474422034718973 2.5474423180019166 2.547442480098862 2.5474424749881686
2.903819022352648 2.9038191775378386 2.9038190777319755 2.9038191392061545 2.9038190952938647 2.903819058837754 2.903819118924029 2.903819092042903 2.9038189733413606 2.903819209761751 2.9038190758303672 2.903819090754676 2.903819078479057 2.9038190554655285 2.903818974779349 2.9038191374517357 2.9038191389495465 2.90381898191399 2.903819212639154 2.9038192027451606 2.9038191057651668 2.9038191407114082 2.9038191426126203 2.9038190305383806 2.9038190634304244 2.9038191186271534 2.9038190057661044 2.9038191394833865 2.9038193220597317 2.903819318685754
3.2581100696540597 3.2581102424640553 3.258110123846804 3.258110201287513 3.2581101476067578 3.258110111330348 3.2581101756222544 3.2581101513374215 3.25811000998642 3.258110279411697 3.258110131101731 3.258110145175926 3.258110133932786 3.2581101035771973 3.25811001452442 3.258110203237096 3.2581102073445685 3.2581100253297994 3.258110280616549 3.258110269408942 3.258110157625434 3.2581101949932916 3.2581101990139425 3.258110077012339 3.258110113253273 3.258110179039213 3.2581100463606525 3.258110200015171 3.2581104039657847 3.258110403444015
3.610239711489742 3.610239902676451 3.6102397638856885 3.6102398598555197 3.610239797871867 3.6102397618215623 3.610239828181613 3.6102398084841965 3.610239643367976 3.610239943420887 3.6102397801424204 3.6102397920682505 3.6102397863192137 3.610239747002644 3.6102396524768174 3.6102398688211346 3.610239873029554 3.610239663560166 3.61023994380492 3.610239933384124 3.610239807538975 3.610239845038074 3.610239851594723 3.6102397184637165 3.610239757455328 3.6102398348612694 3.6102396826848375 3.610239856387013 3.610240083618989 3.6102400858147887
3.9601281144581875 3.960128324620387 3.9601281670593442 3.960128277301752 3.9601282121735992 3.9601281746752606 3.9601282409201866 3.9601282269284788 3.9601280348204386 3.960128368847631 3.9601281886377264 3.9601282024851936 3.9601282011085597 3.9601281525732985 3.9601280526742553 3.9601282962357987 3.960128300171045 3.960128063886981 3.960128367191316 3.9601283574227426 3.9601282169269654 3.9601282566486757 3.960128267775205 3.960128120945316 3.9601281606459735 3.9601282513041074 3.960128079945103 3.9601282729250653 3.960128522743336 3.960128530520537
4.307690937924626 4.307691163417835 4.307690988529471 4.307691114744543 4.307691048038316 4.30769101011422 4.307691072583256 4.307691064266098 4.307690843333347 4.307691213026115 4.307691013999719 4.3076910329041 4.307691032121233 4.307690976009772 4.307690870524939 4.30769114412413 4.3076911465923375 4.307690882873714 4.307691209786792 4.307691197752296 4.307691049399399 4.307691090138541 4.30769110322477 4.307690942978133 4.307690980798656 4.307691083178296 4.307690898815635 4.3076911090826036 4.307691377262862 4.307691398293222
4.652838984014761 4.652839222851703 4.6528390370118125 4.652839176578726 4.652839107066034 4.6528390676295155 4.652839127508486 4.652839127065939 4.652838874074638 4.652839283147088 4.652839061792661 4.652839086316429 4.652839086891943 4.65283902479647 4.652838913341098 4.652839216476892 4.652839219976694 4.652838924246292 4.652839274797892 4.652839262724401 4.652839109237668 4.652839148855703 4.652839163563855 4.652838990324441 4.652839026897274 4.652839139064395 4.652838940493114 4.652839168342131 4.652839454602399 4.652839490718106
4.9954778304752505 4.995478079278678 4.995477880601734 4.995478033357006 4.995477964825092 4.995477923342301 4.995477980020389 4.995477988655281 4.995477703880079 4.995478149348727 4.995477908433785 4.995477935756581 4.9954779424425695 4.995477871277992 4.995477753816717 4.99547808796972 4.995478093664708 4.9954777650972835 4.995478135702782 4.995478124557812 4.995477967450816 4.995478008501503 4.995478023381052 4.995477834201941 4.995477871362935 4.9954779970249374 4.995477780103557 4.995478027269132 4.995478329943114 4.995478380853045
5.335507401978018 5.335507659003858 5.335507448422799 5.33550761280819 5.335507549800699 5.335507501453927 5.335507557001527 5.335507571057786 5.335507257769932 5.335507739942562 5.335507475446755 5.335507510624315 5.335507520502086 5.335507441869608 5.335507317808872 5.335507682505418 5.335507691075902 5.335507329383753 5.335507722931869 5.33550771351225 5.335507550856734 5.335507595756674 5.335507603228036 5.335507404742902 5.335507440170955 5.335507579361498 5.335507346514067 5.335507608602698 5.335507929001499 5.3355079941508
5.6728215099540344 5.672821780176986 5.672821552156526 5.672821731449059 5.67282167581443 5.672821622248071 5.672821673117637 5.672821692025 5.672821352623661 5.672821871886055 5.672821584778359 5.672821622769512 5.672821639691201 5.672821549998595 5.6728214191014175 5.672821814827718 5.672821832618355 5.672821434059874 5.67282184629312 5.672821841622561 5.672821670894814 5.672821724744445 5.67282172243903 5.672821514654054 5.6728215495157395 5.672821700682312 5.672821454865837 5.672821730708965 5.672822066832653 5.672822142461277
6.007307359700718 6.007307640286383 6.007307393151226 6.007307590887039 6.007307545842743 6.007307483902317 6.007307530071127 6.007307549944586 6.007307187916101 6.007307747092698 6.007307433455402 6.007307475565658 6.00730749771401 6.007307399200078 6.007307257467471 6.007307689289796 6.007307714228517 6.007307277110003 6.0073077094414975 6.007307706946691 6.007307530479478 6.0073075942936045 6.007307581370788 6.007307365531746 6.0073073982063265 6.00730756058201 6.007307304870528 6.007307594309352 6.007307944526098 6.007308031923735
6.338844972850714 6.338845258495014 6.338844997141284 6.338845214658545 6.3388451788629325 6.33884510832138 6.338845148888614 6.338845168115645 6.338844789855528 6.3388453827670395 6.338845045234013 6.338845091980318 6.338845116140145 6.338845011175479 6.338844861510383 6.338845326810071 6.338845357214148 6.338844884484541 6.33884533523776 6.338845334251194 6.3388451495334435 6.338845226618233 6.338845201291598 6.338844979517434 6.3388450056245675 6.338845181700019 6.338844917833963 6.3388452193665294 6.338845585254181 6.338845686989734
6.667306572108708 6.66730686584044 6.667306589178332 6.667306819444672 6.667306798820323 6.667306717431609 6.667306753528935 6.6673067705001445 6.66730637379219 6.66730700483709 6.667306645897498 6.667306694457431 6.667306721081234 6.667306609269822 6.667306446999593 6.667306950304274 6.667306982452791 6.667306479741738 6.667306943892632 6.6673069478657805 6.667306753070395 6.667306838312797 6.667306805620553 6.667306574142474 6.667306592959492 6.667306784822339 6.667306517370467 6.667306825716292 6.667307209287263 6.667307323663376
6.992555885983224 6.9925561875508535 6.992555899942721 6.992556141083896 6.992556136857017 6.992556043594029 6.992556074443226 6.992556092042153 6.992555676403023 6.992556343942334 6.992555959252722 6.992556012586615 6.992556041420635 6.99255592548707 6.99255574963424 6.992556292662245 6.992556323619763 6.99255579592366 6.99255627084459 6.992556275684491 6.992556072695315 6.9925561631665225 6.992556130743955 6.992555886605855 6.992555898243793 6.992556103837348 6.992555831545686 6.9925561466802435 6.992556550983121 6.9925566740345735
7.314447391925624 7.314447696967799 7.3144473961271865 7.314447646423466 7.314447663501231 7.314447560750461 7.314447579721785 7.314447604682094 7.314447165322365 7.314447872425429 7.314447465034232 7.31444751757056 7.314447556664078 7.3144474302417954 7.314447242476227 7.314447826262297 7.314447850623892 7.314447295046306 7.314447784888751 7.314447793936313 7.314447579922236 7.314447675687482 7.314447642430146 7.3144473885910735 7.314447391293979 7.314447615168986 7.3144473357714626 7.314447656700159 7.31444807914586 7.314448214894067
7.63282543575503 7.632825743736666 7.6328254336520045 7.632825694164432 7.632825731012001 7.6328256164249755 7.632825627330086 7.632825658339762 7.63282519770073 7.632825942681907 7.63282551001248 7.632825565394535 7.632825611656507 7.63282547528181 7.6328252744174225 7.632825901178029 7.63282591822525 7.632825333238204 7.632825840701618 7.632825853948372 7.632825623389424 7.63282572748829 7.632825693767577 7.632825434920034 7.632825426744095 7.632825668937135 7.6328253819543415 7.632825710881892 7.632826143711712 7.632826297515197
7.947523294748642 7.947523605462864 7.947523289158315 7.9475235535715045 7.947523613522893 7.947523485259211 7.94752349311562 7.9475235277908824 7.9475230441084275 7.947523832897853 7.947523365301359 7.947523427400641 7.947523486192343 7.947523333587678 7.947523123005515 7.947523790780656 7.9475237973898025 7.947523181998975 7.947523711463523 7.947523727453802 7.947523477552177 7.947523594962659 7.947523558917576 7.947523300371371 7.94752327844527 7.947523537015496 7.947523245282224 7.9475235834920275 7.947524021049293 7.947524196811734
8.258362086897781 8.25836240494483 8.258362077509176 8.258362345870307 8.258362425812061 8.258362286526488 8.258362287530419 8.25836233216801 8.25836182551499 8.258362658176317 8.258362153376497 8.258362222795611 8.258362287283594 8.258362124129187 8.258361906804755 8.258362614185526 8.258362609108797 8.258361963806928 8.258362513938009 8.258362535918371 8.25836226672127 8.258362396036464 8.258362354777962 8.258362098949942 8.25836206301047 8.25836233937196 8.258362039397142 8.258362388122661 8.258362832394434 8.25836302813699
8.565149564262558 8.565149882558464 8.565149544466063 8.56514982008376 8.565149915521365 8.565149768383305 8.565149764225412 8.565149818778455 8.565149289663545 8.565150169965962 8.565149624599993 8.565149704232063 8.56514977066605 8.565149598735212 8.56514937422353 8.565150119913586 8.565150099022947 8.56514942549255 8.56514999957605 8.565150021078365 8.565149739429545 8.56514987903783 8.56514983086984 8.565149582372689 8.565149534426684 8.565149824066705 8.565149517605125 8.565149875611672 8.565150327647821 8.56515054424522
8.86767874249526 8.867679063662639 8.867678707497358 8.867678991569829 8.867679103840281 8.867678947730193 8.867678943074687 8.867679002959173 8.86767845809481 8.867679377506663 8.867678801058679 8.8676788818998 8.867678956277985 8.867678777786297 8.86767853836853 8.867679326054233 8.867679288202496 8.867678588418928 8.867679186764885 8.867679207419137 8.867678908161015 8.867679062963122 8.86767900382707 8.867678764660083 8.867678705255846 8.867679008709258 8.867678696313531 8.867679068831949 8.867679521114106 8.867679759848782
9.165726356830463 9.165726682718917 9.165726311378902 9.16572660170592 9.165726732921796 9.165726563411333 9.165726562597232 9.165726627472155 9.165726067832555 9.165727022245258 9.165726418128369 9.165726502110703 9.165726579078527 9.165726394360163 9.165726146954018 9.165726970243673 9.165726919140715 9.165726194283875 9.165726810993279 9.165726839297314 9.16572652062699 9.165726682793954 9.165726620869401 9.165726386513457 9.165726318872746 9.16572662924561 9.165726313567054 9.16572670286196 9.16572715715681 9.165727413824174
9.459051119144094 9.459051450806406 9.459051062698412 9.459051358103785 9.459051508912724 9.459051327242618 9.459051333301352 9.45905140058294 9.459050824210037 9.459051815168321 9.459051179883504 9.459051270758183 9.459051352797278 9.459051160931853 9.459050906773545 9.459051763676392 9.459051698580799 9.459050946174935 9.459051582485248 9.459051617202885 9.459051276599258 9.459051449284193 9.459051388596661 9.459051159601433 9.459051081503114 9.45905140042476 9.459051079484285 9.459051483050791 9.45905193726066 9.459052212031592
9.747391715129503 9.747392050230077 9.747391643067294 9.747391949771366 9.747392118380182 9.7473919230614 9.747391932682637 9.747392006586729 9.747391410891389 9.747392433054841 9.747391774148062 9.747391873901883 9.747391957564348 9.747391757567343 9.747391502316866 9.747392388607764 9.747392314427627 9.747391529666306 9.747392183901754 9.747392225592861 9.747391861688962 9.747392049847608 9.74739199038062 9.747391759949664 9.747391677439344 9.747392006274016 9.74739167696349 9.747392094871477 9.747392549467662 9.747392843450243
10.030464520477212 10.030464857720048 10.03046443560694 10.03046475100416 10.030464938968683 10.03046472861841 10.03046473847444 10.030464823216699 10.030464205180449 10.030465256257514 10.030464579528056 10.03046468685308 10.030464771764093 10.030464565646419 10.030464309673988 10.030465219505581 10.030465135722954 10.030464320419233 10.03046499129348 10.03046504280534 10.030464657765831 10.030464863188133 10.03046480200116 10.030464565626112 10.030464479785387 10.030464824373912 10.030464480687728 10.030464915599728 10.030465370101924 10.030465682014928
10.307960991668693 10.307961334312276 10.30796089677272 10.307961213492717 10.307961430005543 10.307961198969931 10.307961209844603 10.3079613017635 10.307960669109793 10.307961751385735 10.307961059184084 10.307961167182897 10.307961253644361 10.307961036750969 10.307960784954178 10.307961719853195 10.307961625718667 10.30796077693021 10.307961472350318 10.30796152633222 10.3079611275686 10.307961343716805 10.307961280139887 10.30796103868074 10.307960947100991 10.307961311679497 10.307960950680917 10.307961407635183 10.307961857360235 10.307962185892997
10.579544663772774 10.579545011671469 10.57954456004411 10.57954487758961 10.579545121922822 10.57954487260636 10.579544881721743 10.579544985533582 10.579544340686342 10.579545452325297 10.579544736350144 10.579544848469201 10.579544938724869 10.579544706918082 10.579544465552264 10.579545420845001 10.579545313697412 10.579544432368449 10.579545152106494 10.579545209443783 10.579544798319343 10.579545022029583 10.579544965101752 10.579544710576313 10.579544613630025 10.579544999119054 10.579544621457472 10.579545099370558 10.579545536349947 10.579545891191758
10.844847671654207 10.844848023196192 10.844847556739959 10.844847875405055 10.844848145533653 10.844847884129763 10.844847895002253 10.84484800514201 10.844847350021366 10.844848488289019 10.84484774734858 10.844847868226807 10.844847957801164 10.844847714786082 10.84484748040813 10.844848454576718 10.8448483301966 10.844847422925588 10.844848159820582 10.844848228184341 10.844847798519513 10.844848038789413 10.844847983330304 10.844847712051951 10.84484761514365 10.844848022496263 10.844847628370738 10.844848128906053 10.84484855079752 10.844848927392022
11.103466713826068 11.103467068489348 11.10346659098272 11.103466909677332 11.103467198687575 11.103466930223238 11.10346694855665 11.103467062828154 11.1034663973112 11.103467561630447 11.103466795677662 11.103466925005566 11.10346701588736 11.103466757775948 11.103466531395842 11.103467522462097 11.103467383189717 11.10346645666735 11.103467207134646 11.103467281271715 11.10346683396367 11.103467095099486 11.103467043052675 11.103466748296418 11.103466657923738 11.103467084857462 11.10346667097511 11.103467197237448 11.1034676035631 11.103467999316624
11.354958358297864 11.354958716976933 11.354958233154411 11.354958549280058 11.354958851278433 11.354958578204213 11.354958605045516 11.354958724906938 11.354958043324181 11.354959238807028 11.3549584442268 11.354958584606116 11.354958677634256 11.354958399803728 11.354958183765946 11.354959191923024 11.354959039923418 11.354958097619999 11.354958849691931 11.35495893689721 11.354958470837298 11.354958747337943 11.35495871019618 11.354958389687049 11.354958307784658 11.354958755112245 11.354958319513266 11.354958866106001 11.354959261542575 11.35495967525747
11.598833535460656 11.598833893453907 11.598833403079682 11.598833722849603 11.598834030686001 11.598833753055608 11.598833800103742 11.598833912919687 11.598833216372345 11.598834448920636 11.598833623711013 11.598833768538213 11.598833866751797 11.59883357131581 11.598833358709019 11.59883438903111 11.598834226557166 11.598833265448196 11.598834027343283 11.59883411853183 11.598833634719282 11.59883392869469 11.598833911300838 11.598833559521871 11.598833485253747 11.598833956023 11.598833491963715 11.598834068279093 11.598834446663016 11.598834873861982
11.83455104590473 11.834551391549173 11.834550901460961 11.83455122679805 11.8345515390527 11.834551257281664 11.834551322491345 11.834551424160736 11.834550714547797 11.834551979991078 11.834551130885567 11.834551276255617 11.83455138484033 11.834551075141803 11.834550863529742 11.83455191426938 11.83455173859764 11.834550752366948 11.834551533924143 11.83455162844182 11.834551125420408 11.834551437798758 11.8345514414351 11.834551054882144 11.834550991332028 11.83455148196159 11.834550989637545 11.834551598476743 11.83455195238749 11.834552402399876
12.06150986928985 12.061510207349246 12.06150971877013 12.061510039049828 12.061510361861007 12.061510074962975 12.061510163937369 12.061510250755822 12.061509529239705 12.061510827931148 12.061509944839683 12.0615100946838 12.0615102149045 12.061509891827571 12.061509684736189 12.061510751192937 12.061510557253051 12.061509553353321 12.061510352657026 12.061510454538913 12.061509928719591 12.061510252397337 12.061510285903124 12.061509863457273 12.061509813246618 12.061510319124274 12.061509799968668 12.061510444242993 12.061510776526541 12.061511241962046
12.27904002933353 12.279040366422544 12.279039884415242 12.279040195015545 12.279040526382056 12.279040232724439 12.279040347461901 12.279040416967662 12.279039690250757 12.279041016316933 12.279040105729907 12.279040254311193 12.279040387181967 12.279040044954442 12.279039852028207 12.27904093441131 12.27904071460128 12.279039691987014 12.27904051735548 12.279040622115952 12.279040077510002 12.279040411628934 12.279040482960806 12.279040010873675 12.279039976953309 12.279040495824816 12.279039956112406 12.279040633211473 12.279040945890685 12.279041428814555
12.486391637078212 12.486391967940161 12.486391495582998 12.486391799998602 12.486392135976452 12.486391836726797 12.486391977114145 12.48639203090813 12.48639129313121 12.486392644371845 12.486391709891793 12.486391861005957 12.486392005537244 12.486391648626343 12.486391465828984 12.48639256464322 12.486392315276738 12.486391283720385 12.486392130218583 12.486392231548066 12.486391672559645 12.486392019767253 12.486392119622492 12.486391600916077 12.486391576722667 12.486392114738777 12.486391557401776 12.486392261557103 12.486392560910563 12.486393058733466
12.682721621972796 12.682721941428449 12.682721477382447 12.682721785209226 12.68272211441471 12.682721818255862 12.68272197980399 12.682722020177334 12.682721273926605 12.682722652276068 12.682721689530267 12.682721845590903 12.682722003042114 12.682721624402514 12.682721454753226 12.682722573254665 12.682722287783273 12.682721245117278 12.682722119213466 12.68272221767632 12.68272164750774 12.682722004131662 12.682722138079754 12.682721573696332 12.682721555840157 12.682722109403475 12.682721532096291 12.682722267392647 12.68272255440678 12.682723062712741
12.867077640017612 12.867077953760795 12.867077498869264 12.867077805681276 12.867078135211635 12.867077839999174 12.867078020848513 12.867078040929211 12.867077295074479 12.867078697718462 12.867077707575808 12.867077865265792 12.867078040364117 12.867077639860286 12.867077480293284 12.867078619584607 12.867078307794843 12.867077249514027 12.867078145536603 12.8670782424639 12.867077662717518 12.867078032981402 12.867078187603454 12.867077588506017 12.867077571883897 12.867078146271485 12.867077553915637 12.867078310913765 12.867078580783492 12.867079102401824
13.038378346039668 13.038378661293786 13.038378211528686 13.0383785264946 13.03837885530173 13.03837855089204 13.03837875832448 13.038378760349412 13.038378003526844 13.038379433044103 13.038378421504492 13.038378584061348 13.038378776533717 13.038378351528783 13.038378204391185 13.038379355762492 13.038379023241724 13.038377953828745 13.038378864156961 13.038378959082886 13.038378375419546 13.038378765460351 13.038378941479682 13.038378303945777 13.03837828635351 13.038378878482034 13.038378273051164 13.038379051917953 13.03837929940865 13.03837983235344
13.195388996768585 13.195389315564418 13.195388880249538 13.195389196012988 13.19538951926021 13.195389202730837 13.19538944695569 13.195389424441904 13.195388661802456 13.195390107808375 13.195389087067062 13.195389253835772 13.195389461601865 13.195389007566906 13.195388868001222 13.195390032073515 13.195389697668597 13.19538860451317 13.195389529691537 13.195389625254782 13.195389032564364 13.195389439597681 13.19538963851199 13.195388963155938 13.195388951620567 13.195389549861986 13.195388940890908 13.1953897475914 13.195389956882448 13.195390511630755
13.336690969595738 13.336691292156543 13.336690882432398 13.336691200426655 13.336691502177775 13.33669118971014 13.336691462685126 13.336691410048237 13.33669065022866 13.33669210836056 13.336691082419408 13.33669125313913 13.336691477403852 13.336690992170881 13.336690861976644 13.336692031628909 13.336691695998756 13.336690582071954 13.336691534496136 13.336691626544363 13.33669102012436 13.33669144605345 13.336691663351157 13.336690952497994 13.336690947702085 13.336691550089464 13.336690943629636 13.336691768282789 13.336691945460442 13.336692526936288
13.460643371229816 13.460643703406724 13.460643325552216 13.460643645899818 13.460643927952775 13.46064361821858 13.46064390087006 13.46064383353365 13.460643073553879 13.460644540808085 13.460643512994425 13.460643696183437 13.460643929337094 13.460643405605206 13.460643290435026 13.46064446169747 13.460644139869608 13.460642998963804 13.46064397071705 13.460644057860927 13.460643449964811 13.460643884441847 13.460644124903009 13.460643373609022 13.460643379099666 13.4606439805829 13.460643377108033 13.460644220377056 13.460644373414418 13.46064497610602
13.56533403800163 13.565334373416077 13.565334034530323 13.565334346653374 13.565334621811335 13.565334306633078 13.565334612634034 13.56533451990902 13.565333763743848 13.56533523655858 13.565334210931642 13.565334407908853 13.56533464549166 13.565334088216067 13.565333987369058 13.565335154510695 13.565334845063422 13.565333673195614 13.565334663676953 13.56533475067336 13.565334149557149 13.565334593063438 13.56533485977096 13.56533406058905 13.565334076608028 13.565334674696896 13.56533407865977 13.565334930608723 13.565335065147178 13.56533568812636
13.64851624892574 13.648516576473837 13.648516273692163 13.648516582478214 13.64851684192202 13.648516529824626 13.64851686531228 13.648516741541641 13.6485159958746 13.648517458784262 13.648516447856297 13.648516661228552 13.648516888421748 13.648516304516994 13.648516214386584 13.648517386212566 13.648517090076089 13.648515888617963 13.648516893140906 13.648516981377343 13.648516384901768 13.648516837800496 13.648517133628454 13.648516285297786 13.648516305172826 13.648516899874839 13.648516320622555 13.648517181832178 13.648517294999106 13.648517935509048
13.707525827992344 13.70752614130468 13.707525880474707 13.707526184309764 13.70752642930231 13.707526112897472 13.70752647261938 13.707526333278139 13.707525583812332 13.707527040515572 13.707526055111114 13.707526282207692 13.70752649008337 13.70752588945705 13.707525800188975 13.70752698530267 13.707526683643671 13.707525465921135 13.707526481284628 13.707526577515502 13.707525980901838 13.707526454776067 13.70752676576921 13.70752586694925 13.707525899095366 13.707526494181637 13.707525920697874 13.707526797116888 13.707526887131223 13.707527531994494
13.739170915318557 13.739171224074063 13.739171008108457 13.739171302377276 13.739171514221587 13.739171205184897 13.739171589099868 13.739171433877127 13.739170692477163 13.739172132315897 13.739171180346931 13.739171407924088 13.739171598293106 13.739170988912733 13.739170897139353 13.739172095504015 13.739171797323785 13.739170559723922 13.739171589840819 13.739171690534674 13.739171090672432 13.73917159126828 13.73917190641304 13.73917095680576 13.73917101847406 13.739171608757955 13.739171045412432 13.739171912835355 13.73917198378089 13.73917263949332
13.739582771265086 13.739583077730304 13.739582903438283 13.73958318914464 13.739583376450536 13.739583062228084 13.73958348136819 13.739583313055617 13.739582580744962 13.739583999421688 13.73958307695538 13.739583291408485 13.739583475899213 13.739582839614672 13.73958278175712 13.739583966746507 13.739583686828658 13.739582424074799 13.739583476669617 13.73958358068032 13.739582970853245 13.739583490344113 13.739583816297523 13.739582820164012 13.739582907966177 13.739583503896236 13.739582937004034 13.739583786432506 13.739583868316421 13.739584529157717
13.70400982410839 13.704010124477925 13.704010000657444 13.704010270821922 13.704010423956017 13.704010124883581 13.704010563428888 13.70401037431718 13.704009662540127 13.70401107080718 13.704010169414522 13.7040103654687 13.704010552829848 13.704009889455305 13.704009863467228 13.704011027744565 13.704010758919017 13.704009497604652 13.704010568001175 13.704010656272022 13.704010057737195 13.704010579971998 13.704010911856527 13.704009889900735 13.704009989354766 13.70401061001877 13.704010016153186 13.704010853830965 13.704010942390513 13.704011619905188
13.626526928351677 13.626527227328678 13.626527143530758 13.626527396709294 13.62652751602268 13.626527237170286 13.62652768939735 13.62652748036735 13.626526801329119 13.626528189429598 13.626527295635398 13.626527493531633 13.626527684831382 13.626526979583412 13.62652698688757 13.626528130580338 13.626527873171717 13.626526625248829 13.62652770597009 13.626527777556399 13.626527181800904 13.626527711220387 13.626528051152187 13.62652701599491 13.626527129297045 13.626527757644716 13.626527158737229 13.626527964232807 13.626528044668397 13.626528754097675
13.499614226816215 13.499614516483579 13.499614475615159 13.49961470301733 13.49961478255152 13.499614527623228 13.499615002948143 13.49961476820315 13.499614124348385 13.499615472165335 13.49961459807969 13.4996147968254 13.499615001104587 13.499614245388411 13.499614295529001 13.49961540773851 13.499615166162604 13.499613946030605 13.499615037299975 13.499615090136944 13.499614491541868 13.499615024797139 13.499615373872318 13.499614334501464 13.499614458289345 13.499615067281214 13.499614486546058 13.499615263605769 13.499615337599227 13.49961607151834
13.313528463410492 13.31352873064083 13.313528727266599 13.313528935057281 13.31352897764701 13.313528736354069 13.313529246040435 13.313528975986227 13.31352837374382 13.313529679567038 13.313528828241823 13.313529017810716 13.313529228726182 13.313528448489786 13.313528527538063 13.313529617540656 13.31352938230369 13.31352818135754 13.313529276782083 13.313529320260495 13.313528731818579 13.313529264720174 13.313529611694602 13.313528576994115 13.313528716492447 13.31352930149812 13.31352873579328 13.313529486519633 13.3135295481858 13.313530300381297
13.055330618993214 13.055330876867233 13.055330902439811 13.055331089549844 13.055331103583514 13.055330870149238 13.055331398037632 13.055331097123972 13.0553305447932 13.055331808498286 13.055330981294306 13.055331161381597 13.055331359763107 13.05533057823855 13.055330671025132 13.055331749344129 13.055331512804402 13.05533035891997 13.055331428560963 13.055331461464787 13.05533088970968 13.055331422932738 13.055331759589494 13.055330748357926 13.055330887213007 13.055331461862913 13.055330892823497 13.055331634031011 13.055331686576434 13.055332436184099
12.70731681567951 12.707317058615088 12.707317091736492 12.707317286998132 12.70731723784267 12.707317029384347 12.707317566916 12.707317238081782 12.707316741055921 12.707317958720058 12.707317157758961 12.707317314131341 12.707317527443386 12.707316748913836 12.707316857164578 12.707317893402525 12.707317671098188 12.70731653929647 12.707317600910486 12.707317623223355 12.707317063873662 12.707317608376302 12.707317911036053 12.707316929969304 12.707317084479483 12.70731763998196 12.70731707818796 12.70731778916294 12.707317855258257 12.70731857970156
12.244351257769344 12.244351462691432 12.244351516411722 12.244351736693995 12.24435161603784 12.24435143684943 12.244351961861007 12.244351615622683 12.244351202356407 12.244352350638867 12.244351581531333 12.244351712757918 12.244351961331176 12.244351163300262 12.244351275785647 12.244352260818612 12.244352071550148 12.24435096983522 12.244352004927034 12.244352026236541 12.24435148327058 12.24435203014105 12.24435229459062 12.244351344167733 12.244351513580796 12.244352038154824 12.244351509501751 12.244352189370838 12.244352263597605 12.244352948763842
11.629029771751869 11.629029936288543 11.629029960528458 11.629030210850521 11.62903005771413 11.629029896725777 11.629030397170423 11.629030050886948 11.629029734591617 11.629030802363275 11.62903006104163 11.629030172614538 11.629030425138923 11.629029653563073 11.629029780488016 11.629030684610916 11.629030524724557 11.629029454154011 11.62903044053426 11.629030473360372 11.629029946907261 11.629030508911155 11.62903071735275 11.629029815317702 11.62903001179905 11.629030486474381 11.62902998560443 11.629030643044942 11.62903069523985 11.629031351244828
10.802144354715589 10.802144479469346 10.802144453260109 10.802144762211881 10.802144567651219 10.802144392955642 10.802144889860775 10.802144541274979 10.802144305779048 10.802145289982372 10.802144556370479 10.802144681444851 10.802144911845248 10.802144217444221 10.80214434212883 10.80214514052421 10.802145012354856 10.802144043326024 10.802144913899186 10.80214495297311 10.802144496041503 10.802145037563198 10.802145163136876 10.802144355479074 10.802144550845949 10.8021449574471 10.802144532662142 10.802145130024982 10.80214513991976 10.802145794968263
9.661649491783402 9.66164965293642 9.661649553869346 9.661649911724414 9.661649691313348 9.66164948085771 9.661649929530869 9.66164960237672 9.661649451651304 9.66165035254997 9.661649640145964 9.661649761577426 9.661649996479829 9.661649419999007 9.661649490500078 9.661650217531973 9.661650080893851 9.6616492592894 9.661649987090415 9.661650015893711 9.661649645333855 9.661650093772405 9.66165018171016 9.661649503440879 9.661649685140471 9.661650007522272 9.66164966275885 9.66165020295149 9.66165015435628 9.661650772857534
8.008204414042519 8.008204585310148 8.008204466907124 8.008204841155047 8.008204554013318 8.008204344788187 8.008204754623012 8.008204494658479 8.008204405706993 8.008205140207405 8.00820448948744 8.008204622179681 8.008204853669788 8.008204408495946 8.008204445318318 8.008205045998322 8.008204887212155 8.00820426017789 8.008204823918911 8.008204860095178 8.008204557610593 8.008204911094898 8.008204984173227 8.008204432261389 8.008204617209858 8.00820480921816 8.00820454190405 8.008205008856955 8.008204883595827 8.008205450614842
5.363860233897777 5.363860360615249 5.36386028518683 5.363860599166295 5.363860313813193 5.363860161522863 5.363860437207265 5.3638602920260015 5.3638602049511785 5.363860718278887 5.3638602423638435 5.363860318769801 5.363860559621713 5.363860281193108 5.363860274750737 5.36386064501296 5.363860590918489 5.363860108522238 5.363860522909024 5.363860560049558 5.363860324098184 5.3638606121146655 5.363860613899833 5.36386024457767 5.363860396066799 5.363860507532628 5.3638603317436555 5.363860649907727 5.363860534484768 5.3638609286390855
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-posterior_Nc-8_Nf-64.dat <==
posterior_sample_0 posterior_sample_1 posterior_sample_2 posterior_sample_3 posterior_sample_4 posterior_sample_5 posterior_sample_6 posterior_sample_7 posterior_sample_8 posterior_sample_9 posterior_sample_10 posterior_sample_11 posterior_sample_12 posterior_sample_13 posterior_sample_14 posterior_sample_15 posterior_sample_16 posterior_sample_17 posterior_sample_18 posterior_sample_19 posterior_sample_20 posterior_sample_21 posterior_sample_22 posterior_sample_23 posterior_sample_24 posterior_sample_25 posterior_sample_26 posterior_sample_27 posterior_sample_28 posterior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.36953783135894236 0.37036276150481434 0.3709933074362095 0.32451100454057547 0.3304301333632918 0.347710154780718 0.34272811166038086 0.3525415607450604 0.3173003837625618 0.3335004345679595 0.3753226066987322 0.37873724118671537 0.3198106234700893 0.38843209973919707 0.31558230856832814 0.3857623863281228 0.30764267968920306 0.40842782219611357 0.3468631756409163 0.34707459849436173 0.3063586344476807 0.3947774142864459 0.3514205392262286 0.3635124825144035 0.3410396261233215 0.3161741315187021 0.32307416613627404 0.3814528664122147 0.3696044648215004 0.3331332083245118
0.7454755403384372 0.7204767505331336 0.7439229122423209 0.6726742780575833 0.6717844184826457 0.692510829271799 0.6978346110450191 0.7236142626553436 0.6528766047455398 0.6835016348423018 0.7646359647912367 0.7548112785110547 0.6713958034380254 0.7723883935258278 0.6601224336462966 0.7768191786297266 0.6347889013521576 0.8171317118101781 0.7074132811707871 0.6850181375348431 0.6438886683826648 0.7899541548322356 0.7310906959969413 0.7138937673437865 0.7160498405528704 0.665857477715881 0.6806906819633396 0.7437648917916246 0.7246975562616119 0.7083503940335071
1.1144542284628824 1.0479172484781583 1.1168801649930806 1.0362333218654174 1.0341639682217971 1.0439416923758682 1.0621622106717743 1.0822519755101223 1.0105959658948747 1.029892323358887 1.13892516503127 1.1217370268181082 1.0511466159420417 1.1471870349294782 1.0207091522361187 1.168975440553743 0.9813919664221291 1.220298415013505 1.0452288429415713 1.028349671735624 1.007458837476515 1.1744248813309992 1.1236998258735644 1.060409301125856 1.1053202446246702 1.0402397294457844 1.053157067215732 1.0917854382637406 1.0665433579718537 1.0760538054476565
1.4799859951178689 1.3638366197438225 1.4742084021984947 1.408465157631049 1.4074636460920344 1.3967430739041602 1.4400481233772164 1.4380390329008157 1.3838271203500854 1.3877168057113656 1.5020157176021347 1.4826535181135903 1.4140853834147287 1.490177603011887 1.3791283343621412 1.5462309836188592 1.3254980317592677 1.6084438741016331 1.3957587966171547 1.3770456949261454 1.3857168957204553 1.5505998893935034 1.4979799381884766 1.4279928816672816 1.4819359760576634 1.4188372515343057 1.398340158508989 1.4424012593922662 1.3983955766521168 1.4430440268601286
1.8532418670872242 1.7175809125116503 1.8337041228750595 1.7690807367986083 1.7814400444387652 1.753273244145885 1.8142486000998899 1.7803251904563013 1.7555599590738258 1.7329397356027292 1.8491849656416044 1.8326621830576098 1.7730199854374666 1.8326980939035769 1.744283937234599 1.8806921641384173 1.6825974566497237 1.9673898817572835 1.760598639919043 1.7460622803067174 1.7704030105061812 1.8956439802235496 1.8397787497968492 1.803043918114407 1.841765883844197 1.7948004379713651 1.7492430924635212 1.7928051609554323 1.7506170924238167 1.7923572926306215
2.220548289208145 2.0849713189404966 2.1841667211075673 2.131362373209264 2.139734940269176 2.1037292662489393 2.1861134351682256 2.138095548475241 2.1432775000951056 2.090955035345075 2.1995203051612853 2.177941274845261 2.136629943495847 2.1645924332257294 2.112325784737608 2.187611186854262 2.0821061165911345 2.2990143479622827 2.1447326652716994 2.113448011512701 2.1650604505177724 2.2266826960900383 2.18981236816357 2.1510398417230023 2.1967727597705604 2.175754778897566 2.124475272258149 2.1649976585782955 2.1286185136286964 2.14135823455509
2.5596965757153014 2.4450247913556358 2.514749762514412 2.4976084602899222 2.5000105991688533 2.474385736073162 2.530845767755331 2.5306727538447014 2.514127704759527 2.452352219000141 2.5394752204973585 2.522384005870024 2.498949969224023 2.5031954882036644 2.4623689505737927 2.507153469248821 2.482825296023361 2.617704273232491 2.53531171373144 2.5043727532258524 2.5629373996176477 2.5680915445013452 2.5353360006140813 2.491365723872721 2.561713331761662 2.562227186373155 2.4959078227979457 2.5417139243860998 2.4984584754705357 2.4980152268295908
2.869742640666538 2.7886646946106977 2.8279574735356583 2.8823229438883664 2.859486314837454 2.8350857639485882 2.8863498229399136 2.944995148119488 2.8842977648360404 2.7991525094796152 2.887641119750225 2.864318184372255 2.8660518276579854 2.8466607310925154 2.7954847483849976 2.8692984655410436 2.890089001939103 2.9288165147135548 2.906812793531921 2.9133145156019324 2.9259564993510887 2.8901353458192647 2.8831849788525474 2.839875292800624 2.9050992799033097 2.9345833525906855 2.855392851872873 2.8985141126370046 2.852829328751171 2.8358277850720484
3.1789749988704563 3.1420895195357175 3.1867370834542377 3.2477497665873165 3.2364784039058483 3.1892950817235883 3.2391914235988777 3.337111180449317 3.268295598233946 3.148366564990354 3.2502855024210446 3.215979471737791 3.240769405295042 3.1934356441415837 3.133500365356413 3.234156425315587 3.275458125724459 3.2574815837953066 3.248330272920993 3.298111210736893 3.2734635211449743 3.216727042278843 3.2344925148474992 3.181440045918121 3.2772788261473003 3.290263244700662 3.216476565421595 3.2781480067650177 3.1936840535088207 3.1673609625831958
3.504466266684 3.468302147433426 3.5429161323352845 3.582855216779631 3.6272957115598214 3.53027963305526 3.5810633998468377 3.696452964975465 3.638062201154928 3.472696234599164 3.6052200415003437 3.553235774749933 3.622371344633189 3.5436527867917014 3.461752765017016 3.586079056347046 3.6544849243048083 3.584463541370143 3.5733327868727454 3.6705894876696536 3.615903865999588 3.5444515468660764 3.569543662681116 3.5233813983033038 3.646513981427943 3.636343837772606 3.576455624708095 3.6223417110588354 3.5163438730653866 3.51683818987646
3.8368942615826676 3.8107332268889564 3.892568427567841 3.9131630935273995 3.964480659887402 3.8677514347692026 3.9265467423215203 4.035428219834028 3.997387400666885 3.7757951155113703 3.968425578724962 3.894423731054717 3.9857242646546744 3.888160271671391 3.788087272211358 3.946497980086629 4.0345000839540255 3.9276087647073257 3.9059334459610344 4.045658686205442 3.959386967151785 3.8695210048526576 3.888795831607171 3.8799537622119997 4.006475639904341 3.9924114358785876 3.9317796223990076 3.965178334952482 3.8456266096818204 3.864647450990729
4.159945974555037 4.172065909378605 4.235818452952196 4.236445663665597 4.260999765147843 4.192959930196849 4.262733541727447 4.377906491942899 4.351593006175842 4.0809509470143315 4.321201439810946 4.266011235762795 4.317172763920965 4.240212004757453 4.12679452064446 4.295104352401211 4.362904307762823 4.294902202474557 4.25165660957025 4.423819824286939 4.308631700784078 4.235896783280363 4.205047187301631 4.225995669950532 4.3557588735808555 4.337415844298078 4.283856151468451 4.2954808559468445 4.169277728169639 4.229436246709418
4.514134931606679 4.517780813265409 4.570428450182616 4.580531367777452 4.55973765244247 4.528910329365169 4.623667078349347 4.71668817917449 4.71187885340196 4.404355527644524 4.625724118333708 4.628401720041267 4.653183081898219 4.5958021072548165 4.478906679977941 4.643996209872835 4.678908527848164 4.656192690334161 4.6125809161558875 4.753065895064425 4.637802055626316 4.60588854991377 4.54063547651007 4.549397380899435 4.697827606845725 4.674884078790718 4.6255237071234045 4.634665885604163 4.512516831143481 4.594314402227254
4.871083368471637 4.8547768394974655 4.8934950364226335 4.941485140937591 4.881996262110048 4.83951609457949 4.95223241044421 5.0510538052916205 5.037013212842832 4.751869862367864 4.951623598940395 4.947332405688846 4.97920847310747 4.940960093335275 4.815995857951469 4.975881651691798 5.009789287540593 5.018119314951562 4.960195849757618 5.053500791307243 4.981967696348314 4.963073248806498 4.903933126692561 4.877567785194495 5.033326230997933 5.025413494318324 4.947171792274072 4.964749818064971 4.865266441177727 4.927015669420723
5.239139413877429 5.147192028604059 5.2030870169731696 5.282589397434179 5.225386659190742 5.169441562556007 5.297576337541024 5.3823236169316555 5.330655246676194 5.094354993917771 5.3035140039120945 5.269161294491013 5.2767020899872135 5.245822911271241 5.135242128183347 5.298368863522861 5.333455021408068 5.37433561053421 5.323564857664284 5.372732882533755 5.336247587204276 5.31381571765174 5.274163815628022 5.2004966487760536 5.345916799926413 5.390760503444952 5.255930778672919 5.3086097826608585 5.206645014592384 5.22910154196333
5.612953486301736 5.4178910724005656 5.51002258040207 5.621948549201062 5.570394631203627 5.5219898933383105 5.633995611249117 5.754079685527399 5.614039441482434 5.449092347721289 5.640067457734889 5.589422348991171 5.579043876884818 5.551856690283243 5.4359935781151245 5.600430437229471 5.621380283778392 5.744797297047261 5.678508531156247 5.67566352189179 5.715885682341168 5.6561478538216345 5.636091032296198 5.534635831458292 5.670920130240634 5.733696507626979 5.558497175385821 5.659977241623782 5.565607533098693 5.52307894257393
5.98570802681239 5.692176164664379 5.847445260033696 5.92426018004463 5.910929435869414 5.868482462916076 5.990888962087398 6.145731746338566 5.918135010169496 5.829250183389584 5.976688923035706 5.912979119877432 5.884596500568665 5.89117956123351 5.740659247222929 5.921992169588182 5.911727628739068 6.099262313599213 6.033863078660587 5.986701908731561 6.1028231331899665 6.01107874052495 5.981918654182905 5.882327035530742 6.020960783441617 6.030309468903587 5.830520219976262 6.004033916218162 5.8984609332980105 5.819041473135443
6.353884018437073 5.971268169565146 6.1865411380830535 6.239907305750584 6.260618377395628 6.176597047988934 6.330432739693844 6.535273187951342 6.211476031844281 6.214166991908334 6.291635660592362 6.234854530170869 6.201923463464305 6.243053649391255 6.037259296069642 6.25081264593915 6.211692115374844 6.449284876915977 6.388636295242319 6.294621148362142 6.490406709728485 6.359646505088733 6.303907511871097 6.23506374822293 6.369320947616887 6.325524078882393 6.0734758811046925 6.346857479717076 6.205364616575348 6.121142697115328
6.703411817883665 6.2718370172847555 6.531396958399256 6.5556372415728426 6.633024739840772 6.464393340822781 6.668972625085247 6.882711016564482 6.51710640250104 6.544235982883646 6.621519141429635 6.542097569425019 6.540652298461329 6.588978171991589 6.340532683319477 6.576307114584097 6.491016860862759 6.778340406110899 6.710341000111623 6.617396618164228 6.861709606314967 6.667225780439176 6.595369182561507 6.5579879013090565 6.7123724522892925 6.666755765253566 6.37254559265236 6.6824024031348355 6.483052045623843 6.4369270735478965
7.01847251667339 6.605763413979478 6.844193836026404 6.87820179849217 6.969501673096868 6.750857231198776 7.0005909227378655 7.206799506886798 6.859258345681147 6.847211262629248 6.948458240311868 6.857995343779837 6.87307759268355 6.924429158604937 6.655664491575699 6.927730248832994 6.821325795585886 7.09075705406614 7.0310009523563775 6.9654254004755405 7.205696703442342 6.964965205323674 6.928621282583036 6.859105423760924 7.050332900661636 7.0067383774205085 6.694156715529054 6.981535508741415 6.761965874022364 6.7464739220816785
7.323404538645913 6.935301904053916 7.142330212936199 7.193093334089332 7.270767617483418 7.066971466980089 7.321026076134715 7.4875221162072965 7.212785691359143 7.123922574325162 7.273254507387672 7.166981347749439 7.209985138942117 7.251315756760381 6.967692571793431 7.242401860983417 7.179619839815772 7.4004377169405675 7.311896291549424 7.296751324385248 7.532062413215286 7.274749792305895 7.2516489521312915 7.1729546306398735 7.352425933419466 7.363276611490129 7.047701881376805 7.286572029956446 7.07647940829447 7.054531676287949
7.593850784228239 7.25230359016675 7.424344723449155 7.506086026958106 7.5570128559903695 7.394255100863793 7.603130755828316 7.757458040693929 7.558591547374832 7.383788359276986 7.590204317213014 7.488157719463231 7.5258104356555195 7.545637616099986 7.302278420653732 7.557191999623075 7.5107276505397795 7.725343510491647 7.606314824196011 7.629976447463177 7.821719121310712 7.605744843553426 7.588792463608387 7.4699593595159515 7.660607532788414 7.708958077483565 7.418012563276206 7.610354753452586 7.417732296886507 7.368816315966416
7.870166909946743 7.542412208321575 7.708489927372812 7.831362775884289 7.825791973408539 7.722749816070005 7.868880499091174 8.024984979388773 7.871361525792441 7.61698018828661 7.8906723895112645 7.806325767194191 7.827119551741882 7.804909642641782 7.622159670394753 7.845003808451912 7.834191433810996 8.05831109574312 7.917932293398228 7.969165910301484 8.06822415427535 7.9020871809510895 7.902244149900081 7.752516172256017 7.959885369380289 8.059463820523167 7.7620070355963735 7.924419494999706 7.751177660466649 7.675075471843944
8.144745739149991 7.8521370125099725 7.992028125806522 8.178025579353712 8.079324996638903 8.011413651054966 8.187475171150748 8.378208370108762 8.169507711867864 7.87094217927842 8.208199128093408 8.128330330365971 8.107422668851695 8.054689011249824 7.871834401048839 8.144975136502556 8.18389733339405 8.37723975600359 8.259374189609954 8.267636933730472 8.301099070231466 8.231403611111777 8.195898351856705 8.025896404630997 8.25255686153054 8.359529477914029 8.088617213013276 8.235565710397866 8.08648034319361 8.023496096375181
8.399580264321305 8.13738185056867 8.259735451907579 8.449669437159002 8.376157014958144 8.274784557980292 8.522391001728208 8.738186086396022 8.447795367558294 8.138928554124163 8.54903541898326 8.453718413863355 8.381189915547113 8.312302538507133 8.08829562670255 8.46275711870036 8.480138706232633 8.679046761791087 8.614435567550066 8.558085746547423 8.526827469145829 8.566617714918378 8.466725492104834 8.297275674600014 8.493642095250108 8.641616467328138 8.40642666473746 8.559317947709433 8.402907487615865 8.331726689970472
8.648575484548424 8.42838913908004 8.544908745642747 8.696209513972395 8.659091367175408 8.574784001580056 8.838876991788192 9.073620567679036 8.75303313143349 8.397412404392169 8.852090054633925 8.79940004254007 8.663932251704715 8.57609627934012 8.322928299353343 8.757766330890934 8.781215703784321 9.009866205003295 8.944869210266203 8.860945242042321 8.801642086622195 8.909507879638744 8.740723669742515 8.551619422545057 8.76308014971963 8.896397877724729 8.674744863260099 8.871774672208552 8.707543228267104 8.601320330703212
8.915828671868676 8.687448811809872 8.812316575326223 8.990219680009178 8.939992011512143 8.836739880874484 9.150630883951123 9.350965399669263 9.068572091936947 8.647612050819625 9.129383982407798 9.095770315538111 8.947031759494013 8.843372861299644 8.567804430101006 9.038030732687238 9.087996584778583 9.323944947704465 9.23729051102164 9.12909178409099 9.083072928319494 9.214661878347655 9.003921858973248 8.788211582905546 9.06609951671682 9.168758484306446 8.956446528431576 9.18412513087165 9.023930633270554 8.888743154969838
9.209910977906231 8.949952461955839 9.059250026133004 9.312823819393705 9.228503814464597 9.099201087236182 9.434541870864452 9.618773615608397 9.381504755745532 8.89499996160332 9.39497960269713 9.339578605247208 9.227098059000575 9.108398550177117 8.85314083995734 9.308107909070708 9.390828465901064 9.635056843375489 9.501376477309051 9.415447918244137 9.361634297686741 9.479583628993431 9.306600477143098 9.020626430147422 9.395690234514873 9.514329855927707 9.238868133236656 9.478813858007141 9.31803339050388 9.165329253236775
9.517545511492562 9.235831646773683 9.317499703737356 9.620306021158072 9.517700008005932 9.394669612476413 9.678618328366285 9.877218384376002 9.669362442404719 9.152985692853333 9.656317336535928 9.601525153853604 9.525513360113143 9.404633725227637 9.159011001635943 9.562147477395158 9.676285108179474 9.92116380778283 9.74115236236512 9.708027104425655 9.683525432541899 9.741189668021615 9.584322398561854 9.283661653345169 9.703414377658603 9.863976561433432 9.49820594891737 9.760204237835817 9.566758114251703 9.449797006548998
9.813385449138957 9.51728721522609 9.630442671266945 9.93649849742105 9.769206048337443 9.663284296253979 9.917079374458302 10.144108368237559 9.945321950392858 9.4134275166438 9.90558348219884 9.86520622893902 9.819513176517066 9.70995260673903 9.453394450454892 9.840725869416206 9.953218097282395 10.21314282110194 9.997703491565696 9.988922503299182 10.025885855158554 10.047062481563087 9.852678962972313 9.600930054232405 10.034889187413814 10.188177321818713 9.747520399155544 10.036646442270408 9.824312708416011 9.731401162835978
10.123820086565152 9.759950905182789 9.926044244253312 10.218288359486754 10.02890185854145 9.930860513827664 10.203371057275788 10.440011839931213 10.193490409231428 9.68750734236446 10.185762968438242 10.124156163379647 10.093700565891321 10.012436223260954 9.727159713460946 10.12523842155785 10.2167409436194 10.481388436736857 10.28914047713586 10.284906466878512 10.337028392956956 10.320360392374262 10.187191790903787 9.930126357035224 10.335670354763403 10.467242059877973 10.029468566484734 10.306962204845169 10.072162099666553 10.011699651230607
10.43199021629042 9.977616346659365 10.204369814456216 10.46085048307193 10.323944229600862 10.220515184821577 10.470566201968968 10.756654612410449 10.444965083251434 10.028854312115197 10.508978760260346 10.380952172919782 10.365119106614424 10.301740404401901 10.02798005568583 10.42076736297308 10.460067211483981 10.75390030951541 10.571251008831304 10.599889843029604 10.667230162446726 10.530078467408424 10.499401349818681 10.261423555344969 10.585447316110226 10.729075446374441 10.325961224857492 10.538700621154739 10.311353169983807 10.229619958095284
10.727244079962407 10.19562576371847 10.479564498932758 10.700524886878252 10.597621158787616 10.51854020947104 10.70750329764933 11.080093628741269 10.682928845862758 10.41641708774622 10.807341354976 10.661777555686681 10.592457883123377 10.575622737138417 10.32957880829695 10.693548335131345 10.685295231825652 11.011831224847429 10.79850719974269 10.880706503324083 10.955779508790334 10.748255478011789 10.737854891447611 10.537001722980378 10.803061117209205 11.003021644439624 10.605731893266379 10.712380611635918 10.540741751015187 10.455648283971565
10.989263495345991 10.442589427107947 10.749864570124165 10.951184143304465 10.828823190026286 10.796898513439587 10.95814978783123 11.352891731733928 10.895465529500738 10.788238524534355 11.095283942951685 10.911322018642927 10.832356747309417 10.808233274063145 10.58849651321504 10.95725464382987 10.884791334680294 11.260324412486034 11.011830698064266 11.127840666547133 11.20692481238967 10.940092867254396 10.9746067729278 10.810803466891352 11.00167861202947 11.307314865976325 10.870718847667323 10.866424358739453 10.768326650488317 10.671059568656585
11.225329927129671 10.727487739854842 10.951740988674942 11.22614241672811 11.071658712403188 11.039157158087226 11.153798682608894 11.60087737999746 11.133304006369864 11.09170009092689 11.357243755521333 11.15439765230804 11.064905052850225 11.034219755079398 10.768518659903465 11.203939909128785 11.134384881231783 11.503196716329365 11.253338902738102 11.390289558445446 11.452276613184162 11.141772701613265 11.163898376164227 11.061703205797517 11.243879562607038 11.57800107389393 11.118913027125263 11.03786313315369 11.031878773202516 10.911196808301947
11.436917438153635 10.986741281869376 11.132916084983917 11.513420721856974 11.292025658699588 11.31755848154015 11.350180374743681 11.861343881042302 11.362584994351916 11.302340814853391 11.63272568968246 11.38023407712286 11.30725453951303 11.266974437965791 10.936431165973346 11.431691842519225 11.361179585829138 11.750657844426122 11.540236022149697 11.637306801376914 11.6986816042437 11.370632047114867 11.351182536624897 11.268857598351834 11.485513422979668 11.790213067083952 11.343337186932775 11.248724688418529 11.249850092838114 11.141356945325537
11.6619142342611 11.181509367102633 11.31249534999657 11.829963939804095 11.505561932949574 11.53274969568625 11.59603620844205 12.109210678608294 11.584519218889422 11.47072772715826 11.864227743297745 11.58631272799963 11.54248379971564 11.477631867662936 11.113988857708268 11.640825156443377 11.599402805208557 11.992233745423015 11.845964644961661 11.826319893041502 11.91488137918422 11.661311809763415 11.609393909875223 11.469525109921156 11.760907425609066 11.997032713163787 11.541724410061942 11.528221661557483 11.476851556179827 11.363561770624989
11.897448553267523 11.342785919436093 11.554742323119763 12.07860428845675 11.699903178879776 11.680289194577698 11.864180645413747 12.331095649661282 11.859239137608807 11.580211926204456 12.064652718357795 11.748770835079068 11.798995023902922 11.689896272448099 11.263126472592328 11.832402047421791 11.893182611386557 12.28283873607996 12.078416797838477 12.05390418694746 12.176068512801503 11.936895308431103 11.889494252252657 11.667997187345703 12.042779960639326 12.20360630840845 11.757322697344573 11.845871844089762 11.727476676739862 11.628029570984076
12.109841119382022 11.512577337488013 11.769435070748289 12.203073505059532 11.92858128031088 11.810838214209054 12.096636192788635 12.557747942578892 12.095541291545983 11.616368730562757 12.234678427515856 11.986772595715854 12.011254585971875 11.901321684985177 11.47894548798988 12.031592257073582 12.116499289813492 12.543975922691121 12.274702372995101 12.308529417530732 12.380699115858585 12.199221119087289 12.148502172989536 11.879377107909288 12.292492019531421 12.416802590065162 11.962706380625544 12.17748584987853 11.939629085442016 11.848936112987689
12.265346808490524 11.622156734963678 11.958656408408245 12.292735043918212 12.129600576968274 11.948904408463168 12.35449019208831 12.726426593198399 12.309801179622307 11.635298077368118 12.36538830401745 12.20950107279464 12.188189351310266 12.096085390231098 11.69625606890431 12.264585226383485 12.3286731212491 12.743445967753471 12.481405113579063 12.510663786689713 12.60480163114384 12.44929221124112 12.38601653556549 12.020027327351444 12.514801893390047 12.688411309618235 12.110293526348485 12.48492116411404 12.108768489426339 11.99628070627206
12.470699672088882 11.733025175279524 12.127966519735937 12.366784584618857 12.263333741972708 12.10240625181569 12.540848605105953 12.937087083595339 12.534205172926221 11.694826586973228 12.506352976097203 12.40371989864089 12.291755240328001 12.28249688493407 11.87250587754923 12.525517265033358 12.49702161872353 12.934047984803977 12.689174959480745 12.696809175968214 12.882821154278057 12.64682312567808 12.604005686087785 12.193174918070762 12.656323280111868 12.95254260506213 12.32793659499344 12.830476414006222 12.274000773142811 12.157852353919322
12.647177464953398 11.849981177690946 12.310352885225639 12.456188154328657 12.342651832006904 12.232194838276834 12.739718645117216 13.157820893896275 12.76140746903296 11.741753997230276 12.720264505820543 12.59999825160486 12.40878523764382 12.463214207022835 12.012118135152894 12.73952364485926 12.650881460089549 13.170768777379294 12.889137923933864 12.865756639061368 13.131642430012736 12.80719689645756 12.790895069517818 12.37787238737418 12.747075046670526 13.158189364775598 12.500781521316897 13.10240477188177 12.443462919542958 12.314605167911179
12.77067679000405 11.912550137617595 12.468937665201901 12.545297324331914 12.370875306773986 12.364923521535799 12.90516264456195 13.331947917956144 12.971549234062882 11.842649677750705 12.991959724934105 12.720311431146722 12.535209636070896 12.649683308804343 12.169849694126773 12.914475064137271 12.808216501155426 13.434871762993632 13.047671073725464 13.048562497381694 13.34085388880996 12.93594308395952 12.942508444006641 12.496050200421607 12.867229792547851 13.341717371748937 12.604738086621582 13.279479673418413 12.59837066620179 12.483646155801509
12.869456727280816 12.040031095812044 12.60440428927595 12.737468909874709 12.545869173118549 12.523721384027304 13.031905834963949 13.540513837188508 13.101219481512771 11.965610905152724 13.190508856248481 12.831792988302139 12.680786812480513 12.796048974880515 12.30406057464003 13.04720107997408 12.926040028159816 13.64333179352431 13.197384532503342 13.276452493176196 13.483569241915415 13.018830946491354 13.074128052678427 12.596427649020766 13.02277102601 13.572417581412267 12.713625343423073 13.358057326297846 12.749281309399215 12.656620402987503
12.978877815998311 12.15294928567374 12.697327530611219 12.987504542183768 12.737882201661135 12.642811689033872 13.158094921863201 13.731762633453151 13.216688669967246 12.056551664390701 13.290153072638915 12.926249129703491 12.834696317534805 12.900522037546565 12.426691549328543 13.09332550600114 13.073978422873651 13.784078427385918 13.363538175954877 13.454290952059377 13.556375485861379 13.13401219554465 13.205647879671684 12.722754206982653 13.230021322183754 13.811839721442752 12.83855792898328 13.42257132152475 12.851382941876805 12.765541003115906
13.142376044110174 12.270092709155268 12.766663882610027 13.161183577551173 12.90490804865403 12.727723994932882 13.231334603641745 13.834167265459993 13.316769809736863 12.213830398758857 13.371932041493473 13.06844317619775 13.000947717050776 12.989382562125993 12.47019815335937 13.167791002788556 13.216537932236477 13.901259510691052 13.517189412614457 13.5630849095313 13.586972026755397 13.251543855048864 13.32192552711657 12.84540022053282 13.456728591842305 13.964128053948462 12.957227299393344 13.466914209747733 12.98437188922418 12.87995759491085
13.282497106193764 12.37532087160454 12.87984791318365 13.319100553503914 13.052476102582162 12.831791380191602 13.37149012927164 13.872846480831585 13.3516584224833 12.404536478302784 13.456762835360264 13.17747651469385 13.151668967350144 13.03904854117926 12.501657633639702 13.220680974977633 13.34647246290208 13.938670497101954 13.613391349214211 13.62827774601843 13.667328293079038 13.415546674989752 13.417842357674171 12.939177609981856 13.61480142137119 13.956351520242965 13.036524316997001 13.553901356294345 13.10047255538686 12.914437781036051
13.345400286382137 12.474722936525783 12.902660928275424 13.430868696225726 13.205543380499225 12.91289501406642 13.462963348694041 13.980637888475526 13.359868403382677 12.550046493272792 13.467784273989517 13.269774914762861 13.269933659979388 13.088261913122695 12.515559082312823 13.317393296715354 13.432202748240897 13.979377610354293 13.623750296781841 13.666194093877001 13.778150899692092 13.62628070467918 13.486124262694416 12.99715427664411 13.7252123259186 13.867750515917825 13.117965344082835 13.573439813524727 13.112528077164711 12.949013300274581
13.325230578831944 12.559998494626798 12.95339880107372 13.566966161072807 13.328109386523384 12.916549194977145 13.542757835150166 14.144568344850072 13.327127563668851 12.68608814510743 13.448509692913222 13.390403715766666 13.351340325188172 13.12879318463518 12.501322040814733 13.444899077896176 13.561814156550513 14.02806838734652 13.546379676485392 13.749887736865272 13.864798388405505 13.830447223030557 13.569839715820468 13.034080243997948 13.813452081380595 13.784693471357096 13.128109259102429 13.6551245297935 13.074426545165583 13.00366437649436
13.232182012106094 12.592768020658417 12.978772522845947 13.605932286042757 13.380427495286892 12.973004579335612 13.668884226596921 14.22657268609677 13.332185003353027 12.807907511437623 13.48745936155672 13.378115771600022 13.425499867154091 13.22191931209375 12.398596105623362 13.536166838580138 13.68069692155184 14.006964467634448 13.439299212601098 13.793801469050486 13.925306249452568 13.940151715155373 13.652803851639025 13.018061267583615 13.987359093411694 13.799291046152964 13.079107148544711 13.805169109622684 13.06755022553787 12.93168429489886
13.113683115198649 12.657698026094698 12.947152402184972 13.597171401162493 13.393849636650437 13.086170294033503 13.769330562921779 14.243642312015343 13.308677994308535 12.870121625401792 13.429434164924052 13.328715975184311 13.449143871910646 13.319147945436072 12.393270810315554 13.485124725160732 13.71526550946085 13.926496986804414 13.404233508963825 13.83345100865928 14.102899770384148 13.855432967007733 13.68699694308176 12.91388628887145 14.031257101716228 13.908925044360696 13.057752792339354 13.874910516261934 13.09463226539462 12.771245079237369
13.083601154303478 12.6231397839936 12.919558651854153 13.604463517048197 13.391757864330755 13.121020197979515 13.794018947328842 14.227992590408107 13.275714408864957 12.778987554728323 13.262802347792215 13.253950048968445 13.347755616334469 13.256260652411125 12.390216452913743 13.422302177728906 13.650738757863369 13.82727562173234 13.409125341839243 13.861685005060055 14.221634756387147 13.770284327953918 13.642251933507413 12.854140117669393 14.031517206520379 14.000104095433434 13.064931760498977 13.722590077273834 13.088001763840321 12.694731617993051
13.070225755880422 12.480784988624716 12.786784937780267 13.397585680268778 13.237682826124125 13.031086067193081 13.751307938646727 14.143803295089368 13.141936103671998 12.605299286554269 13.227503939583398 13.150990426543975 13.231793139415784 13.130979991989353 12.244563595231863 13.335112307737269 13.557482812878883 13.875445849433081 13.351866811389325 13.818747959001161 14.146973831449444 13.656668326842627 13.538927963324191 12.825581199571243 13.831777608403002 14.00261329669752 13.037036136028696 13.489630597952937 13.067673037177117 12.558168085281658
12.964753001282348 12.216303349987362 12.571137904580178 13.11936568923323 13.072990774748892 12.823746286433664 13.530411559597336 13.942734031303699 13.03125083593824 12.25893692359074 13.2165848349132 13.06016081077333 13.060956777838546 12.87176480579989 11.99737264182556 13.083401981490766 13.468386279075828 13.859910302433368 13.33965542495241 13.681394648574518 13.851080283043785 13.507881711431395 13.39456638141247 12.698334020151217 13.629532873960658 13.880038721437455 12.90184713849098 13.241025167522942 12.867658510487407 12.405792029027358
12.896223680248555 11.769788995413677 12.309839073329847 12.91334626130183 12.748015067749538 12.375478893039892 13.158679229778166 13.734415550884716 12.962703836854006 11.785964032643651 13.126195314885205 12.86186441905341 12.80852280213499 12.510358514929989 11.764577752275832 12.85322617363016 13.154341349954676 13.719402434953816 13.26794807365166 13.461238704963273 13.54034597545626 13.27208371745617 13.143002105870085 12.450371456603518 13.479606468660073 13.646689342549942 12.624894474713521 13.175327942196592 12.690664893723778 12.283388300328456
12.716994188479502 11.131788416855741 11.905576068313424 12.659813385183615 12.25898601423778 11.82749779706975 12.613000073379535 13.513151933707775 12.695817590260294 11.228373502367694 12.882353619696906 12.461006022888455 12.400319947155497 12.140977649380707 11.372757279050854 12.515645683296196 12.56560896742135 13.662732348754314 13.16888029883033 13.00276493643571 13.124972728735951 12.914970493951685 12.719625520310982 12.086150068554813 13.038012360568185 13.42043826065809 12.255817477537727 12.920824182518844 12.23622761041468 12.099076152936826
12.31617610661723 10.260041682386385 11.42442275359506 12.3246899568755 11.715971866548086 11.258241090175266 12.070717651750508 13.209826843098373 12.277245397195399 10.459402045154382 12.472640769259554 11.839510884609334 11.847744449165367 11.55237237272086 10.71626753783017 12.059193525451786 12.021594825976518 13.494547878020285 13.063876513510348 12.35368467845123 12.845503353027254 12.439694814599283 12.099814282307484 11.525852063837059 12.577113605676633 13.24101505828018 11.763539574093134 12.453641386474295 11.758305443628807 11.635237043190385
11.604070579777956 9.197055617733502 10.63231214592883 11.744748479919261 11.079444446096666 10.60711238968483 11.506142651171764 12.886642270572636 11.750370895403028 9.526950640796523 11.983784793554076 11.338687742317902 11.13416858279561 10.719804986622876 9.823571960105065 11.566298564759668 11.400001966915301 13.192697742926885 12.724027811867929 11.762844892863551 12.31084247044693 12.009556907647722 11.578371175451906 10.665230515288485 12.021599522567245 12.900649983678214 11.135267261865001 12.08012112391236 11.12713906391326 10.990974128870082
10.796054750804753 8.161884540764934 9.526442478393813 11.122861153261411 10.413328809737843 9.69023414343765 10.8019905804605 12.50839904246141 11.034084989422428 8.43384526153357 11.357386418505552 10.587859301551676 10.37780149384464 9.979919028924071 8.816395788830341 10.90115647655941 10.637943132488406 12.707773287891778 12.159249910073132 11.329146968691957 11.870325969167666 11.47792033973462 11.088605906359192 9.698349956349979 11.40044809069201 12.458530291293693 10.207890468836945 11.494787085861361 10.403401434410286 10.259642855364593
9.879453511866325 6.998687394062549 8.211922985505122 10.221834839920204 9.447608705503887 8.566148190125778 9.983143210593806 11.76496434801676 10.201809084135174 7.148154460183538 10.454368295441059 9.599466134443185 9.434122754757448 8.955329353292031 7.648877545114542 9.877986664435053 9.780435101414628 11.842290244000232 11.123061275425627 10.491011173240318 11.305854807505973 10.640345728162488 10.35767266240791 8.761870561763239 10.821707152095104 11.548027919940012 9.184033105599482 10.540537517236645 9.270158619440439 9.275957413733067
8.749177982254887 5.721660981957087 7.010980618146873 8.796909989899822 8.035360638072298 7.163718473809698 8.943061327102404 10.943995922557628 8.78785770608754 6.016171180230735 9.275830877688055 8.580925889835779 8.395947939718907 7.844699843363681 6.155904789270046 8.68350335880833 8.771779527838063 10.796584208845752 9.889774750930036 9.547494983914397 10.240549723448513 9.657198437717293 9.24843468156716 7.892391751666406 9.625001522677405 10.512812593708151 7.767898737421186 9.311182541191538 7.8315725285993105 7.727734656714729
7.52853189075719 4.527818659780949 5.94104097943512 7.00867740358858 6.23536355181727 5.492016832287585 7.458980946153969 9.287824408069993 7.102693530877618 4.560570555950299 7.761229954447763 7.045709292236079 6.8568904084361195 6.4988487028496 4.327182122261431 6.962385619660125 7.371175559682367 9.168114940856178 7.902709679763507 8.460582790287567 8.271007583846053 7.769732566764376 7.495348334863503 6.193740664198377 8.170891871869793 8.56883491146109 6.373527998587959 7.808192840773545 6.196786019795231 5.621932944717403
4.942451281521361 2.808860452437424 3.966418764366221 4.346289734590955 4.093663694529436 3.2810350724039283 4.884780285083827 5.703150865539357 4.75573680959659 2.877769416976266 4.906745621762083 4.356356216060194 4.5006477764733575 4.209130282627675 2.484944059595822 4.210035799861734 4.916366227228133 6.289663965472705 4.345891340939421 6.147586053138646 5.006723516407658 4.856882640617861 4.663466932541117 3.900835434465205 5.73648191439644 5.652999087369801 4.288711332035479 5.248118445418361 3.9394620045279987 2.981846996063658
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-16_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-2_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-32_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-4_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-64_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09


==> img/1d-bar/M/samples-prior_Nc-8_Nf-64.dat <==
prior_sample_0 prior_sample_1 prior_sample_2 prior_sample_3 prior_sample_4 prior_sample_5 prior_sample_6 prior_sample_7 prior_sample_8 prior_sample_9 prior_sample_10 prior_sample_11 prior_sample_12 prior_sample_13 prior_sample_14 prior_sample_15 prior_sample_16 prior_sample_17 prior_sample_18 prior_sample_19 prior_sample_20 prior_sample_21 prior_sample_22 prior_sample_23 prior_sample_24 prior_sample_25 prior_sample_26 prior_sample_27 prior_sample_28 prior_sample_29
1.257302210933933e-09 -2.58572545473924e-09 -1.0430010800715655e-08 1.643251614242697e-08 -7.04139562280167e-09 -1.1383634938188146e-09 7.948910679832192e-09 -8.283156502165507e-09 3.4269156964567932e-09 -8.022875453678814e-09 -5.210003231072904e-09 -2.03126901304909e-08 -1.2096265493756503e-08 8.03757579941689e-09 7.612637605131622e-09 -5.070600672915547e-09 1.0899026698201454e-08 1.392140314142641e-08 6.587348427546967e-09 1.5422244089235956e-08 2.419430815388782e-09 -2.6831847418494864e-09 -2.57589484139596e-09 -1.3595888742132703e-08 1.0310601652090413e-08 -1.8972252908543603e-08 -3.4400754985883305e-09 -2.1326093303310542e-08 1.2264947326098558e-08 4.545161437750471e-09
0.051361769128050606 0.07859318719758793 -0.006967820884581029 -0.09690475544449013 -0.24200784912532108 -0.012088261057954143 0.1481502926352378 -0.1266242507288424 0.08569960402375046 -0.1881457173600595 0.06763678183510544 0.012510001661200918 -0.14507394668790075 0.053763032012340985 -0.3362195346160966 -0.09424234951298502 -0.023097695943713154 0.060792091573421844 -0.11139773549327381 1.761165538060383e-05 0.11339420136376664 0.19673311424886059 0.013383833117056074 0.005326630058527863 0.14961256964300598 -0.15410302191859035 -0.208128263739662 -0.045278845747897686 0.053104053977626284 -0.19503502100733355
0.10569365923408035 0.1325791923733964 -0.018428166402960407 -0.1744035651958698 -0.4804512833571371 -0.031197982752485767 0.306490489667507 -0.24069531444615444 0.1851783556093376 -0.3650936141587766 0.14519352199855778 0.01638623134313676 -0.26415228797926477 0.09707473997809218 -0.6520194164869517 -0.18874333647391797 -0.03252199601618839 0.11735979388179084 -0.21539158903871766 -0.012667072999288305 0.255278952237093 0.3905678967487379 0.049300096932408125 -0.0053558812116352595 0.3299742872697847 -0.28157569922749115 -0.3866803402939798 -0.11685309444557702 0.0875690391995859 -0.3540966197063091
0.15116122770507637 0.1596593636405118 -0.03694706685143718 -0.23842322485600004 -0.703733092737634 -0.04631045092775016 0.472700131061161 -0.3717355830513823 0.3013164918337273 -0.5481200837761078 0.2043389872759762 0.004777787985680425 -0.35942139971432435 0.12437446946318978 -0.9587730392277023 -0.28579523729046874 -0.029109233908174385 0.16476595906222474 -0.347615498728744 -0.021694129850730232 0.4208177200174827 0.5701288959180092 0.09188432942769163 -0.020035382278305102 0.5210780616900493 -0.39087203620749605 -0.5520070154174326 -0.21050677000242343 0.1054249018703647 -0.5246893125482381
0.19287582344432608 0.17111831727445484 -0.07887081935700437 -0.29324270855648554 -0.9203889143591516 -0.061133724823378525 0.6519943139674532 -0.5086461511831746 0.42644717202278987 -0.7192068499606674 0.24961590675548612 -0.019560060162962602 -0.4743666175350242 0.11208987498536244 -1.273081253637566 -0.3994022311979665 -0.03564162937718972 0.1944456193476278 -0.4717943548603143 -0.025155877863090124 0.598967450705011 0.7375430437507782 0.10928755066618628 -0.01089661016055052 0.6956977816117028 -0.5021018819511209 -0.7427358060102985 -0.31001758040831334 0.11072878639409553 -0.6978165806045299
0.24368749050996671 0.21644094981936712 -0.12712695625452958 -0.3565851580154764 -1.1390143726070865 -0.07168053157253183 0.8280509609670932 -0.6604871472634145 0.5424731447131101 -0.899266951919557 0.27705461609875137 -0.061928787662277066 -0.5946132845408033 0.09059104415437003 -1.584346355798534 -0.5553623952021959 -0.037498517725269985 0.19318549994964065 -0.5854652775629982 -0.006068732404220517 0.7817929256544842 0.8696776441547497 0.08674750950982346 0.011485031883385434 0.8493755224621398 -0.6217224125937163 -0.9221830734795603 -0.4188903236136608 0.13468708465775972 -0.8881367255179458
0.2916868533618041 0.27159434440003566 -0.1936768387985222 -0.4124722057979059 -1.3742363290937174 -0.08604217992401317 1.0031882866392865 -0.7966027019083612 0.6657351439653972 -1.0596257920148109 0.30653369678458475 -0.11657348251152429 -0.7098356325624008 0.04870490025615211 -1.8946388656708042 -0.7362216675031485 -0.006177830295153324 0.163877386246582 -0.6827325973017095 0.01574624010307324 0.9731784924344556 0.9833456525805857 0.06433940691193271 0.015765604889954155 0.9937307280029899 -0.7416958034708542 -1.0678722319316087 -0.5158574712601645 0.18359670098766895 -1.0758627148017565
0.3165204266767005 0.3157488713843415 -0.2901669070070759 -0.45577030509709643 -1.606571829252818 -0.07614413643032973 1.153627814937484 -0.8959131977355884 0.7621799123287409 -1.2062439181867477 0.3253386389210313 -0.1800461153138433 -0.8242677670768214 0.00269683711441961 -2.2229722340825595 -0.8994991712765082 0.016160763699203082 0.12197446388636984 -0.7754870744551785 0.06769916723863746 1.1667310113647666 1.102593862160871 0.02864447685170396 0.024672807768964255 1.1431590634878772 -0.8610615340727112 -1.2038654509000066 -0.6189546561247418 0.22444829399463595 -1.2504787925902032
0.3191967168294264 0.3399893676073037 -0.4149349377211651 -0.4689915205292734 -1.8368853102666989 -0.07024886241576934 1.318345617546594 -0.969631087566852 0.8467303627698278 -1.3534690592145748 0.35293653392596164 -0.25448743145739605 -0.9300158587950293 -0.05040529022645682 -2.5663054256630384 -1.0127784390198464 0.03383987071463252 0.07395574633260074 -0.8882429894764414 0.14662592843383043 1.324750629773419 1.1973411224663084 -0.01421130367995641 0.057578473154887344 1.265792191737709 -0.9989975407506138 -1.3340304284692739 -0.7534329935541725 0.2509151660275057 -1.435804332500493
0.3299011698780406 0.37084955329013813 -0.5054405437752143 -0.4877556648875859 -2.0452953928424966 -0.06323193658488852 1.4847738697345754 -1.0600126835417754 0.9332279171063194 -1.4812809946585375 0.39627626056367976 -0.3277659970488851 -1.022569733207242 -0.11280556172076428 -2.900931104261703 -1.1137733379052157 0.017969503533120813 0.04579576584427519 -1.0311674311356982 0.2119341876049193 1.466928858789911 1.2916081517358535 -0.06349514198768906 0.10194526542692577 1.4119097669245004 -1.1576430215916766 -1.4416243633483583 -0.8768261739446255 0.2655873692832432 -1.617167740387105
0.3670549573385397 0.3723582720994888 -0.6083297290984787 -0.5249457853886924 -2.235690313732668 -0.06145077891175105 1.6444487655488942 -1.1768678378129942 0.9956204181840287 -1.6171257391418867 0.43290607788633134 -0.4225381138483783 -1.1018834329187863 -0.1828828833639023 -3.240323280380164 -1.2174316683921693 -0.013870659767327034 0.017771619463488406 -1.1913328119987086 0.27338302792460284 1.6038641329713201 1.384016685394667 -0.13793167893788252 0.16328619556316254 1.5510525833763606 -1.329721305002653 -1.531324475507301 -1.0453809875136335 0.262843938444779 -1.7710478194244221
0.42259326798586977 0.38920020777723163 -0.7254197705003085 -0.5580342682509073 -2.476206002510306 -0.05514527624202876 1.8115135106096873 -1.3072509091892253 1.0405056402568396 -1.7583513726403226 0.47827882065610644 -0.5185058425737233 -1.1925220694368166 -0.26766420504697147 -3.575583739170672 -1.3019883050855143 -0.051572919147750564 0.006865157959803304 -1.3455330813529334 0.3427518028277697 1.741773542745792 1.4734182172518129 -0.2356586835582548 0.2527909794470214 1.678585178409034 -1.4954974608414593 -1.610125185807533 -1.222282667478486 0.26609737380421344 -1.9185420671306224
0.4815314399278567 0.42538333445836307 -0.854358224761381 -0.5924141599303524 -2.7545925860233367 -0.0530151739845345 1.9725976986110634 -1.4267240631345441 1.0761718423047146 -1.8827283755017126 0.5131360027923063 -0.5871292753528213 -1.3075406971363526 -0.35165073530716595 -3.8913095236206323 -1.3873997626167907 -0.14480280148736183 0.020148002898660693 -1.489202141191751 0.4172348631014376 1.8854896984966842 1.6065624482547958 -0.3423938693855491 0.34206045770258553 1.7948918695816003 -1.6758646681467402 -1.6802573217245738 -1.4158223829936731 0.2616084908974011 -2.042572316417058
0.5857877664528979 0.44778931056502985 -0.9950267156696079 -0.6036044344515945 -3.028723310946436 -0.03200152766722844 2.161255505251153 -1.5418859204204873 1.1169559702558445 -1.975184048482269 0.49906421501235526 -0.6658137648110873 -1.4098381913612552 -0.4364743185936241 -4.185292148504707 -1.4611954052922873 -0.25124682406789217 0.026503118888673485 -1.6212747434697252 0.4413283012980456 2.0092968663135578 1.748707793666173 -0.4342299870227234 0.41556093276335104 1.9053287626103352 -1.8671298623229782 -1.7527301277986262 -1.6015316452408002 0.27302683079506546 -2.1616883599692014
0.7084716473158853 0.4648002552218584 -1.14783429228389 -0.5990839142210178 -3.2780985617468468 -0.028133988741522405 2.3198541957314416 -1.6528197253183716 1.1249474122675627 -2.031042126767842 0.5050689383058055 -0.786502346979329 -1.513289173158608 -0.533592157213005 -4.484714193635446 -1.5402726799791784 -0.34034391260229147 0.031547068297161834 -1.7713342350532961 0.4314339986031114 2.14839204310416 1.88655290405935 -0.5011330470539025 0.4970765053477729 2.012543416170337 -2.0485198999646435 -1.841227530351188 -1.794163174717098 0.2886127624414562 -2.309913408811094
0.8595073444895233 0.44212616029982726 -1.3120685926166884 -0.6193259468572662 -3.50595759707599 0.0033120689576551262 2.4969917996823554 -1.7575309368030043 1.1073251332302152 -2.0806971845670006 0.5351024305173647 -0.9003784998928007 -1.6357281559780428 -0.6702036627984971 -4.7910757724337305 -1.6166053489593815 -0.43070460530382004 0.027849688767074905 -1.9114541814066737 0.43123684101231835 2.298029142980655 2.02977107897742 -0.5621184072061728 0.5727552998372709 2.102320890525683 -2.218092063563269 -1.9429362787704205 -1.9674156698010459 0.28572315059148573 -2.4875480420461757
1.0352176200704857 0.40429962405794406 -1.4741065033453182 -0.6502111416666208 -3.7327168585911905 0.06570377511315902 2.666382800785675 -1.8117220287550837 1.0890582783417706 -2.1082000588025145 0.5471345501475335 -1.0092996677647574 -1.7430193790396504 -0.8020164720349691 -5.103628420434023 -1.7007772495698974 -0.5471608316557989 0.03421685266019233 -2.067020409569838 0.40147520074948184 2.473595307561339 2.1799046328719793 -0.6305541211572163 0.6549730328854185 2.212234601281161 -2.412877274285925 -2.0557405109719444 -2.12392447754097 0.29144385426503217 -2.674061074436
1.2298923445393355 0.377738875726987 -1.5981897891862191 -0.7302747322409183 -3.964783957626352 0.13027651727040984 2.8573824536000494 -1.835405915888064 1.1041601498921767 -2.101633613487745 0.5562094223867147 -1.105743056084433 -1.8361495769499834 -0.894542932476277 -5.398996105629435 -1.752846012905575 -0.6482322184176579 0.019346629527325406 -2.229934750018505 0.3636949271558905 2.6570786112595406 2.36050447030378 -0.7126116694775876 0.7431056649853831 2.3566034472804813 -2.6566848435734025 -2.207531628964141 -2.2753042581503147 0.26064297927971686 -2.861030715407968
1.4384571575586405 0.362172998620312 -1.7118422448507709 -0.8084853039278607 -4.18624787751075 0.16398777509995788 3.0344699477293373 -1.850721359460573 1.1206311824791844 -2.082319557878265 0.5417739365619697 -1.1923143414815656 -1.906485423130304 -0.9685855695077533 -5.690256883254265 -1.786892549381538 -0.7256695284075594 -0.005673862362427233 -2.399754088393245 0.3099919500174563 2.841446062656887 2.550462227002947 -0.815773719557457 0.8310655254315542 2.5076580115683464 -2.9049189899294845 -2.395185440255531 -2.4147493447707755 0.19418295601726837 -3.0443372257611565
1.6444878415204172 0.3719989403117301 -1.8099839483773266 -0.8963611175693589 -4.380443772606464 0.18396950104438317 3.217043509520404 -1.897992696378187 1.1599836448167422 -2.1103965362854056 0.5421084112154606 -1.2795557082688738 -1.9444839351435734 -1.0433742606667487 -5.964384612445384 -1.8159350344215526 -0.8092390306141475 -0.057698038841252706 -2.6068698666720502 0.26350708363799846 3.009256660984375 2.7116277114954475 -0.9468313684476097 0.8879941560863311 2.6599212541470374 -3.110626495488982 -2.5303822641614526 -2.5482143307931175 0.09011643364352524 -3.2160266277674574
1.8296544512579986 0.41667338377786906 -1.929374609540369 -0.9853006851426361 -4.602710831478055 0.20821819639218755 3.402440831594893 -1.9588190129135838 1.2448163559420193 -2.1586776382109645 0.5411114641905219 -1.3416111567463818 -1.9779406947287295 -1.1242105197843277 -6.218020845804566 -1.8133139203868724 -0.8267935793413813 -0.13274843318156293 -2.817023324302322 0.24014609255550512 3.14892692314303 2.8713905121866485 -1.0335764968142875 0.92616287164372 2.811639050605587 -3.3215664346947307 -2.643347955257422 -2.7047354156470695 -0.019707087339679314 -3.395582870409288
2.015613734889559 0.4558621242662584 -2.051484634289641 -1.0878362760904865 -4.848798178099845 0.26665998601387975 3.5898769674732387 -2.053594225620827 1.3482387423234528 -2.226938860428916 0.5414853322439841 -1.3913037281072493 -1.9961662054175873 -1.2100155811702042 -6.468078497694034 -1.8444808740030176 -0.8007734835882194 -0.21729666647113732 -3.0665474393552743 0.20383583392679655 3.269565633262419 3.0476211427335906 -1.128140902392295 0.9846652297822474 2.9299293240600908 -3.52046053222746 -2.721115664598487 -2.8418937973930087 -0.09941185034292234 -3.5777911103990663
2.1751404585722747 0.47864751797084176 -2.176565586532225 -1.1960809899549358 -5.094737481366758 0.3396838319728012 3.755922928561519 -2.1501427512084854 1.4492882188551408 -2.3064096190560743 0.5395592324390497 -1.4065970651839415 -2.0248279606780732 -1.3256779139767787 -6.690982474652288 -1.875530028332059 -0.7857524639682165 -0.2937821806117152 -3.299601561583873 0.17947044391872274 3.351458829974085 3.2451912758399946 -1.2063093814755468 1.0387970394863653 3.054495927339932 -3.735284201212048 -2.775031184292325 -2.9467359196559206 -0.15625129058462187 -3.754436528468782
2.3455179897686347 0.4677074740949619 -2.2850689905775865 -1.2935888218095017 -5.338927185595112 0.4161208866113008 3.926537265779939 -2.2405192328158128 1.5206519039833626 -2.4076123154294335 0.5288754254424263 -1.399546781934544 -2.0574702144767363 -1.4746339475848969 -6.926230058566946 -1.9367334128037443 -0.7615481530591423 -0.36979738407214435 -3.5097753918395425 0.1778550140615517 3.3874929091790467 3.4036384818894687 -1.3060235723075513 1.0961736226556866 3.16793409430762 -3.950959495855374 -2.8440814015657225 -3.047607312337676 -0.22305099019821079 -3.9392371468565464
2.5158428613267345 0.46636918058611193 -2.3783421438616403 -1.3688296633394936 -5.574805227235524 0.453630397370212 4.175193260618925 -2.23708209699399 1.5785976786293638 -2.483847401462085 0.5453106211146549 -1.359935798506015 -2.100701151719482 -1.632347204653731 -7.231721031732086 -1.9923598542571466 -0.6935875713865883 -0.4679033466105672 -3.6815095063920644 0.15953812779147494 3.4064695806168155 3.5856549833078497 -1.42353287303897 1.167665576316355 3.26995291512556 -4.22339785031875 -2.9149410075497486 -3.1375812141903974 -0.2882993075766866 -4.081432706684105
2.66566421083509 0.42811586604983204 -2.4702588143843887 -1.5162289112221792 -5.740212971312163 0.4654069117837247 4.468616355552614 -2.219135278627296 1.6161168713304759 -2.5423763632594496 0.5969068395945707 -1.2851860319426205 -2.1405015020062312 -1.7820147083567544 -7.57273067146857 -2.039252228741126 -0.6608863127019481 -0.5912610525794506 -3.828507546123615 0.1636219605442607 3.414562398876184 3.7602542890261828 -1.5618471659906172 1.264867495998269 3.313257011627442 -4.520224971474421 -2.975602639494718 -3.2011492820399674 -0.3712114556299141 -4.262284479917591
2.810763190090746 0.38468284918422735 -2.526660141950505 -1.6863242589675174 -5.892776022176814 0.5121406575105085 4.770042323391703 -2.217805028631384 1.6802844461779334 -2.606114264771858 0.6215487040907122 -1.157557331614333 -2.1631733715832895 -1.923503302219771 -7.899049581702845 -2.115890898434664 -0.6045934759315695 -0.6921121091857828 -3.988997828236952 0.21183355875744994 3.469572042718832 3.9307204517259633 -1.6942326498005664 1.3709443089953892 3.3772053188563227 -4.848366214458201 -3.0683948806324 -3.262858227000049 -0.46498571407481465 -4.4771208489495455
2.9784171351201025 0.3010219943101915 -2.581999507830158 -1.8076932873621536 -6.022201260249232 0.5178866565428326 5.089583368198201 -2.2663090921723805 1.75529707547594 -2.6728834056248005 0.6293949556452604 -1.0463834446260598 -2.1796309467495933 -2.0569795321294615 -8.219548815634756 -2.2107510171033833 -0.52329632060654 -0.8140192760152799 -4.177030621729168 0.25700781997300115 3.5312076713760328 4.054731625375645 -1.833683482186111 1.4815553216097876 3.4668912866924533 -5.1597061864992035 -3.1335758420038236 -3.3123757642455383 -0.5468752895185585 -4.665612946788205
3.1806340879143087 0.21540180638372772 -2.638144940002119 -1.9004565560634037 -6.120541520781485 0.5198181239113442 5.400253570994734 -2.3157392231120397 1.8291611402873382 -2.7361744571541875 0.6324953939653207 -0.9546219460818418 -2.19574632571403 -2.1854419126690026 -8.5050307797328 -2.3154956997313834 -0.42605927520138903 -0.9408414232438324 -4.383648341175247 0.3520224745291406 3.5923387333337238 4.133131692263974 -1.9288634845011512 1.606357450174996 3.5751590053406304 -5.3951217920196886 -3.187194893283062 -3.3681835310710975 -0.6517770770654119 -4.852251992892071
3.407859294685636 0.1508695256337229 -2.6623951559798957 -2.0096777032645394 -6.19656217544037 0.5489471999075795 5.685864578514458 -2.36553755854242 1.8803976821592274 -2.7814549478549355 0.6361108022602798 -0.8112552192005088 -2.1928249887513735 -2.2724678335763495 -8.776525820229867 -2.4318823633972397 -0.32567128464569844 -1.0920528850789488 -4.605604864321659 0.48484244766875495 3.7017150782837067 4.206454355750368 -2.043066397520923 1.7759059018758498 3.653412488219777 -5.619967153856671 -3.25672261616211 -3.42692118309046 -0.8037164700725975 -5.013798434947189
3.6387857801473165 0.08300762963275285 -2.6103846830995767 -2.1129872821482647 -6.290633309523767 0.5437957032780807 5.976080559063753 -2.39747790580627 1.923257701363071 -2.815647841465746 0.6300617934348856 -0.6323425316330737 -2.19654852575509 -2.3369679961335446 -9.067252439529177 -2.514892247141147 -0.2125890716622666 -1.2339940970734997 -4.80266050113035 0.637508222595252 3.8392445531846184 4.326208019726944 -2.1594599005768162 2.0092088706413183 3.7470974238318067 -5.859659481216771 -3.3330784317946844 -3.4813272047883594 -0.9494971257416113 -5.156090439725285
3.904197616461211 -0.018873415983482817 -2.5530729577688263 -2.2550894606284193 -6.359045863390596 0.5284199220445946 6.319392427660153 -2.390537778878722 1.9430169051733992 -2.8262453876566958 0.6547597692638949 -0.4239748221549813 -2.225487270086329 -2.3873638267748394 -9.387645404096833 -2.5782973963913722 -0.090946664403648 -1.3932434525298145 -4.957624569550702 0.8367348457877676 3.9562515263616738 4.419821843384665 -2.201172363568522 2.258951926666544 3.801582878314407 -6.129424210961446 -3.377934759017654 -3.533764164923628 -1.1087545510539327 -5.272231871855782
4.192028132333748 -0.13696830138514052 -2.4892220222715835 -2.4425446647348195 -6.377010388683135 0.5240184781997241 6.643469400171015 -2.352496041860526 1.9720469005966017 -2.758172604984768 0.7195212445662719 -0.18316623098884746 -2.2660582497469064 -2.4301853972051637 -9.691452700108082 -2.611745576192175 0.03329006618227548 -1.538500272633711 -5.1157125704804685 1.0863706730032106 4.106297221936369 4.460948272369793 -2.2551911236200164 2.5098455440549228 3.7963547722975943 -6.396487949038925 -3.4141021771175657 -3.6179744583040976 -1.2816418950578514 -5.4174738916252485
4.495480901737391 -0.24193531766628826 -2.4044967228889735 -2.6394323318275057 -6.40344954041402 0.5157523168398095 6.93258891359656 -2.2966648995702625 1.9950765606196685 -2.6308780514639762 0.7541797028789712 0.11568851603352424 -2.362282280445743 -2.4648938280114727 -10.00541361820794 -2.644410780664546 0.16359926340460276 -1.6856708494430581 -5.322991736410286 1.3324199548627702 4.23124085839242 4.525478471157643 -2.371642345243399 2.6994378785720428 3.750885195028142 -6.627245302321795 -3.4762216879689323 -3.7540045567282223 -1.4699079438391824 -5.516798169756962
4.792748789223568 -0.3023754342565539 -2.3049605074133517 -2.8262388054062892 -6.460337389211413 0.4783340356468419 7.231278360846656 -2.279421208161091 2.00251516759885 -2.5044708428244067 0.7739389988465921 0.41241460093707843 -2.456057900659468 -2.520023228664269 -10.368989592934296 -2.662423457843714 0.29585263972454606 -1.829146222504423 -5.536830258443006 1.5713144233190477 4.333939489684269 4.577719633704398 -2.478185661294909 2.8821271332236376 3.682556651100058 -6.803174186321193 -3.558675243943161 -3.9005569050142608 -1.6632962805029001 -5.591526405322666
5.08799982858467 -0.30665419017694495 -2.2600344183884546 -2.9818716396429084 -6.494113532213208 0.3993844740366219 7.472882614671623 -2.273675464118939 2.0478113230837702 -2.429514105382218 0.7649275623018659 0.7253827080607951 -2.564543806737606 -2.5653580157390734 -10.812835589202166 -2.6747633830987225 0.5102484657531818 -1.9653099606214277 -5.712635942222697 1.8467837340324624 4.4433865051974735 4.651548721278189 -2.6205669940403076 3.038717964896992 3.6594942490294713 -6.989044421116343 -3.657519918479958 -4.016535928341337 -1.8207993922713035 -5.611124705783933
5.379274191194294 -0.3154237695331554 -2.2284945832725285 -3.109730932039965 -6.539484426226966 0.35561699722340334 7.715395125501523 -2.240743517649421 2.1001054117872306 -2.4282018463263846 0.7685155611563597 1.036718047805858 -2.6675530550354534 -2.5923942828673736 -11.264033908447134 -2.6844826061421623 0.7387090502779414 -2.0841733966129268 -5.830475057130359 2.1222717565279328 4.563542068236647 4.7617604338242705 -2.7533195054205075 3.1504959468070637 3.6436635631705436 -7.2106229580708385 -3.7731683400317273 -4.075431236572159 -2.0203955584908577 -5.615600225846076
5.700660189001086 -0.36428562199982456 -2.19842660920095 -3.1833785301765936 -6.581480975866393 0.2526263900453974 8.010061503942042 -2.2041668393559686 2.1639275464381287 -2.447458444749028 0.7292650746879211 1.3360404192124775 -2.7786483410748546 -2.635406863028196 -11.69404438558442 -2.6925276575505888 1.0207939359136706 -2.1964551824118397 -5.913884565263514 2.348777001295475 4.6599535809477075 4.940182332358009 -2.8034930448083295 3.2570753699269606 3.676159834955237 -7.415823579993162 -3.9006231176334154 -4.043069772820299 -2.203523602772712 -5.608800610634906
6.045066233465754 -0.41864861403628634 -2.1135527548030626 -3.289439827991285 -6.633210257185124 0.09146538384599615 8.332477228658622 -2.1756183797545656 2.303096402841932 -2.5011469838520504 0.6623710912996966 1.5907566143711458 -2.865697585613125 -2.676698705023776 -12.13339708549192 -2.699236965841355 1.4065526490972895 -2.247512633046114 -6.0516181959552995 2.6157353567910517 4.804266431357222 5.106773483428193 -2.8201086484200504 3.3653638528260013 3.7372174071868987 -7.600605671983548 -3.9885691519583224 -3.9444251416294445 -2.351203235696391 -5.5470256503199495
6.374109046886438 -0.4324963997685314 -2.072997028334799 -3.4724310847328987 -6.641968324521955 -0.07108003735865497 8.627764912798407 -2.1224437104594243 2.430517690493351 -2.6005866866545126 0.5710666115503948 1.910298677268177 -2.990076564984648 -2.725412206347787 -12.47859075766079 -2.6810021197206075 1.7765663471084305 -2.3161454405696227 -6.202826952849771 2.9036579225622803 4.890982545402024 5.259889739388473 -2.8461285252245325 3.493381019523276 3.7965755913567327 -7.759333042133124 -4.0554394077785405 -3.797546077538822 -2.5206407193713605 -5.523365528113015
6.648778310802824 -0.47006752725939316 -2.0846407159026676 -3.6298348160610976 -6.670677550214758 -0.20364678270553718 8.960481849848112 -2.105251213692002 2.5671663049437723 -2.6862016731173357 0.4492950932280659 2.192956461163462 -3.1382045281297017 -2.8048654034468368 -12.785413362065706 -2.613381276898645 2.1975436735717673 -2.434891864998677 -6.316741909554258 3.124104792005337 4.991704442585427 5.396635853497684 -2.8819323415343163 3.5607535957634915 3.8683705410977622 -7.8415955282667875 -4.138750276181313 -3.6337018574883935 -2.710902844724348 -5.5759537197196885
6.970243882984321 -0.466038413257182 -2.1509055509817903 -3.731143931555709 -6.759401910385019 -0.2926951046120851 9.236868329665969 -2.022104074542306 2.7486253295267726 -2.697689519133583 0.3492856630247062 2.4157822042065678 -3.343580375200674 -2.912407444749894 -13.087899613901914 -2.5039148992450038 2.642742768209345 -2.5509228906075867 -6.398770383401406 3.306634475340588 5.137146449526821 5.473680648171685 -2.9249670940352352 3.6735082439961046 3.9073406137583624 -7.914533864237705 -4.101829653303137 -3.3849381173134914 -2.878203508037397 -5.624729293708417
7.254980159424352 -0.41639784321262197 -2.2343834514249488 -3.7471233774432218 -6.893238208676339 -0.3797281175128255 9.541272682494506 -1.9044094256977828 2.9639828428395076 -2.6914292486680567 0.3344097727828547 2.6089539472973544 -3.5171032045878836 -3.040222388395069 -13.38056881133543 -2.4281602424223556 3.138339359199762 -2.607503189503765 -6.456514017179299 3.4550115078837726 5.245174313187154 5.508544981445668 -2.9838079606511783 3.8102285718368747 3.9425911491415935 -8.029315813340915 -4.059986112182294 -3.165256659695707 -3.0152667962113004 -5.691562703738166
7.473816943960767 -0.3838483215453759 -2.3634218860534575 -3.6991779274256062 -7.065898714975546 -0.4430398499057229 9.827308586735908 -1.8087318587889543 3.187396480321761 -2.606022171800869 0.3896685258361184 2.6967670247449793 -3.6610165373657026 -3.167989806902086 -13.609701075432211 -2.3787189904163184 3.696128845655135 -2.620935918029041 -6.522982313327447 3.6092882862791362 5.307847830291315 5.510643375705482 -3.0586143662656666 3.8913637986516516 4.05062075219488 -8.149430783110652 -4.0405478578479554 -3.0007029989539986 -3.1434610563610077 -5.761011184369957
7.649227702491814 -0.25163477433638504 -2.5275968704307563 -3.4905237505843374 -7.076130192242078 -0.4651504752043263 10.089188970366292 -1.653893790110864 3.348622855139811 -2.4792752439666677 0.38431972141195114 2.749004160408837 -3.76347673375298 -3.331431439241092 -13.818120472527898 -2.359300984160114 4.266080952442155 -2.671467573626767 -6.564864691420443 3.8109628803788644 5.301102685359985 5.47018120183317 -3.129517394262366 3.9639418295413593 4.233217715548131 -8.20542246485623 -3.973393189743615 -2.9004235306868753 -3.255179675011184 -5.843329994498787
7.809925827174759 -0.10215475585176839 -2.735142615408338 -3.1739109798373786 -7.049791099991242 -0.5183272138445171 10.364471948512245 -1.4914996940079053 3.506082616223069 -2.372057908513482 0.2928200407130886 2.7605152207486383 -3.8329084647181157 -3.5206940057694034 -13.995246638222158 -2.41490212955526 4.909729646749743 -2.7679761797165696 -6.556096514324022 3.976701590581732 5.224768066833037 5.470406863205422 -3.1713533877490554 4.069768888059451 4.501884691224346 -8.235551154968334 -3.851655393402186 -2.7863066570792334 -3.3986246269292573 -6.008689364090613
7.991658638106111 0.07999898568603842 -2.95415812610814 -2.8922952854751975 -7.024385066103121 -0.604547964875753 10.60008140474104 -1.3929013230483056 3.6495090019648697 -2.193858024733747 0.19645842678471298 2.7995840880312373 -3.8625309990127534 -3.6960307749491235 -14.210197603719037 -2.4312965874908827 5.582220785661935 -2.8626212619460802 -6.524689516488544 4.101162641896948 5.110293581692406 5.487272660437577 -3.1931693832067527 4.176967588334621 4.81879444813176 -8.335452848668771 -3.702556529339028 -2.671772394123527 -3.498020833169472 -6.190065076220766
8.108012060222865 0.27474629490054603 -3.1021243292810357 -2.595261243887078 -6.989135590671151 -0.6792282510682323 10.915089219911918 -1.332775661900506 3.7185166809744716 -1.9867296873551235 0.11644243844722081 2.7894147349337617 -3.876987081773299 -3.865330759107146 -14.39772983276977 -2.4592362807539914 6.265400412675028 -3.007304267727397 -6.514505843527361 4.225697438818528 5.054018847971824 5.571769235940599 -3.1929809625513177 4.257730520232254 5.089358740207117 -8.577802533795177 -3.564931561548122 -2.5025268673149452 -3.605713402644069 -6.47583245643991
8.094617978219096 0.48354737899856626 -3.2955361806058288 -2.325155712957609 -6.912920493913866 -0.7947661875061248 11.192965065644362 -1.178045094619727 3.7391874356662425 -1.8400395405840164 -0.023747793874601866 2.7512533182523904 -3.8894088145656074 -3.9714133283678943 -14.565508775739623 -2.4343048141700367 6.91487292356436 -3.1139029905223365 -6.552664645857866 4.385321956266901 5.041785292349569 5.732228509684416 -3.1697164058370872 4.302047968234306 5.326916543677142 -8.883058940936863 -3.4039917628693637 -2.3986754622585726 -3.8142282079168144 -6.789417598261651
7.9368882642703324 0.6940661261971789 -3.3985938046066932 -2.0222877153150742 -6.824979233061483 -1.0139237941223465 11.469543992764693 -0.9408912599771257 3.686419713882578 -1.727051611843967 -0.17936425253541044 2.7357819776187835 -3.89978718783052 -4.004633923967004 -14.724646347118238 -2.369444084251094 7.6060617651440685 -3.172109812075385 -6.638989061358628 4.670309865722922 5.024369508207795 5.923159409441258 -3.0719826156685155 4.322363188235991 5.549890861582585 -9.163011298907245 -3.298876243349416 -2.2391922367911827 -4.073368063587232 -7.111891779178716
7.65054552777329 0.8692850155129853 -3.458594115081301 -1.8065647444894894 -6.759301832432108 -1.1996812591851587 11.801167411617685 -0.7562695609324976 3.642672104198606 -1.6473124554441305 -0.2568684311543532 2.588059820124541 -3.873605931627079 -3.8993172801164944 -14.92750171898994 -2.326247695247574 8.279999721142214 -3.254570172026037 -6.710633049111043 4.994651631190571 5.003437801509368 6.058499780875253 -2.912693528195212 4.289743530264547 5.86611269613075 -9.317007122808127 -3.234539915332897 -2.0140424063695743 -4.294763394474409 -7.578221158749945
7.2939997729917065 1.097180175322176 -3.5039134062833464 -1.6228248561553107 -6.678186283895955 -1.3354587455306342 12.113728072591972 -0.6028407889304859 3.550543812936737 -1.6356159417745633 -0.4044297109133595 2.4114221035947514 -3.848289189408411 -3.7031794078407567 -14.976189985843998 -2.402768759863107 8.860713906869602 -3.3450598482380713 -6.659392037387655 5.387671411033376 5.125850611062326 6.038495998592075 -2.7376983632451837 4.174100078857599 6.062161389142881 -9.335615751814752 -3.118079348942545 -1.8634866708272244 -4.464158024291785 -8.132523546350384
6.9946056946393 1.250167744313193 -3.4695356488150235 -1.4002165479896123 -6.550451378828007 -1.5407202502853157 12.354574648031994 -0.44304960513851094 3.4401497444794162 -1.7726994935335298 -0.6250459403879346 2.226863331345476 -3.891175761581296 -3.579485241156357 -14.951108155046919 -2.4586292346004837 9.330491019749246 -3.395854105172503 -6.509364564808475 5.834613391737526 5.220128428403596 6.057396371973045 -2.5744983643028325 4.114308650886551 6.227178367379042 -9.317530171882341 -2.941105112897023 -1.9189639672487764 -4.635070289867374 -8.58066245783748
6.697471546257417 1.3250082450407812 -3.459684451557568 -1.3601447261766846 -6.502841036762554 -1.8425282303817874 12.528856665935525 -0.30605736958020413 3.2338573642607957 -1.9715514424153822 -0.6680107342158426 2.0430890321119417 -3.882856843988351 -3.4293232226707535 -14.978754209009884 -2.4941349428863604 9.756040869789077 -3.231935091207185 -6.352734166696843 6.266239419505137 5.157301276424908 6.0874813612951515 -2.3994101607489644 4.104972486200205 6.208256388289282 -9.31451191545989 -2.757867918392922 -2.0261829305380323 -4.769837833469313 -9.03948979585949
6.3151386626902415 1.313804458653646 -3.4457293759372565 -1.3485902237808995 -6.381646034022012 -2.208875595350859 12.521715427974542 -0.2317534194124823 3.072994198499521 -2.301709118897375 -0.6266141456799428 1.9150600630372527 -3.8522722933152544 -3.3227255009766914 -14.994751727035226 -2.6338525828003987 10.165611645858187 -3.0531398560650254 -6.06970789167015 6.6472694217783586 4.916598271475169 6.122451214964173 -2.190673478093339 4.026172241060697 6.207274347331105 -9.339554931918387 -2.628710907697874 -2.103818420721702 -5.012050330584041 -9.43034385799111
6.004304227324583 1.1649856464818933 -3.382255354004231 -1.207510008720809 -6.320540602207278 -2.7313736453539432 12.355223453351844 -0.09955722533585665 2.9991757415682057 -2.6904407523853275 -0.5870017982957074 1.742144555700782 -3.8114272841970953 -3.2259934770613916 -14.852956698861178 -2.6715323106590945 10.324083096426971 -2.9061452953989093 -5.748509316078014 6.973723840969151 4.713566256717829 6.110987972194096 -2.0089870650562265 3.8687806992330023 6.284736351098723 -9.348005698322476 -2.572717471965122 -1.9321553417656023 -5.129980796386205 -9.662837466520573
5.6540522044541 0.8801673216068239 -3.3556937674203495 -1.037361738392054 -6.302056581237386 -3.2264312514968267 11.99926216584403 0.09937654862963141 2.801897687110922 -3.060338197399135 -0.5996444914066967 1.4544326038645778 -3.8149469059841588 -3.042314153275553 -14.686672223765981 -2.7092946304427468 10.173731662961101 -2.5627663165299666 -5.335330631471727 7.06937979953975 4.470564823709474 6.019482062729017 -1.9117012717053194 3.654385439285105 6.1042002339824055 -9.181693685643179 -2.519814540442818 -1.8548067985192966 -5.3855550105119265 -9.76961967498182
5.1953188539842134 0.4314127048437042 -3.2846425138028272 -0.848193465680474 -6.188778645581069 -3.565810028864605 11.623558016784209 0.3147721739480804 2.5628167506776016 -3.4962355177426634 -0.648200125250465 1.0639002898169603 -3.826432870386394 -2.9767300505887584 -14.551828790469502 -2.7258697072742595 10.025522103389939 -2.193532248314367 -4.78094730634379 6.960495823188549 4.4433923440618806 5.853366275579956 -1.9122811357655465 3.323786635792101 5.9477594829529306 -8.751718946649072 -2.4754949812918197 -1.861657978867392 -5.478653908577296 -9.898494121670783
4.559357713756702 -0.12218418597740205 -3.379398393425426 -0.7796887228640015 -5.989213180209863 -3.7767111704391185 11.200595269419376 0.6307681626793081 2.3476207354121286 -3.920466874714134 -0.6206454488642185 0.9344174560897104 -3.834959035476016 -3.0330612138147357 -14.372997028262494 -2.610397031793873 9.756499088377337 -1.7930441206318406 -4.283247731677452 6.896834228474371 4.256323403642598 5.7852426761702676 -1.694498324505549 2.7891444155850813 5.751221384515761 -8.22324716391148 -2.427057818387708 -1.618462412208763 -5.503459688060028 -9.902437838896786
3.9815543464935392 -0.5379755074025232 -3.606807630157797 -0.597012939972548 -5.595540830644931 -4.004162565612351 10.612984210088 1.0434097022135753 2.1004285467671227 -4.294565765533981 -0.5422551863925601 0.7230357535704316 -3.683622784952357 -2.8400183645627446 -13.965426990466407 -2.461618204704721 9.306087810929068 -1.3719495917711013 -3.7886111378994594 6.987778070645201 4.279737459467816 5.6840796087253915 -1.291536803280948 2.265198576142961 5.559324404649947 -7.481601072264701 -2.502822855099587 -1.3950867071206745 -5.355066357754858 -9.631669849404352
3.480905461109919 -0.9344555486747002 -3.804846081789304 -0.4867652358710676 -5.208296492555319 -4.128126295175982 9.885440050534376 1.2920214444024354 1.9345956087343272 -4.594047370690163 -0.499673027001408 0.48608857956305596 -3.45569570640952 -2.7201450598495405 -13.275216812394302 -2.406646331016366 8.722965484570523 -1.0663772008778907 -3.4743372607136997 6.688339302605413 4.328845849191184 5.370138874305602 -0.9232043993241308 1.9213366728682328 5.505064044642216 -6.805572238981522 -2.4450958144698487 -1.292265153784726 -5.2803903123543385 -9.162158608943775
3.0069088038119265 -1.2330600548325548 -3.5531935034173814 -0.6065059697694397 -4.854651993586766 -4.113749433424539 8.91113651013282 1.7495014529183814 1.4532630459609994 -4.375384864393817 -0.40142869007659093 0.5066432146010145 -2.9527993650723108 -2.3802575026622335 -12.295536021232664 -2.1576532943874334 7.957742551815267 -0.5702442643378477 -2.9468778822678887 6.326171303252487 4.084180013311027 5.046358523466935 -0.6352264869369882 1.8505640255762854 4.971062608612938 -5.700104047293713 -2.4547589187945724 -1.119037857016145 -5.054593856030875 -8.652148099410907
2.789500406683533 -1.111037006952206 -2.642803844381119 -0.6253049910602511 -4.241899369200367 -3.744915855783069 7.46674883536831 1.8246931781041382 1.1013429239150045 -3.92596148353411 -0.13153335301731311 0.4459482351440837 -2.37510852107563 -1.7848974658896977 -10.700797954196888 -1.872439008891259 6.78194206980947 -0.07951926820566702 -2.5299931919857905 5.91911915576401 3.2544858153982967 4.0371563120100005 -0.5145790243606939 1.26689393598099 4.401874254216297 -4.653519014890118 -1.9323612664783365 -0.6841568102325005 -4.332799890355561 -7.793967337205085
1.8092829422490453 -0.8752094431898653 -1.6499242072177531 -0.6455960040843101 -2.7631131444340538 -2.7952146301704914 4.9048107157957235 0.8235366261582465 0.8106176778694641 -2.6939474107509245 -0.27054301146599313 0.020862647703139628 -1.5445022508999062 -1.2000089896065873 -7.363441458145477 -1.5820154147418326 4.562855453534348 0.23386547501232285 -2.481196837254832 4.518428548642784 1.718152095298235 2.4208638638996254 -0.568066450818885 0.6694320702069879 3.2759894361754007 -3.0198642352851626 -1.145564032495123 -0.3160529423931406 -2.976137995380385 -5.843318867454332
3.2896962946020207e-09 -1.0298044380114638e-08 -2.8312506567953474e-09 2.345808073840668e-08 9.573856068419317e-09 3.6746620574561296e-09 -3.4979921539188125e-09 -1.4102266511302244e-09 -1.0444706906656219e-09 1.4499687804848278e-08 -3.4946347110991213e-09 2.4724356788325654e-08 -8.911903670902937e-09 1.1189440556172075e-08 -6.174393447177569e-10 1.5534128669401228e-08 3.3979371455976698e-09 1.635955778306173e-08 -8.82707117695446e-10 -5.46320291626752e-10 -1.0117579304428567e-09 2.963790384079316e-09 1.2225645323408077e-08 -1.8547829908481703e-09 -1.0118014554754755e-08 2.2316192930400556e-09 -3.741519108532795e-12 4.86833642037625e-09 -1.9350301322854146e-08 -7.762024879216735e-09

